Neural Spectral Bias and Conformal Correlators II: Modular and Annulus Bootstrap

We develop a neural network bootstrap framework for reconstructing partition functions of two-dimensional conformal field theories (CFTs) based on modular invariance and the Cardy condition, which are recast as crossing equations for four-point correlators. For torus partition functions, we use the twist-field representation in the symmetric-orbifold description to map modular S-invariance to four-point crossing and focus on the diagonal kinematics of four insertions on a line. For annulus partition functions, we formulate open/closed channel duality as crossing symmetry for mixed four-point functions of defect-changing operators in interface CFT. In both cases, the reconstruction problem is formulated in the anchored-bootstrap form, where the crossing constraints are supplemented by minimal spectral input (a gap) and anchor data. We solve this under-determined problem by using lightweight feed-forward neural networks to parametrise the correlators and their corresponding partition functions. A key ingredient of this approach is the spectral bias of the neural networks in the lazy training regime, which selects specific crossing-symmetric configurations. This reformulation unifies standard modular and annulus constraints in two dimensions with the anchored neural approach for CFT correlators, providing a new way to reconstruct full partition functions from sparse data with remarkable accuracy.

==> plots/ising_ann_1e_ensemble_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 1.1845403834e-01 1.2033543954e-01 4.9506009691e-03 1.1538483858e-01 1.2528604051e-01
2.0000000000e-02 1.1102037549e-01 1.1311250439e-01 5.4276553582e-03 1.0768484903e-01 1.1854015975e-01
3.0000000000e-02 1.0548168682e-01 1.0768223340e-01 5.5954314666e-03 1.0208680193e-01 1.1327766487e-01
4.0000000000e-02 1.0095814492e-01 1.0322003016e-01 5.6188551501e-03 9.7601175012e-02 1.0883888531e-01
5.0000000000e-02 9.7085008848e-02 9.9379365062e-02 5.5567544278e-03 9.3822610635e-02 1.0493611949e-01
6.0000000000e-02 9.3671059692e-02 9.5977303165e-02 5.4380386617e-03 9.0539264503e-02 1.0141534183e-01
7.0000000000e-02 9.0601852848e-02 9.2903859234e-02 5.2794855416e-03 8.7624373693e-02 9.8183344776e-02
8.0000000000e-02 8.7802737754e-02 9.0087059727e-02 5.0919031100e-03 8.4995156617e-02 9.5178962837e-02
9.0000000000e-02 8.5221970601e-02 8.7476902203e-02 4.8827748690e-03 8.2594127334e-02 9.2359677072e-02
1.0000000000e-01 8.2822022138e-02 8.5037066348e-02 4.6575646083e-03 8.0379501740e-02 8.9694630957e-02
1.1000000000e-01 8.0574698178e-02 8.2740246279e-02 4.4204268483e-03 7.8319819430e-02 8.7160673127e-02
1.2000000000e-01 7.8458213325e-02 8.0565343994e-02 4.1746234125e-03 7.6390720582e-02 8.4739967407e-02
1.3000000000e-01 7.6455342137e-02 7.8495692210e-02 3.9227822371e-03 7.4572909973e-02 8.2418474447e-02
1.4000000000e-01 7.4552200579e-02 7.6517880720e-02 3.6670658155e-03 7.2850814904e-02 8.0184946535e-02
1.5000000000e-01 7.2737414289e-02 7.4620953882e-02 3.4092850943e-03 7.1211668788e-02 7.8030238977e-02
1.6000000000e-01 7.1001533871e-02 7.2795845545e-02 3.1509789802e-03 6.9644866564e-02 7.5946824525e-02
1.7000000000e-01 6.9336613379e-02 7.1034971048e-02 2.8934713608e-03 6.8141499687e-02 7.3928442408e-02
1.8000000000e-01 6.7735899730e-02 6.9331926195e-02 2.6379129541e-03 6.6694013241e-02 7.1969839150e-02
1.9000000000e-01 6.6193599476e-02 6.7681260896e-02 2.3853126424e-03 6.5295948254e-02 7.0066573539e-02
2.0000000000e-01 6.4704700701e-02 6.6078306087e-02 2.1365613421e-03 6.3941744745e-02 6.8214867429e-02
2.1000000000e-01 6.3264834963e-02 6.4519039419e-02 1.8924504658e-03 6.2626588953e-02 6.6411489885e-02
2.2000000000e-01 6.1870168858e-02 6.2999979631e-02 1.6536863887e-03 6.1346293243e-02 6.4653666020e-02
2.3000000000e-01 6.0517317810e-02 6.1518102486e-02 1.4209019193e-03 6.0097200567e-02 6.2939004405e-02
2.4000000000e-01 5.9203276793e-02 6.0070773132e-02 1.1946654828e-03 5.8876107650e-02 6.1265438615e-02
2.5000000000e-01 5.7925364102e-02 5.8655691152e-02 9.7548854009e-04 5.7680202612e-02 5.9631179692e-02
2.6000000000e-01 5.6681175308e-02 5.7270845497e-02 7.6383162501e-04 5.6507013872e-02 5.8034677122e-02
2.7000000000e-01 5.5468545235e-02 5.5914477233e-02 5.6010928801e-04 5.5354367945e-02 5.6474586521e-02
2.8000000000e-01 5.4285516327e-02 5.4585048498e-02 3.6469416650e-04 5.4220354331e-02 5.4949742664e-02
2.9000000000e-01 5.3130312141e-02 5.3281216445e-02 1.7792036097e-04 5.3103296084e-02 5.3459136806e-02
3.0000000000e-01 5.2001314993e-02 5.2001811226e-02 1.9888741899e-07 5.2001612339e-02 5.2002010114e-02
3.1000000000e-01 5.0897046993e-02 5.0745817268e-02 1.6854391588e-04 5.0577273353e-02 5.0914361184e-02
3.2000000000e-01 4.9816153861e-02 4.9512357248e-02 3.2773597647e-04 4.9184621271e-02 4.9840093224e-02
3.3000000000e-01 4.8757391050e-02 4.8300678296e-02 4.7728702197e-04 4.7823391274e-02 4.8777965318e-02
3.4000000000e-01 4.7719611776e-02 4.7110140055e-02 6.1702236964e-04 4.6493117686e-02 4.7727162425e-02
3.5000000000e-01 4.6701756660e-02 4.5940204276e-02 7.4679495271e-04 4.5193409323e-02 4.6686999229e-02
3.6000000000e-01 4.5702844717e-02 4.4790425703e-02 8.6648444212e-04 4.3923941261e-02 4.5656910145e-02
3.7000000000e-01 4.4721965481e-02 4.3660444049e-02 9.7599655733e-04 4.2684447491e-02 4.4636440606e-02
3.8000000000e-01 4.3758272109e-02 4.2549976874e-02 1.0752625322e-03 4.1474714342e-02 4.3625239406e-02
3.9000000000e-01 4.2810975305e-02 4.1458813239e-02 1.1642387154e-03 4.0294574524e-02 4.2623051955e-02
4.0000000000e-01 4.1879337957e-02 4.0386808003e-02 1.2429062903e-03 3.9143901713e-02 4.1629714294e-02
4.1000000000e-01 4.0962670386e-02 3.9333876664e-02 1.3112711009e-03 3.8022605563e-02 4.0645147764e-02
4.2000000000e-01 4.0060326122e-02 3.8299990657e-02 1.3693635737e-03 3.6930627084e-02 3.9669354231e-02
4.3000000000e-01 3.9171698136e-02 3.7285173041e-02 1.4172387268e-03 3.5867934314e-02 3.8702411768e-02
4.4000000000e-01 3.8296215474e-02 3.6289494483e-02 1.4549762590e-03 3.4834518224e-02 3.7744470742e-02
4.5000000000e-01 3.7433340232e-02 3.5313069514e-02 1.4826807154e-03 3.3830388798e-02 3.6795750229e-02
4.6000000000e-01 3.6582564844e-02 3.4356052980e-02 1.5004817236e-03 3.2855571256e-02 3.5856534703e-02
4.7000000000e-01 3.5743409629e-02 3.3418636648e-02 1.5085343013e-03 3.1910102346e-02 3.4927170949e-02
4.8000000000e-01 3.4915420575e-02 3.2501045924e-02 1.5070192341e-03 3.0994026690e-02 3.4008065158e-02
4.9000000000e-01 3.4098167335e-02 3.1603536638e-02 1.4961435287e-03 3.0107393110e-02 3.3099680167e-02
5.0000000000e-01 3.3291241397e-02 3.0726391861e-02 1.4761409473e-03 2.9250250914e-02 3.2202532808e-02
5.1000000000e-01 3.2494254426e-02 2.9869918703e-02 1.4472726384e-03 2.8422646065e-02 3.1317191342e-02
5.2000000000e-01 3.1706836743e-02 2.9034445069e-02 1.4098278847e-03 2.7624617185e-02 3.0444272954e-02
5.3000000000e-01 3.0928635931e-02 2.8220316319e-02 1.3641250065e-03 2.6856191312e-02 2.9584441325e-02
5.4000000000e-01 3.0159315563e-02 2.7427891793e-02 1.3105124788e-03 2.6117379314e-02 2.8738404272e-02
5.5000000000e-01 2.9398554021e-02 2.6657541165e-02 1.2493703629e-03 2.5408170802e-02 2.7906911528e-02
5.6000000000e-01 2.8646043409e-02 2.5909640559e-02 1.1811122192e-03 2.4728528339e-02 2.7090752778e-02
5.7000000000e-01 2.7901488551e-02 2.5184568397e-02 1.1061877942e-03 2.4078380602e-02 2.6290756191e-02
5.8000000000e-01 2.7164606052e-02 2.4482700898e-02 1.0250870118e-03 2.3457613886e-02 2.5507787910e-02
5.9000000000e-01 2.6435123426e-02 2.3804407178e-02 9.3834626778e-04 2.2866060910e-02 2.4742753446e-02
6.0000000000e-01 2.5712778278e-02 2.3150043859e-02 8.4655902224e-04 2.2303484837e-02 2.3996602882e-02
6.1000000000e-01 2.4997317541e-02 2.2519949118e-02 7.5039492941e-04 2.1769554188e-02 2.3270344047e-02
6.2000000000e-01 2.4288496747e-02 2.1914436052e-02 6.5063724238e-04 2.1263798810e-02 2.2565073295e-02
6.3000000000e-01 2.3586079342e-02 2.1333785265e-02 5.4826311034e-04 2.0785522154e-02 2.1882048375e-02
6.4000000000e-01 2.2889836029e-02 2.0778236505e-02 4.4463682536e-04 2.0333599680e-02 2.1222873330e-02
6.5000000000e-01 2.2199544137e-02 2.0247979220e-02 3.4204687386e-04 1.9905932347e-02 2.0590026094e-02
6.6000000000e-01 2.1514987017e-02 1.9743141802e-02 2.4548419044e-04 1.9497657611e-02 1.9988625992e-02
6.7000000000e-01 2.0835953446e-02 1.9263779291e-02 1.6932990581e-04 1.9094449385e-02 1.9433109197e-02
6.8000000000e-01 2.0162237046e-02 1.8809859257e-02 1.5074912164e-04 1.8659110135e-02 1.8960608378e-02
6.9000000000e-01 1.9493635711e-02 1.8381245486e-02 2.0542780688e-04 1.8175817679e-02 1.8586673293e-02
7.0000000000e-01 1.8829951027e-02 1.7977679050e-02 2.9347189466e-04 1.7684207155e-02 1.8271150945e-02
7.1000000000e-01 1.8170987692e-02 1.7598756215e-02 3.9083963232e-04 1.7207916582e-02 1.7989595847e-02
7.2000000000e-01 1.7516552920e-02 1.7243902514e-02 4.8945821345e-04 1.6754444301e-02 1.7733360727e-02
7.3000000000e-01 1.6866455822e-02 1.6912342160e-02 5.8590620589e-04 1.6326435955e-02 1.7498248366e-02
7.4000000000e-01 1.6220506764e-02 1.6603061718e-02 6.7816067464e-04 1.5924901043e-02 1.7281222392e-02
7.5000000000e-01 1.5578516675e-02 1.6314766691e-02 7.6468982464e-04 1.5550076866e-02 1.7079456515e-02
7.6000000000e-01 1.4940296309e-02 1.6045829292e-02 8.4415084372e-04 1.5201678448e-02 1.6889980135e-02
7.7000000000e-01 1.4305655439e-02 1.5794225123e-02 9.1527183857e-04 1.4878953284e-02 1.6709496961e-02
7.8000000000e-01 1.3674401960e-02 1.5557455820e-02 9.7679939518e-04 1.4580656425e-02 1.6534255215e-02
7.9000000000e-01 1.3046340885e-02 1.5332453731e-02 1.0274726802e-03 1.4304981051e-02 1.6359926411e-02
8.0000000000e-01 1.2421273201e-02 1.5115463364e-02 1.0660093782e-03 1.4049453986e-02 1.6181472742e-02
8.1000000000e-01 1.1798994551e-02 1.4901892462e-02 1.0910973284e-03 1.3810795134e-02 1.5992989791e-02
8.2000000000e-01 1.1179293684e-02 1.4686122837e-02 1.1013891180e-03 1.3584733719e-02 1.5787511955e-02
8.3000000000e-01 1.0561950618e-02 1.4461267177e-02 1.0954984445e-03 1.3365768732e-02 1.5556765621e-02
8.4000000000e-01 9.9467344234e-03 1.4218852176e-02 1.0719980155e-03 1.3146854161e-02 1.5290850192e-02
8.5000000000e-01 9.3334005105e-03 1.3948399496e-02 1.0294198206e-03 1.2918979676e-02 1.4977819317e-02
8.6000000000e-01 8.7216872512e-03 1.3636862302e-02 9.6626070229e-04 1.2670601600e-02 1.4603123004e-02
8.7000000000e-01 8.1113117058e-03 1.3267853278e-02 8.8100170465e-04 1.2386851573e-02 1.4148854983e-02
8.8000000000e-01 7.5019641108e-03 1.2820564168e-02 7.7216713147e-04 1.2048397037e-02 1.3592731300e-02
8.9000000000e-01 6.8933006184e-03 1.2268216153e-02 6.3851527717e-04 1.1629700876e-02 1.2906731431e-02
9.0000000000e-01 6.2849335107e-03 1.1575773426e-02 4.7977643436e-04 1.1095996992e-02 1.2055549860e-02


==> plots/ising_ann_1e_ensemble_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.3980686334e-04 3.4221961884e-04 1.5062802286e-06 3.4071333861e-04 3.4372589907e-04
2.0000000000e-02 7.2398527734e-04 7.3371064164e-04 6.0715237700e-06 7.2763911787e-04 7.3978216541e-04
3.0000000000e-02 1.1295280357e-03 1.1510233468e-03 1.3419066082e-05 1.1376042807e-03 1.1644424128e-03
4.0000000000e-02 1.5512058024e-03 1.5883168563e-03 2.3166261633e-05 1.5651505946e-03 1.6114831179e-03
5.0000000000e-02 1.9865436523e-03 2.0424561852e-03 3.4899835509e-05 2.0075563497e-03 2.0773560207e-03
6.0000000000e-02 2.4341187821e-03 2.5113448230e-03 4.8197784379e-05 2.4631470386e-03 2.5595426074e-03
7.0000000000e-02 2.8930301258e-03 2.9934109724e-03 6.2639888175e-05 2.9307710842e-03 3.0560508606e-03
8.0000000000e-02 3.3626758651e-03 3.4873947227e-03 7.7813874713e-05 3.4095808480e-03 3.5652085974e-03
9.0000000000e-02 3.8426430909e-03 3.9922440211e-03 9.3319485169e-05 3.8989245359e-03 4.0855635063e-03
1.0000000000e-01 4.3326467230e-03 4.5070580418e-03 1.0877137007e-04 4.3982866717e-03 4.6158294119e-03
1.1000000000e-01 4.8324929448e-03 5.0310539319e-03 1.2380126515e-04 4.9072526667e-03 5.1548551970e-03
1.2000000000e-01 5.3420559932e-03 5.5635461666e-03 1.3805968871e-04 5.4254864778e-03 5.7016058553e-03
1.3000000000e-01 5.8612627469e-03 6.1039331813e-03 1.5121730088e-04 5.9527158805e-03 6.2551504822e-03
1.4000000000e-01 6.3900821226e-03 6.6516884349e-03 1.6296601144e-04 6.4887224235e-03 6.8146544464e-03
1.5000000000e-01 6.9285175728e-03 7.2063542861e-03 1.7301989218e-04 7.0333343940e-03 7.3793741783e-03
1.6000000000e-01 7.4766016602e-03 7.7675377228e-03 1.8111593145e-04 7.5864217913e-03 7.9486536542e-03
1.7000000000e-01 8.0343920682e-03 8.3349073450e-03 1.8701465709e-04 8.1478926880e-03 8.5219220021e-03
1.8000000000e-01 8.6019686322e-03 8.9081912200e-03 1.9050064630e-04 8.7176905737e-03 9.0986918663e-03
1.9000000000e-01 9.1794311165e-03 9.4871753529e-03 1.9138293625e-04 9.2957924167e-03 9.6785582892e-03
2.0000000000e-01 9.7668975472e-03 1.0071702605e-02 1.8949534567e-04 9.8822072591e-03 1.0261197950e-02
2.1000000000e-01 1.0364502970e-02 1.0661671936e-02 1.8469671557e-04 1.0476975220e-02 1.0846368651e-02
2.2000000000e-01 1.0972398537e-02 1.1257037890e-02 1.7687107534e-04 1.1080166814e-02 1.1433908965e-02
2.3000000000e-01 1.1590750860e-02 1.1857810266e-02 1.6592773966e-04 1.1691882526e-02 1.2023738005e-02
2.4000000000e-01 1.2219741573e-02 1.2464053920e-02 1.5180134104e-04 1.2312252579e-02 1.2615855261e-02
2.5000000000e-01 1.2859567076e-02 1.3075888684e-02 1.3445180247e-04 1.2941436882e-02 1.3210340487e-02
2.6000000000e-01 1.3510438427e-02 1.3693489358e-02 1.1386425616e-04 1.3579625102e-02 1.3807353614e-02
2.7000000000e-01 1.4172581362e-02 1.4317085772e-02 9.0048920057e-05 1.4227036852e-02 1.4407134692e-02
2.8000000000e-01 1.4846236437e-02 1.4946962900e-02 6.3040976731e-05 1.4883921923e-02 1.5010003876e-02
2.9000000000e-01 1.5531659269e-02 1.5583461017e-02 3.2900834583e-05 1.5550560183e-02 1.5616361852e-02
3.0000000000e-01 1.6229120874e-02 1.6226975893e-02 5.3845181171e-07 1.6226437441e-02 1.6227514345e-02
3.1000000000e-01 1.6938908103e-02 1.6877959008e-02 3.6427882122e-05 1.6841531126e-02 1.6914386890e-02
3.2000000000e-01 1.7661324160e-02 1.7536917811e-02 7.5367934398e-05 1.7461549877e-02 1.7612285746e-02
3.3000000000e-01 1.8396689214e-02 1.8204415989e-02 1.1696352407e-04 1.8087452464e-02 1.8321379513e-02
3.4000000000e-01 1.9145341096e-02 1.8881073764e-02 1.6103616383e-04 1.8720037600e-02 1.9042109928e-02
3.5000000000e-01 1.9907636088e-02 1.9567568223e-02 2.0738556330e-04 1.9360182660e-02 1.9774953787e-02
3.6000000000e-01 2.0683949804e-02 2.0264633660e-02 2.5578962260e-04 2.0008844037e-02 2.0520423282e-02
3.7000000000e-01 2.1474678172e-02 2.0973061947e-02 3.0600485519e-04 2.0667057091e-02 2.1279066802e-02
3.8000000000e-01 2.2280238510e-02 2.1693702940e-02 3.5776687583e-04 2.1335936064e-02 2.2051469816e-02
3.9000000000e-01 2.3101070728e-02 2.2427464908e-02 4.1079090901e-04 2.2016673999e-02 2.2838255817e-02
4.0000000000e-01 2.3937638627e-02 2.3175314997e-02 4.6477230511e-04 2.2710542692e-02 2.3640087302e-02
4.1000000000e-01 2.4790431344e-02 2.3938279731e-02 5.1938705737e-04 2.3418892673e-02 2.4457666788e-02
4.2000000000e-01 2.5659964922e-02 2.4717445554e-02 5.7429231421e-04 2.4143153240e-02 2.5291737869e-02
4.3000000000e-01 2.6546784037e-02 2.5513959424e-02 6.2912688163e-04 2.4884832543e-02 2.6143086306e-02
4.4000000000e-01 2.7451463887e-02 2.6329029447e-02 6.8351171101e-04 2.5645517736e-02 2.7012541158e-02
4.5000000000e-01 2.8374612261e-02 2.7163925577e-02 7.3705036727e-04 2.6426875210e-02 2.7900975945e-02
4.6000000000e-01 2.9316871810e-02 2.8019980380e-02 7.8932947287e-04 2.7230650907e-02 2.8809309853e-02
4.7000000000e-01 3.0278922536e-02 2.8898589865e-02 8.3991912315e-04 2.8058670742e-02 2.9738508988e-02
4.8000000000e-01 3.1261484525e-02 2.9801214402e-02 8.8837326881e-04 2.8912841133e-02 3.0689587671e-02
4.9000000000e-01 3.2265320953e-02 3.0729379726e-02 9.3423006191e-04 2.9795149664e-02 3.1663609788e-02
5.0000000000e-01 3.3291241397e-02 3.1684678042e-02 9.7701216228e-04 3.0707665880e-02 3.2661690205e-02
5.1000000000e-01 3.4340105479e-02 3.2668769246e-02 1.0162270021e-03 3.1652542244e-02 3.3684996249e-02
5.2000000000e-01 3.5412826896e-02 3.3683382269e-02 1.0513670083e-03 3.2632015261e-02 3.4734749277e-02
5.3000000000e-01 3.6510377872e-02 3.4730316563e-02 1.0819097829e-03 3.3648406780e-02 3.5812226346e-02
5.4000000000e-01 3.7633794096e-02 3.5811443749e-02 1.1073182471e-03 3.4704125502e-02 3.6918761996e-02
5.5000000000e-01 3.8784180198e-02 3.6928709442e-02 1.1270407567e-03 3.5801668685e-02 3.8055750199e-02
5.6000000000e-01 3.9962715846e-02 3.8084135275e-02 1.1405112048e-03 3.6943624070e-02 3.9224646479e-02
5.7000000000e-01 4.1170662540e-02 3.9279821150e-02 1.1471491405e-03 3.8132672009e-02 4.0426970291e-02
5.8000000000e-01 4.2409371204e-02 4.0517947749e-02 1.1463599491e-03 3.9371587800e-02 4.1664307698e-02
5.9000000000e-01 4.3680290693e-02 4.1800779326e-02 1.1375351735e-03 4.0663244152e-02 4.2938314499e-02
6.0000000000e-01 4.4984977345e-02 4.3130666834e-02 1.1200531140e-03 4.2010613720e-02 4.4250719948e-02
6.1000000000e-01 4.6325105730e-02 4.4510051424e-02 1.0932799464e-03 4.3416771477e-02 4.5603331370e-02
6.2000000000e-01 4.7702480802e-02 4.5941468362e-02 1.0565718013e-03 4.4884896561e-02 4.6998040163e-02
6.3000000000e-01 4.9119051645e-02 4.7427551448e-02 1.0092786456e-03 4.6418272802e-02 4.8436830093e-02
6.4000000000e-01 5.0576927110e-02 4.8971037979e-02 9.5075166640e-04 4.8020286312e-02 4.9921789645e-02
6.5000000000e-01 5.2078393620e-02 5.0574774367e-02 8.8035781632e-04 4.9694416551e-02 5.1455132184e-02
6.6000000000e-01 5.3625935555e-02 5.2241722503e-02 7.9751007481e-04 5.1444212429e-02 5.3039232578e-02
6.7000000000e-01 5.5222258648e-02 5.3974966984e-02 7.0173561910e-04 5.3273231365e-02 5.4676702603e-02
6.8000000000e-01 5.6870316958e-02 5.5777723357e-02 5.9284774319e-04 5.5184875614e-02 5.6370571100e-02
6.9000000000e-01 5.8573344092e-02 5.7653347556e-02 4.7145540390e-04 5.7181892152e-02 5.8124802960e-02
7.0000000000e-01 6.0334889504e-02 5.9605346740e-02 3.4087618262e-04 5.9264470558e-02 5.9946222923e-02
7.1000000000e-01 6.2158860898e-02 6.1637391795e-02 2.1711431380e-04 6.1420277481e-02 6.1854506109e-02
7.2000000000e-01 6.4049574016e-02 6.3753331825e-02 1.7852757937e-04 6.3574804246e-02 6.3931859404e-02
7.3000000000e-01 6.6011811388e-02 6.5957211034e-02 3.0075124491e-04 6.5656459789e-02 6.6257962279e-02
7.4000000000e-01 6.8050892091e-02 6.8253288488e-02 4.9663976748e-04 6.7756648720e-02 6.8749928255e-02
7.5000000000e-01 7.0172755055e-02 7.0646061396e-02 7.2695517698e-04 6.9919106219e-02 7.1373016573e-02
7.6000000000e-01 7.2384059226e-02 7.3140292707e-02 9.8420597474e-04 7.2156086733e-02 7.4124498682e-02
7.7000000000e-01 7.4692304852e-02 7.5741044046e-02 1.2670563571e-03 7.4473987688e-02 7.7008100403e-02
7.8000000000e-01 7.7105981471e-02 7.8453715318e-02 1.5757872503e-03 7.6877928068e-02 8.0029502568e-02
7.9000000000e-01 7.9634750005e-02 8.1284092737e-02 1.9112790418e-03 7.9372813695e-02 8.3195371779e-02
8.0000000000e-01 8.2289668843e-02 8.4238407569e-02 2.2747129868e-03 8.1963694582e-02 8.6513120556e-02
8.1000000000e-01 8.5083477354e-02 8.7323408714e-02 2.6674697658e-03 8.4655938949e-02 8.9990878480e-02
8.2000000000e-01 8.8030955284e-02 9.0546453351e-02 3.0910962163e-03 8.7455357135e-02 9.3637549568e-02
8.3000000000e-01 9.1149383836e-02 9.3915621505e-02 3.5473012745e-03 9.0368320230e-02 9.7462922779e-02
8.4000000000e-01 9.4459145099e-02 9.7439862785e-02 4.0379680402e-03 9.3401894744e-02 1.0147783082e-01
8.5000000000e-01 9.7984512924e-02 1.0112918713e-01 4.5651779393e-03 9.6564009191e-02 1.0569436507e-01
8.6000000000e-01 1.0175471377e-01 1.0499491691e-01 5.1312470097e-03 9.9863669903e-02 1.1012616392e-01
8.7000000000e-01 1.0580537649e-01 1.0905002643e-01 5.7387769746e-03 1.0331124946e-01 1.1478880340e-01
8.8000000000e-01 1.1018055620e-01 1.1330960897e-01 6.3907264666e-03 1.0691888250e-01 1.1970033544e-01
8.9000000000e-01 1.1493562911e-01 1.1779153529e-01 7.0905115603e-03 1.1070102373e-01 1.2488204685e-01
9.0000000000e-01 1.2014155218e-01 1.2251740876e-01 7.8421509960e-03 1.1467525777e-01 1.3035955976e-01


==> plots/ising_ann_1e_hist_f.dat <==
BinCenter Count
2.8457483554e-02 2
2.8706386553e-02 0
2.8955289552e-02 4
2.9204192552e-02 7
2.9453095551e-02 4
2.9701998550e-02 11
2.9950901549e-02 17
3.0199804549e-02 7
3.0448707548e-02 10
3.0697610547e-02 5
3.0946513546e-02 1
3.1195416546e-02 7
3.1444319545e-02 3
3.1693222544e-02 2
3.1942125543e-02 1
3.2191028543e-02 2
3.2439931542e-02 2
3.2688834541e-02 1
3.2937737541e-02 3
3.3186640540e-02 1
3.3435543539e-02 3
3.3684446538e-02 2
3.3933349538e-02 2
3.4182252537e-02 0
3.4431155536e-02 3


==> plots/ising_ann_1e_hist_g.dat <==
BinCenter Count
2.8910785250e-02 1
2.9109668104e-02 1
2.9308550957e-02 0
2.9507433811e-02 0
2.9706316664e-02 0
2.9905199518e-02 0
3.0104082371e-02 0
3.0302965225e-02 4
3.0501848078e-02 2
3.0700730932e-02 6
3.0899613785e-02 3
3.1098496639e-02 15
3.1297379492e-02 13
3.1496262346e-02 12
3.1695145199e-02 8
3.1894028053e-02 2
3.2092910906e-02 8
3.2291793760e-02 4
3.2490676613e-02 2
3.2689559467e-02 3
3.2888442320e-02 2
3.3087325174e-02 4
3.3286208027e-02 0
3.3485090881e-02 5
3.3683973735e-02 5


==> plots/ising_ann_1e_pct_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 1.6821444033e-01 4.4262891450e-01 -2.7441447417e-01 6.1084335482e-01
2.0000000000e-02 1.8830697841e-01 4.8852887651e-01 -3.0022189810e-01 6.7683585492e-01
3.0000000000e-02 1.9905771452e-01 5.0615324825e-01 -3.0709553373e-01 7.0521096276e-01
4.0000000000e-02 2.0544697800e-01 5.1036046883e-01 -3.0491349083e-01 7.1580744684e-01
5.0000000000e-02 2.0913203589e-01 5.0650171892e-01 -2.9736968303e-01 7.1563375481e-01
6.0000000000e-02 2.1087176554e-01 4.9722799314e-01 -2.8635622760e-01 7.0809975868e-01
7.0000000000e-02 2.1107669866e-01 4.8408917771e-01 -2.7301247905e-01 6.9516587637e-01
8.0000000000e-02 2.0999413714e-01 4.6809066877e-01 -2.5809653163e-01 6.7808480590e-01
9.0000000000e-02 2.0778528844e-01 4.4993328565e-01 -2.4214799721e-01 6.5771857410e-01
1.0000000000e-01 2.0456216859e-01 4.3013205431e-01 -2.2556988572e-01 6.3469422290e-01
1.1000000000e-01 2.0040707084e-01 4.0908109877e-01 -2.0867402793e-01 6.0948816961e-01
1.2000000000e-01 1.9538361741e-01 3.8709180948e-01 -1.9170819207e-01 5.8247542689e-01
1.3000000000e-01 1.8954340170e-01 3.6441662589e-01 -1.7487322419e-01 5.5396002759e-01
1.4000000000e-01 1.8293016751e-01 3.4126455779e-01 -1.5833439028e-01 5.2419472530e-01
1.5000000000e-01 1.7558253947e-01 3.1781170759e-01 -1.4222916812e-01 4.9339424707e-01
1.6000000000e-01 1.6753586402e-01 2.9420863375e-01 -1.2667276973e-01 4.6174449777e-01
1.7000000000e-01 1.5882348432e-01 2.7058564390e-01 -1.1176215959e-01 4.2940912822e-01
1.8000000000e-01 1.4947764388e-01 2.4705668834e-01 -9.7579044468e-02 3.9653433222e-01
1.9000000000e-01 1.3953013984e-01 2.2372228116e-01 -8.4192141318e-02 3.6325242101e-01
2.0000000000e-01 1.2901280380e-01 2.0067172999e-01 -7.1658926185e-02 3.2968453379e-01
2.1000000000e-01 1.1795786102e-01 1.7798486356e-01 -6.0027002539e-02 2.9594272457e-01
2.2000000000e-01 1.0639820257e-01 1.5573338787e-01 -4.9335185299e-02 2.6213159044e-01
2.3000000000e-01 9.4367593876e-02 1.3398196290e-01 -3.9614369027e-02 2.2834955678e-01
2.4000000000e-01 8.1900836033e-02 1.1278906599e-01 -3.0888229955e-02 1.9468990202e-01
2.5000000000e-01 6.9033891650e-02 9.2207689994e-02 -2.3173798344e-02 1.6124158164e-01
2.6000000000e-01 5.5803983480e-02 7.2285912048e-02 -1.6481928568e-02 1.2808989553e-01
2.7000000000e-01 4.2249671924e-02 5.3067359566e-02 -1.0817687642e-02 9.5317031490e-02
2.8000000000e-01 2.8410915814e-02 3.4591594103e-02 -6.1806782892e-03 6.3002509917e-02
2.9000000000e-01 1.4329119752e-02 1.6894429770e-02 -2.5653100179e-03 3.1223549522e-02
3.0000000000e-01 4.7170380623e-05 1.8905624561e-05 2.8264756062e-05 6.6076005184e-05
3.1000000000e-01 -1.4390536637e-02 1.6038099675e-02 -3.0428636312e-02 1.6475630387e-03
3.2000000000e-01 -2.8938077636e-02 3.1218416221e-02 -6.0156493857e-02 2.2803385844e-03
3.3000000000e-01 -4.3547989058e-02 4.5509764798e-02 -8.9057753856e-02 1.9617757403e-03
3.4000000000e-01 -5.8171261980e-02 5.8891936612e-02 -1.1706319859e-01 7.2067463220e-04
3.5000000000e-01 -7.2757342682e-02 7.1347444290e-02 -1.4410478697e-01 -1.4098983922e-03
3.6000000000e-01 -8.7254138988e-02 8.2861440656e-02 -1.7011557964e-01 -4.3926983321e-03
3.7000000000e-01 -1.0160803232e-01 9.3421655673e-02 -1.9502968799e-01 -8.1863766450e-03
3.8000000000e-01 -1.1576389549e-01 1.0301834830e-01 -2.1878224379e-01 -1.2745547193e-02
3.9000000000e-01 -1.2966511647e-01 1.1164427139e-01 -2.4130938786e-01 -1.8020845076e-02
4.0000000000e-01 -1.4325362826e-01 1.1929464814e-01 -2.6254827640e-01 -2.3958980117e-02
4.1000000000e-01 -1.5646994545e-01 1.2596715888e-01 -2.8243710433e-01 -3.0502786567e-02
4.2000000000e-01 -1.6925320776e-01 1.3166193723e-01 -3.0091514499e-01 -3.7591270526e-02
4.3000000000e-01 -1.8154123124e-01 1.3638157480e-01 -3.1792280603e-01 -4.5159656439e-02
4.4000000000e-01 -1.9327056782e-01 1.4013113381e-01 -3.3340170163e-01 -5.3139434018e-02
4.5000000000e-01 -2.0437657403e-01 1.4291816716e-01 -3.4729474119e-01 -6.1458406866e-02
4.6000000000e-01 -2.1479348970e-01 1.4475274566e-01 -3.5954623536e-01 -7.0040744046e-02
4.7000000000e-01 -2.2445452798e-01 1.4564749216e-01 -3.7010202014e-01 -7.8807035826e-02
4.8000000000e-01 -2.3329197762e-01 1.4561762287e-01 -3.7890960049e-01 -8.7674354752e-02
4.9000000000e-01 -2.4123731915e-01 1.4468099606e-01 -3.8591831521e-01 -9.6556323093e-02
5.0000000000e-01 -2.4822135649e-01 1.4285816895e-01 -3.9107952543e-01 -1.0536318754e-01
5.1000000000e-01 -2.5417436581e-01 1.4017246413e-01 -3.9434682994e-01 -1.1400190169e-01
5.2000000000e-01 -2.5902626391e-01 1.3665004772e-01 -3.9567631162e-01 -1.2237621619e-01
5.3000000000e-01 -2.6270679833e-01 1.3232002283e-01 -3.9502682116e-01 -1.3038677549e-01
5.4000000000e-01 -2.6514576229e-01 1.2721454429e-01 -3.9236030658e-01 -1.3793121800e-01
5.5000000000e-01 -2.6627323744e-01 1.2136896424e-01 -3.8764220168e-01 -1.4490427320e-01
5.6000000000e-01 -2.6601986834e-01 1.1482202520e-01 -3.8084189354e-01 -1.5119784314e-01
5.7000000000e-01 -2.6431717291e-01 1.0761612922e-01 -3.7193330213e-01 -1.5670104368e-01
5.8000000000e-01 -2.6109789399e-01 9.9797735026e-02 -3.6089562901e-01 -1.6130015896e-01
5.9000000000e-01 -2.5629639787e-01 9.1417981162e-02 -3.4771437903e-01 -1.6487841671e-01
6.0000000000e-01 -2.4984912668e-01 8.2533730706e-02 -3.3238285739e-01 -1.6731539597e-01
6.1000000000e-01 -2.4169511285e-01 7.3209452998e-02 -3.1490456585e-01 -1.6848565985e-01
6.2000000000e-01 -2.3177656514e-01 6.3520897134e-02 -2.9529746228e-01 -1.6825566801e-01
6.3000000000e-01 -2.2003953777e-01 5.3562970560e-02 -2.7360250833e-01 -1.6647656721e-01
6.4000000000e-01 -2.0643469602e-01 4.3468691319e-02 -2.4990338734e-01 -1.6296600470e-01
6.5000000000e-01 -1.9091819474e-01 3.3461849580e-02 -2.2438004432e-01 -1.5745634516e-01
6.6000000000e-01 -1.7345268914e-01 2.4031384126e-02 -1.9748407327e-01 -1.4942130501e-01
6.7000000000e-01 -1.5400850151e-01 1.6587376771e-02 -1.7059587828e-01 -1.3742112474e-01
6.8000000000e-01 -1.3256497255e-01 1.4776975286e-02 -1.4734194784e-01 -1.1778799727e-01
6.9000000000e-01 -1.0911203232e-01 2.0149984236e-02 -1.2926201656e-01 -8.8962048086e-02
7.0000000000e-01 -8.3652033994e-02 2.8804796558e-02 -1.1245683055e-01 -5.4847237437e-02
7.1000000000e-01 -5.6201903666e-02 3.8386443637e-02 -9.4588347303e-02 -1.7815460030e-02
7.2000000000e-01 -2.6795672767e-02 4.8103218768e-02 -7.4898891534e-02 2.1307546001e-02
7.3000000000e-01 4.5125235324e-03 5.7618795717e-02 -5.3106272184e-02 6.2131319249e-02
7.4000000000e-01 3.7644876380e-02 6.6733614420e-02 -2.9088738040e-02 1.0437849080e-01
7.5000000000e-01 7.2495627251e-02 7.5295982742e-02 -2.8003554903e-03 1.4779160999e-01
7.6000000000e-01 1.0892591282e-01 8.3172463129e-02 2.5753449696e-02 1.9209837595e-01
7.7000000000e-01 1.4675750604e-01 9.0236294520e-02 5.6521211516e-02 2.3699380056e-01
7.8000000000e-01 1.8576515858e-01 9.6362243467e-02 8.9402915112e-02 2.8212740205e-01
7.9000000000e-01 2.2566715404e-01 1.0142405522e-01 1.2424309882e-01 3.2709120926e-01
8.0000000000e-01 2.6611354727e-01 1.0529306391e-01 1.6082048336e-01 3.7140661118e-01
8.1000000000e-01 3.0667137722e-01 1.0783736041e-01 1.9883401681e-01 4.1450873763e-01
8.2000000000e-01 3.4680587065e-01 1.0892124916e-01 2.3788462148e-01 4.5572711981e-01
8.3000000000e-01 3.8585626112e-01 1.0840487748e-01 2.7745138364e-01 4.9426113860e-01
8.4000000000e-01 4.2300426422e-01 1.0614401522e-01 3.1686024900e-01 5.2914827945e-01
8.5000000000e-01 4.5723236578e-01 1.0199006790e-01 3.5524229788e-01 5.5922243369e-01
8.6000000000e-01 4.8726770851e-01 9.5790614448e-02 3.9147709406e-01 5.8305832296e-01
8.7000000000e-01 5.1150517926e-01 8.7391312290e-02 4.2411386697e-01 5.9889649155e-01
8.8000000000e-01 5.2789972098e-01 7.6641749493e-02 4.5125797148e-01 6.0454147047e-01
8.9000000000e-01 5.3381182810e-01 6.3414393241e-02 4.7039743486e-01 5.9722622134e-01
9.0000000000e-01 5.2577950232e-01 4.7677990436e-02 4.7810151189e-01 5.7345749276e-01


==> plots/ising_ann_1e_pct_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.4119359020e-04 1.5057685581e-04 9.0616734383e-05 3.9177044601e-04
2.0000000000e-02 9.7183283695e-04 6.0671312563e-04 3.6511971132e-04 1.5785459626e-03
3.0000000000e-02 2.1471058950e-03 1.3403925972e-03 8.0671329782e-04 3.4874984921e-03
4.0000000000e-02 3.7053576186e-03 2.3130381651e-03 1.3923194535e-03 6.0183957836e-03
5.0000000000e-02 5.5801680402e-03 3.4830642917e-03 2.0971037486e-03 9.0632323319e-03
6.0000000000e-02 7.7038520014e-03 4.8080750122e-03 2.8957769892e-03 1.2511927014e-02
7.0000000000e-02 1.0009127953e-02 6.2459191851e-03 3.7632087683e-03 1.6255047139e-02
8.0000000000e-02 1.2430087405e-02 7.7553088813e-03 4.6747785236e-03 2.0185396286e-02
9.0000000000e-02 1.4902826778e-02 9.2962264366e-03 5.6066003410e-03 2.4199053214e-02
1.0000000000e-01 1.7365891600e-02 1.0830213518e-02 6.5356780827e-03 2.8196105118e-02
1.1000000000e-01 1.9760605721e-02 1.2320587363e-02 7.4400183571e-03 3.2081193084e-02
1.2000000000e-01 2.2031324763e-02 1.3732608507e-02 8.2987162553e-03 3.5763933270e-02
1.3000000000e-01 2.4125636749e-02 1.5033614126e-02 9.0920226227e-03 3.9159250874e-02
1.4000000000e-01 2.5994524094e-02 1.6193125741e-02 9.8013983531e-03 4.2187649835e-02
1.5000000000e-01 2.7592496243e-02 1.7182936937e-02 1.0409559306e-02 4.4775433180e-02
1.6000000000e-01 2.8877699199e-02 1.7977184894e-02 1.0900514305e-02 4.6854884093e-02
1.7000000000e-01 2.9812006333e-02 1.8552408386e-02 1.1259597947e-02 4.8364414719e-02
1.8000000000e-01 3.0361093600e-02 1.8887594138e-02 1.1473499462e-02 4.9248687738e-02
1.9000000000e-01 3.0494501467e-02 1.8964212939e-02 1.1530288529e-02 4.9458714406e-02
2.0000000000e-01 3.0185685261e-02 1.8766246560e-02 1.1419438701e-02 4.8951931821e-02
2.1000000000e-01 2.9412055229e-02 1.8280206305e-02 1.1131848924e-02 4.7692261534e-02
2.2000000000e-01 2.8155007308e-02 1.7495143843e-02 1.0659863465e-02 4.5650151151e-02
2.3000000000e-01 2.6399945351e-02 1.6402654880e-02 9.9972904708e-03 4.2802600231e-02
2.4000000000e-01 2.4136295397e-02 1.4996876153e-02 9.1394192441e-03 3.9133171550e-02
2.5000000000e-01 2.1357512442e-02 1.3274476229e-02 8.0830362126e-03 3.4631988671e-02
2.6000000000e-01 1.8061080025e-02 1.1234640695e-02 6.8264393304e-03 2.9295720720e-02
2.7000000000e-01 1.4248502910e-02 8.8790529060e-03 5.3694500044e-03 2.3127555816e-02
2.8000000000e-01 9.9252930081e-03 6.2118747124e-03 3.7134182957e-03 1.6137167721e-02
2.9000000000e-01 5.1009486706e-03 3.2397645393e-03 1.8611841313e-03 8.3407132100e-03
3.0000000000e-01 -2.1107259601e-04 5.2985276711e-05 -2.6405787272e-04 -1.5808731930e-04
3.1000000000e-01 -5.9933879953e-03 3.5821111605e-03 -9.5754991557e-03 -2.4112768348e-03
3.2000000000e-01 -1.2224729925e-02 7.4059937828e-03 -1.9630723708e-02 -4.8187361419e-03
3.3000000000e-01 -1.8879993172e-02 1.1485065231e-02 -3.0365058403e-02 -7.3949279409e-03
3.4000000000e-01 -2.5930288959e-02 1.5801098954e-02 -4.1731387914e-02 -1.0129190005e-02
3.5000000000e-01 -3.3343006022e-02 2.0333759251e-02 -5.3676765273e-02 -1.3009246772e-02
3.6000000000e-01 -4.1081878954e-02 2.5060609864e-02 -6.6142488818e-02 -1.6021269091e-02
3.7000000000e-01 -4.9107064105e-02 2.9957165041e-02 -7.9064229146e-02 -1.9149899064e-02
3.8000000000e-01 -5.7375223375e-02 3.4996947252e-02 -9.2372170627e-02 -2.2378276124e-02
3.9000000000e-01 -6.5839616310e-02 4.0151547170e-02 -1.0599116348e-01 -2.5688069139e-02
4.0000000000e-01 -7.4450200970e-02 4.5390684703e-02 -1.1984088567e-01 -2.9059516267e-02
4.1000000000e-01 -8.3153744127e-02 5.0682270393e-02 -1.3383601452e-01 -3.2471473734e-02
4.2000000000e-01 -9.1893941418e-02 5.5992466690e-02 -1.4788640811e-01 -3.5901474728e-02
4.3000000000e-01 -1.0061154819e-01 6.1285748630e-02 -1.6189729682e-01 -3.9325799563e-02
4.4000000000e-01 -1.0924452190e-01 6.6524963469e-02 -1.7576948537e-01 -4.2719558436e-02
4.5000000000e-01 -1.1772817700e-01 7.1671388858e-02 -1.8939956586e-01 -4.6056788142e-02
4.6000000000e-01 -1.2599535343e-01 7.6684789154e-02 -2.0268014258e-01 -4.9310564275e-02
4.7000000000e-01 -1.3397660005e-01 8.1523469497e-02 -2.1550006954e-01 -5.2453130550e-02
4.8000000000e-01 -1.4160037438e-01 8.6144327325e-02 -2.2774470171e-01 -5.5456047055e-02
4.9000000000e-01 -1.4879326042e-01 9.0502901042e-02 -2.3929616146e-01 -5.8290359374e-02
5.0000000000e-01 -1.5548020638e-01 9.4553415643e-02 -2.5003362202e-01 -6.0926790736e-02
5.1000000000e-01 -1.6158478470e-01 9.8248825194e-02 -2.5983360989e-01 -6.3335959506e-02
5.2000000000e-01 -1.6702947674e-01 1.0154085221e-01 -2.6857032895e-01 -6.5488624534e-02
5.3000000000e-01 -1.7173598524e-01 1.0438002416e-01 -2.7611600940e-01 -6.7355961076e-02
5.4000000000e-01 -1.7562557790e-01 1.0671570774e-01 -2.8234128564e-01 -6.8909870160e-02
5.5000000000e-01 -1.7861946608e-01 1.0849614176e-01 -2.8711560784e-01 -7.0123324328e-02
5.6000000000e-01 -1.8063922321e-01 1.0966847056e-01 -2.9030769377e-01 -7.0970752658e-02
5.7000000000e-01 -1.8160724824e-01 1.1017878066e-01 -2.9178602889e-01 -7.1428467580e-02
5.8000000000e-01 -1.8144728042e-01 1.0997214537e-01 -2.9141942579e-01 -7.1475135045e-02
5.9000000000e-01 -1.8008497279e-01 1.0899268518e-01 -2.8907765797e-01 -7.1092287615e-02
6.0000000000e-01 -1.7744853283e-01 1.0718365701e-01 -2.8463218984e-01 -7.0264875817e-02
6.1000000000e-01 -1.7346944050e-01 1.0448759572e-01 -2.7795703623e-01 -6.8981844783e-02
6.2000000000e-01 -1.6808325568e-01 1.0084654954e-01 -2.6892980522e-01 -6.7236706146e-02
6.3000000000e-01 -1.6123052907e-01 9.6202489505e-02 -2.5743301858e-01 -6.5028039568e-02
6.4000000000e-01 -1.5285783362e-01 9.0498053200e-02 -2.4335588682e-01 -6.2359780424e-02
6.5000000000e-01 -1.4291893664e-01 8.3677967503e-02 -2.2659690415e-01 -5.9240969140e-02
6.6000000000e-01 -1.3137613693e-01 7.5691955551e-02 -2.0706809248e-01 -5.5684181375e-02
6.7000000000e-01 -1.1820179628e-01 6.6501214635e-02 -1.8470301091e-01 -5.1700581644e-02
6.8000000000e-01 -1.0338010105e-01 5.6094653589e-02 -1.5947475464e-01 -4.7285447460e-02
6.9000000000e-01 -8.6909097132e-02 4.4536867145e-02 -1.3144596428e-01 -4.2372229987e-02
7.0000000000e-01 -6.8803051792e-02 3.2147973814e-02 -1.0095102561e-01 -3.6655077978e-02
7.1000000000e-01 -4.9095208127e-02 2.0440851344e-02 -6.9536059471e-02 -2.8654356783e-02
7.2000000000e-01 -2.7841013983e-02 1.6778126107e-02 -4.4619140089e-02 -1.1062887876e-02
7.3000000000e-01 -5.1219276717e-03 2.8212749774e-02 -3.3334677446e-02 2.3090822103e-02
7.4000000000e-01 1.8950070490e-02 4.6499635098e-02 -2.7549564608e-02 6.5449705587e-02
7.5000000000e-01 4.4227096910e-02 6.7928768841e-02 -2.3701671931e-02 1.1215586575e-01
7.6000000000e-01 7.0518903646e-02 9.1777378288e-02 -2.1258474642e-02 1.6229628193e-01
7.7000000000e-01 9.7585065872e-02 1.1789945377e-01 -2.0314387899e-02 2.1548451964e-01
7.8000000000e-01 1.2512546303e-01 1.4629825453e-01 -2.1172791500e-02 2.7142371755e-01
7.9000000000e-01 1.5276858515e-01 1.7703015226e-01 -2.4261567115e-02 3.2979873741e-01
8.0000000000e-01 1.8005703858e-01 2.1017598637e-01 -3.0118947784e-02 3.9023302495e-01
8.1000000000e-01 2.0642940447e-01 2.4583083436e-01 -3.9401429889e-02 4.5226023882e-01
8.2000000000e-01 2.3119728855e-01 2.8410002503e-01 -5.2902736479e-02 5.1529731357e-01
8.3000000000e-01 2.5351594477e-01 3.2509767471e-01 -7.1581729945e-02 5.7861361948e-01
8.4000000000e-01 2.7234618111e-01 3.6894643882e-01 -9.6600257706e-02 6.4129261993e-01
8.5000000000e-01 2.8640424063e-01 4.1577799008e-01 -1.2937374945e-01 7.0218223072e-01
8.6000000000e-01 2.9409478389e-01 4.6573406454e-01 -1.7163928065e-01 7.5982884843e-01
8.7000000000e-01 2.9341962050e-01 5.1896808395e-01 -2.2554846345e-01 8.1238770445e-01
8.8000000000e-01 2.8185079954e-01 5.7564748644e-01 -2.9379668690e-01 8.5749828598e-01
8.9000000000e-01 2.5614987113e-01 6.3595703422e-01 -3.7980716309e-01 8.9210690535e-01
9.0000000000e-01 2.1210324506e-01 7.0010357001e-01 -4.8800032494e-01 9.1220681507e-01


==> plots/ising_ann_ss_ensemble_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.4130785090e-01 5.4156207257e-01 2.2250294421e-05 5.4153982227e-01 5.4158432286e-01
2.0000000000e-02 5.7410112783e-01 5.7461498490e-01 4.4584520754e-05 5.7457040038e-01 5.7465956942e-01
3.0000000000e-02 5.9446310086e-01 5.9522250033e-01 6.5310636078e-05 5.9515718969e-01 5.9528781096e-01
4.0000000000e-02 6.0954077083e-01 6.1052702070e-01 8.4066863079e-05 6.1044295383e-01 6.1061108756e-01
5.0000000000e-02 6.2165443015e-01 6.2284675220e-01 1.0071802175e-04 6.2274603418e-01 6.2294747022e-01
6.0000000000e-02 6.3186184487e-01 6.3323839808e-01 1.1522132676e-04 6.3312317675e-01 6.3335361941e-01
7.0000000000e-02 6.4073728411e-01 6.4227570499e-01 1.2758242157e-04 6.4214812257e-01 6.4240328741e-01
8.0000000000e-02 6.4862847953e-01 6.5030621194e-01 1.3783601862e-04 6.5016837592e-01 6.5044404796e-01
9.0000000000e-02 6.5576246646e-01 6.5755698313e-01 1.4603581475e-04 6.5741094731e-01 6.5770301894e-01
1.0000000000e-01 6.6229591819e-01 6.6418488001e-01 1.5224861682e-04 6.6403263139e-01 6.6433712863e-01
1.1000000000e-01 6.6834165108e-01 6.7030302776e-01 1.5655063045e-04 6.7014647713e-01 6.7045957839e-01
1.2000000000e-01 6.7398369121e-01 6.7599585648e-01 1.5902496452e-04 6.7583683151e-01 6.7615488144e-01
1.3000000000e-01 6.7928636636e-01 6.8132817548e-01 1.5975986752e-04 6.8116841561e-01 6.8148793534e-01
1.4000000000e-01 6.8430006269e-01 6.8635091733e-01 1.5884742844e-04 6.8619206991e-01 6.8650976476e-01
1.5000000000e-01 6.8906501672e-01 6.9110492051e-01 1.5638258601e-04 6.9094853793e-01 6.9126130310e-01
1.6000000000e-01 6.9361389745e-01 6.9562350428e-01 1.5246235011e-04 6.9547104193e-01 6.9577596663e-01
1.7000000000e-01 6.9797361490e-01 6.9993427172e-01 1.4718517349e-04 6.9978708654e-01 7.0008145689e-01
1.8000000000e-01 7.0216661803e-01 7.0406040319e-01 1.4065043314e-04 7.0391975276e-01 7.0420105362e-01
1.9000000000e-01 7.0621184627e-01 7.0802160423e-01 1.3295799303e-04 7.0788864624e-01 7.0815456222e-01
2.0000000000e-01 7.1012544004e-01 7.1183481316e-01 1.2420782894e-04 7.1171060533e-01 7.1195902099e-01
2.1000000000e-01 7.1392128040e-01 7.1551473815e-01 1.1449970110e-04 7.1540023845e-01 7.1562923785e-01
2.2000000000e-01 7.1761140478e-01 7.1907427089e-01 1.0393286444e-04 7.1897033802e-01 7.1917820375e-01
2.3000000000e-01 7.2120633176e-01 7.2252480947e-01 9.2605809050e-05 7.2243220366e-01 7.2261741528e-01
2.4000000000e-01 7.2471531768e-01 7.2587651346e-01 8.0616025090e-05 7.2579589743e-01 7.2595712948e-01
2.5000000000e-01 7.2814656181e-01 7.2913850752e-01 6.8059788655e-05 7.2907044773e-01 7.2920656731e-01
2.6000000000e-01 7.3150737190e-01 7.3231904575e-01 5.5031967219e-05 7.3226401378e-01 7.3237407772e-01
2.7000000000e-01 7.3480429908e-01 7.3542564538e-01 4.1625850132e-05 7.3538401953e-01 7.3546727123e-01
2.8000000000e-01 7.3804324877e-01 7.3846519653e-01 2.7933042727e-05 7.3843726349e-01 7.3849312957e-01
2.9000000000e-01 7.4122957251e-01 7.4144405308e-01 1.4043787895e-05 7.4143000929e-01 7.4145809687e-01
3.0000000000e-01 7.4436814464e-01 7.4436810834e-01 2.9042196119e-07 7.4436781792e-01 7.4436839876e-01
3.1000000000e-01 7.4746342679e-01 7.4724285858e-01 1.3988474207e-05 7.4722887010e-01 7.4725684705e-01
3.2000000000e-01 7.5051952243e-01 7.5007345668e-01 2.7954747524e-05 7.5004550193e-01 7.5010141142e-01
3.3000000000e-01 7.5354022339e-01 7.5286475775e-01 4.1783945067e-05 7.5282297380e-01 7.5290654169e-01
3.4000000000e-01 7.5652904974e-01 7.5562135811e-01 5.5397808515e-05 7.5556596030e-01 7.5567675592e-01
3.5000000000e-01 7.5948928421e-01 7.5834762879e-01 6.8721486635e-05 7.5827890730e-01 7.5841635027e-01
3.6000000000e-01 7.6242400205e-01 7.6104774451e-01 8.1683170358e-05 7.6096606134e-01 7.6112942768e-01
3.7000000000e-01 7.6533609721e-01 7.6372570887e-01 9.4214149709e-05 7.6363149472e-01 7.6381992302e-01
3.8000000000e-01 7.6822830523e-01 7.6638537634e-01 1.0624892182e-04 7.6627912742e-01 7.6649162526e-01
3.9000000000e-01 7.7110322360e-01 7.6903047157e-01 1.1772530944e-04 7.6891274626e-01 7.6914819688e-01
4.0000000000e-01 7.7396332989e-01 7.7166460648e-01 1.2858458230e-04 7.7153602190e-01 7.7179319106e-01
4.1000000000e-01 7.7681099797e-01 7.7429129540e-01 1.3877157988e-04 7.7415252382e-01 7.7443006698e-01
4.2000000000e-01 7.7964851271e-01 7.7691396861e-01 1.4823483550e-04 7.7676573377e-01 7.7706220344e-01
4.3000000000e-01 7.8247808340e-01 7.7953598446e-01 1.5692670250e-04 7.7937905776e-01 7.7969291117e-01
4.4000000000e-01 7.8530185599e-01 7.8216064042e-01 1.6480348346e-04 7.8199583694e-01 7.8232544390e-01
4.5000000000e-01 7.8812192456e-01 7.8479118299e-01 1.7182556386e-04 7.8461935742e-01 7.8496300855e-01
4.6000000000e-01 7.9094034196e-01 7.8743081691e-01 1.7795755194e-04 7.8725285936e-01 7.8760877446e-01
4.7000000000e-01 7.9375912992e-01 7.9008271359e-01 1.8316842715e-04 7.8989954516e-01 7.9026588201e-01
4.8000000000e-01 7.9658028865e-01 7.9275001895e-01 1.8743170005e-04 7.9256258725e-01 7.9293745065e-01
4.9000000000e-01 7.9940580621e-01 7.9543586084e-01 1.9072558776e-04 7.9524513526e-01 7.9562658643e-01
5.0000000000e-01 8.0223766753e-01 7.9814335596e-01 1.9303321035e-04 7.9795032275e-01 7.9833638917e-01
5.1000000000e-01 8.0507786346e-01 8.0087561656e-01 1.9434281511e-04 8.0068127374e-01 8.0106995937e-01
5.2000000000e-01 8.0792839972e-01 8.0363575687e-01 1.9464803894e-04 8.0344110883e-01 8.0383040490e-01
5.3000000000e-01 8.1079130597e-01 8.0642689940e-01 1.9394822203e-04 8.0623295118e-01 8.0662084762e-01
5.4000000000e-01 8.1366864512e-01 8.0925218113e-01 1.9224879223e-04 8.0905993234e-01 8.0944442992e-01
5.5000000000e-01 8.1656252289e-01 8.1211475969e-01 1.8956174686e-04 8.1192519794e-01 8.1230432144e-01
5.6000000000e-01 8.1947509789e-01 8.1501781960e-01 1.8590627065e-04 8.1483191333e-01 8.1520372587e-01
5.7000000000e-01 8.2240859214e-01 8.1796457864e-01 1.8130954603e-04 8.1778326909e-01 8.1814588818e-01
5.8000000000e-01 8.2536530240e-01 8.2095829437e-01 1.7580783819e-04 8.2078248653e-01 8.2113410221e-01
5.9000000000e-01 8.2834761224e-01 8.2400227104e-01 1.6944797773e-04 8.2383282306e-01 8.2417171902e-01
6.0000000000e-01 8.3135800515e-01 8.2709986672e-01 1.6228942518e-04 8.2693757730e-01 8.2726215615e-01
6.1000000000e-01 8.3439907892e-01 8.3025450101e-01 1.5440719637e-04 8.3010009381e-01 8.3040890821e-01
6.2000000000e-01 8.3747356134e-01 8.3346966321e-01 1.4589607050e-04 8.3332376714e-01 8.3361555928e-01
6.3000000000e-01 8.4058432764e-01 8.3674892126e-01 1.3687671213e-04 8.3661204455e-01 8.3688579797e-01
6.4000000000e-01 8.4373441999e-01 8.4009593147e-01 1.2750461808e-04 8.3996842685e-01 8.4022343609e-01
6.5000000000e-01 8.4692706917e-01 8.4351444919e-01 1.1798308797e-04 8.4339646610e-01 8.4363243228e-01
6.6000000000e-01 8.5016571924e-01 8.4700834070e-01 1.0858142182e-04 8.4689975928e-01 8.4711692212e-01
6.7000000000e-01 8.5345405531e-01 8.5058159648e-01 9.9658336068e-05 8.5048193815e-01 8.5068125482e-01
6.8000000000e-01 8.5679603534e-01 8.5423834612e-01 9.1685824014e-05 8.5414666029e-01 8.5433003194e-01
6.9000000000e-01 8.6019592649e-01 8.5798287520e-01 8.5256448576e-05 8.5789761875e-01 8.5806813165e-01
7.0000000000e-01 8.6365834715e-01 8.6181964458e-01 8.1037361568e-05 8.6173860722e-01 8.6190068195e-01
7.1000000000e-01 8.6718831556e-01 8.6575331248e-01 7.9630539618e-05 8.6567368194e-01 8.6583294302e-01
7.2000000000e-01 8.7079130654e-01 8.6978875996e-01 8.1363793597e-05 8.6970739616e-01 8.6987012375e-01
7.3000000000e-01 8.7447331802e-01 8.7393112062e-01 8.6152655891e-05 8.7384496796e-01 8.7401727328e-01
7.4000000000e-01 8.7824094963e-01 8.7818581529e-01 9.3558342095e-05 8.7809225695e-01 8.7827937364e-01
7.5000000000e-01 8.8210149591e-01 8.8255859294e-01 1.0297883565e-04 8.8245561410e-01 8.8266157177e-01
7.6000000000e-01 8.8606305796e-01 8.8705557919e-01 1.1381709829e-04 8.8694176210e-01 8.8716939629e-01
7.7000000000e-01 8.9013467784e-01 8.9168333449e-01 1.2555931575e-04 8.9155777517e-01 8.9180889381e-01
7.8000000000e-01 8.9432650180e-01 8.9644892409e-01 1.3778689003e-04 8.9631113720e-01 8.9658671098e-01
7.9000000000e-01 8.9864998021e-01 9.0136000332e-01 1.5016129722e-04 9.0120984202e-01 9.0151016462e-01
8.0000000000e-01 9.0311811452e-01 9.0642492230e-01 1.6240429090e-04 9.0626251801e-01 9.0658732659e-01
8.1000000000e-01 9.0774576552e-01 9.1165285579e-01 1.7428161405e-04 9.1147857418e-01 9.1182713740e-01
8.2000000000e-01 9.1255004216e-01 9.1705396615e-01 1.8559181306e-04 9.1686837434e-01 9.1723955796e-01
8.3000000000e-01 9.1755079792e-01 9.2263961027e-01 1.9615968351e-04 9.2244345058e-01 9.2283576995e-01
8.4000000000e-01 9.2277127282e-01 9.2842260586e-01 2.0583360601e-04 9.2821677225e-01 9.2862843947e-01
8.5000000000e-01 9.2823893586e-01 9.3441757937e-01 2.1448632019e-04 9.3420309305e-01 9.3463206569e-01
8.6000000000e-01 9.3398660897e-01 9.4064142805e-01 2.2201911510e-04 9.4041940893e-01 9.4086344716e-01
8.7000000000e-01 9.4005399400e-01 9.4711394538e-01 2.2836988515e-04 9.4688557549e-01 9.4734231526e-01
8.8000000000e-01 9.4648979140e-01 9.5385868582e-01 2.3352601770e-04 9.5362515980e-01 9.5409221183e-01
8.9000000000e-01 9.5335471139e-01 9.6090419010e-01 2.3754365769e-04 9.6066664645e-01 9.6114173376e-01
9.0000000000e-01 9.6072587412e-01 9.6828577145e-01 2.4057549824e-04 9.6804519595e-01 9.6852634694e-01


==> plots/ising_ann_ss_hist_g.dat <==
BinCenter Count
7.9770535852e-01 1
7.9774770763e-01 2
7.9779005675e-01 0
7.9783240587e-01 2
7.9787475499e-01 3
7.9791710411e-01 2
7.9795945323e-01 5
7.9800180234e-01 10
7.9804415146e-01 14
7.9808650058e-01 8
7.9812884970e-01 6
7.9817119882e-01 10
7.9821354794e-01 9
7.9825589705e-01 7
7.9829824617e-01 3
7.9834059529e-01 4
7.9838294441e-01 5
7.9842529353e-01 2
7.9846764265e-01 3
7.9850999176e-01 1
7.9855234088e-01 0
7.9859469000e-01 1
7.9863703912e-01 0
7.9867938824e-01 1
7.9872173735e-01 1


==> plots/ising_ann_ss_pct_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 1.6493893061e-02 1.4435983316e-03 1.5050294729e-02 1.7937491392e-02
2.0000000000e-02 3.2644476191e-02 2.8323796969e-03 2.9812096494e-02 3.5476855888e-02
3.0000000000e-02 4.7627283572e-02 4.0960895265e-03 4.3531194045e-02 5.1723373098e-02
4.0000000000e-02 6.1275233808e-02 5.2230340854e-03 5.6052199723e-02 6.6498267894e-02
5.0000000000e-02 7.3525038664e-02 6.2108190177e-03 6.7314219647e-02 7.9735857682e-02
6.0000000000e-02 8.4354764000e-02 7.0607280340e-03 7.7294035966e-02 9.1415492034e-02
7.0000000000e-02 9.3763998413e-02 7.7759201799e-03 8.5988078233e-02 1.0153991859e-01
8.0000000000e-02 1.0176534223e-01 8.3606476733e-03 9.3404694553e-02 1.1012598990e-01
9.0000000000e-02 1.0838007896e-01 8.8198529502e-03 9.9560226008e-02 1.1719993191e-01
1.0000000000e-01 1.1363571276e-01 9.1589358524e-03 1.0447677690e-01 1.2279464861e-01
1.1000000000e-01 1.1756444982e-01 9.3836073891e-03 1.0818084243e-01 1.2694805721e-01
1.2000000000e-01 1.2020220274e-01 9.4997917456e-03 1.1070241099e-01 1.2970199448e-01
1.3000000000e-01 1.2158790525e-01 9.5135571112e-03 1.1207434814e-01 1.3110146236e-01
1.4000000000e-01 1.2176302146e-01 9.4310646872e-03 1.1233195677e-01 1.3119408614e-01
1.5000000000e-01 1.2077118231e-01 9.2585296873e-03 1.1151265262e-01 1.3002971199e-01
1.6000000000e-01 1.1865790852e-01 9.0021905426e-03 1.0965571798e-01 1.2766009907e-01
1.7000000000e-01 1.1547039385e-01 8.6682839004e-03 1.0680210995e-01 1.2413867775e-01
1.8000000000e-01 1.1125733157e-01 8.2630238219e-03 1.0299430775e-01 1.1952035539e-01
1.9000000000e-01 1.0606877273e-01 7.7925840991e-03 9.8276188631e-02 1.1386135683e-01
2.0000000000e-01 9.9956007822e-02 7.2630829315e-03 9.2692924891e-02 1.0721909075e-01
2.1000000000e-01 9.2971466353e-02 6.6805694292e-03 8.6290896924e-02 9.9652035782e-02
2.2000000000e-01 8.5168629924e-02 6.0510115474e-03 7.9117618377e-02 9.1219641472e-02
2.3000000000e-01 7.6601955772e-02 5.3802851722e-03 7.1221670600e-02 8.1982240945e-02
2.4000000000e-01 6.7326808369e-02 4.6741641512e-03 6.2652644218e-02 7.2000972520e-02
2.5000000000e-01 5.7399397253e-02 3.9383111455e-03 5.3461086107e-02 6.1337708398e-02
2.6000000000e-01 4.6876719652e-02 3.1782692995e-03 4.3698450352e-02 5.0054988951e-02
2.7000000000e-01 3.5816506756e-02 2.3994550944e-03 3.3417051662e-02 3.8215961851e-02
2.8000000000e-01 2.4277172696e-02 1.6071546405e-03 2.2670018056e-02 2.5884327337e-02
2.9000000000e-01 1.2317765459e-02 8.0654430160e-04 1.1511221158e-02 1.3124309761e-02
3.0000000000e-01 -2.0809103819e-06 1.6649120891e-05 -1.8730031273e-05 1.4568210509e-05
3.1000000000e-01 -1.2622193393e-02 8.0050168675e-04 -1.3422695079e-02 -1.1821691706e-02
3.2000000000e-01 -2.5481906852e-02 1.5969400607e-03 -2.7078846912e-02 -2.3884966791e-02
3.3000000000e-01 -3.8520111122e-02 2.3828335677e-03 -4.0902944690e-02 -3.6137277554e-02
3.4000000000e-01 -5.1675298734e-02 3.1538225071e-03 -5.4829121241e-02 -4.8521476227e-02
3.5000000000e-01 -6.4885613675e-02 3.9057632946e-03 -6.8791376970e-02 -6.0979850381e-02
3.6000000000e-01 -7.8088901560e-02 4.6347059653e-03 -8.2723607526e-02 -7.3454195595e-02
3.7000000000e-01 -9.1222761586e-02 5.3368958952e-03 -9.6559657481e-02 -8.5885865691e-02
3.8000000000e-01 -1.0422460066e-01 6.0087784766e-03 -1.1023337913e-01 -9.8215822179e-02
3.9000000000e-01 -1.1703169005e-01 6.6470044133e-03 -1.2367869446e-01 -1.1038468564e-01
4.0000000000e-01 -1.2958122506e-01 7.2484351919e-03 -1.3682966025e-01 -1.2233278987e-01
4.1000000000e-01 -1.4181038803e-01 7.8101486334e-03 -1.4962053666e-01 -1.3400023939e-01
4.2000000000e-01 -1.5365641519e-01 8.3294445190e-03 -1.6198585971e-01 -1.4532697067e-01
4.3000000000e-01 -1.6505666793e-01 8.8038503231e-03 -1.7386051825e-01 -1.5625281761e-01
4.4000000000e-01 -1.7594870891e-01 9.2311271011e-03 -1.8517983601e-01 -1.6671758181e-01
4.5000000000e-01 -1.8627038368e-01 9.6092756034e-03 -1.9587965928e-01 -1.7666110808e-01
4.6000000000e-01 -1.9595990849e-01 9.9365427072e-03 -2.0589645119e-01 -1.8602336578e-01
4.7000000000e-01 -2.0495596500e-01 1.0211428285e-02 -2.1516739328e-01 -1.9474453671e-01
4.8000000000e-01 -2.1319780274e-01 1.0432692668e-02 -2.2363049541e-01 -2.0276511007e-01
4.9000000000e-01 -2.2062535028e-01 1.0599364918e-02 -2.3122471520e-01 -2.1002598536e-01
5.0000000000e-01 -2.2717933610e-01 1.0710752185e-02 -2.3789008829e-01 -2.1646858392e-01
5.1000000000e-01 -2.3280142047e-01 1.0766450525e-02 -2.4356787100e-01 -2.2203496995e-01
5.2000000000e-01 -2.3743433960e-01 1.0766357726e-02 -2.4820069733e-01 -2.2666798188e-01
5.3000000000e-01 -2.4102206372e-01 1.0710688824e-02 -2.5173275255e-01 -2.3031137490e-01
5.4000000000e-01 -2.4350997078e-01 1.0599995360e-02 -2.5410996614e-01 -2.3290997542e-01
5.5000000000e-01 -2.4484503795e-01 1.0435189787e-02 -2.5528022774e-01 -2.3440984816e-01
5.6000000000e-01 -2.4497605316e-01 1.0217577084e-02 -2.5519363024e-01 -2.3475847607e-01
5.7000000000e-01 -2.4385384953e-01 9.9488965761e-03 -2.5380274611e-01 -2.3390495295e-01
5.8000000000e-01 -2.4143156586e-01 9.6313783308e-03 -2.5106294419e-01 -2.3180018753e-01
5.9000000000e-01 -2.3766493681e-01 9.2678206593e-03 -2.4693275747e-01 -2.2839711615e-01
6.0000000000e-01 -2.3251261725e-01 8.8616985167e-03 -2.4137431576e-01 -2.2365091873e-01
6.1000000000e-01 -2.2593654572e-01 8.4173175914e-03 -2.3435386331e-01 -2.1751922813e-01
6.2000000000e-01 -2.1790235317e-01 7.9400364483e-03 -2.2584238962e-01 -2.0996231672e-01
6.3000000000e-01 -2.0837982394e-01 7.4365901131e-03 -2.1581641406e-01 -2.0094323383e-01
6.4000000000e-01 -1.9734341745e-01 6.9155631471e-03 -2.0425898059e-01 -1.9042785430e-01
6.5000000000e-01 -1.8477286065e-01 6.3880750863e-03 -1.9116093573e-01 -1.7838478556e-01
6.6000000000e-01 -1.7065382337e-01 5.8687403342e-03 -1.7652256370e-01 -1.6478508304e-01
6.7000000000e-01 -1.5497869091e-01 5.3768981099e-03 -1.6035558902e-01 -1.4960179280e-01
6.8000000000e-01 -1.3774745156e-01 4.9378511301e-03 -1.4268530269e-01 -1.3280960043e-01
6.9000000000e-01 -1.1896872034e-01 4.5831972515e-03 -1.2355191759e-01 -1.1438552309e-01
7.0000000000e-01 -9.8660925253e-02 4.3482949379e-03 -1.0300922019e-01 -9.4312630316e-02
7.1000000000e-01 -7.6853688041e-02 4.2647299661e-03 -8.1118418007e-02 -7.2588958075e-02
7.2000000000e-01 -5.3589439596e-02 4.3491646189e-03 -5.7938604215e-02 -4.9240274977e-02
7.3000000000e-01 -2.8925319704e-02 4.5960993450e-03 -3.3521419049e-02 -2.4329220359e-02
7.4000000000e-01 -2.9354238283e-03 4.9811682635e-03 -7.9165920918e-03 2.0457444352e-03
7.5000000000e-01 2.4286523694e-02 5.4714815262e-03 1.8815042168e-02 2.9758005221e-02
7.6000000000e-01 5.2623968595e-02 6.0346390756e-03 4.6589329519e-02 5.8658607670e-02
7.7000000000e-01 8.1933666912e-02 6.6428766806e-03 7.5290790231e-02 8.8576543593e-02
7.8000000000e-01 1.1204099614e-01 7.2736611086e-03 1.0476733503e-01 1.1931465725e-01
7.9000000000e-01 1.4273421299e-01 7.9088456950e-03 1.3482536729e-01 1.5064305868e-01
8.0000000000e-01 1.7375735912e-01 8.5335896737e-03 1.6522376945e-01 1.8229094880e-01
8.1000000000e-01 2.0480141220e-01 9.1354737724e-03 1.9566593843e-01 2.1393688598e-01
8.2000000000e-01 2.3549313180e-01 9.7038931777e-03 2.2578923862e-01 2.4519702498e-01
8.3000000000e-01 2.6538083626e-01 1.0229699454e-02 2.5515113680e-01 2.7561053571e-01
8.4000000000e-01 2.9391603274e-01 1.0705048953e-02 2.8321098378e-01 3.0462108169e-01
8.5000000000e-01 3.2042935108e-01 1.1123430619e-02 3.0930592046e-01 3.3155278170e-01
8.6000000000e-01 3.4409850847e-01 1.1479868272e-02 3.3261864019e-01 3.5557837674e-01
8.7000000000e-01 3.6390489146e-01 1.1771315946e-02 3.5213357551e-01 3.7567620741e-01
8.8000000000e-01 3.7857349399e-01 1.1997289620e-02 3.6657620437e-01 3.9057078361e-01
8.9000000000e-01 3.8648785463e-01 1.2160805014e-02 3.7432704961e-01 3.9864865964e-01
9.0000000000e-01 3.8556625521e-01 1.2269716100e-02 3.7329653912e-01 3.9783597131e-01


==> plots/ising_annulus_v12_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 4.2285381255e-01 4.2566304360e-01 1.0361886386e-03 4.2462685496e-01 4.2669923224e-01
2.0000000000e-02 4.6308075234e-01 4.6612163291e-01 1.1341185229e-03 4.6498751439e-01 4.6725575144e-01
3.0000000000e-02 4.8898141404e-01 4.9208805886e-01 1.1673190826e-03 4.9092073978e-01 4.9325537794e-01
4.0000000000e-02 5.0858262590e-01 5.1168068874e-01 1.1704706370e-03 5.1051021810e-01 5.1285115937e-01
5.0000000000e-02 5.2456942130e-01 5.2761634736e-01 1.1559521949e-03 5.2646039517e-01 5.2877229956e-01
6.0000000000e-02 5.3819078518e-01 5.4115925453e-01 1.1298448903e-03 5.4002940964e-01 5.4228909942e-01
7.0000000000e-02 5.5013543126e-01 5.5300675562e-01 1.0956721403e-03 5.5191108348e-01 5.5410242776e-01
8.0000000000e-02 5.6082574178e-01 5.6358666756e-01 1.0556966178e-03 5.6253097094e-01 5.6464236418e-01
9.0000000000e-02 5.7054049586e-01 5.7318145215e-01 1.0114775644e-03 5.7216997459e-01 5.7419292971e-01
1.0000000000e-01 5.7947389606e-01 5.8198794712e-01 9.6414602321e-04 5.8102380109e-01 5.8295209314e-01
1.1000000000e-01 5.8776695290e-01 5.9014912996e-01 9.1455488292e-04 5.8923457508e-01 5.9106368484e-01
1.2000000000e-01 5.9552547788e-01 5.9777233082e-01 8.6336698158e-04 5.9690896384e-01 5.9863569780e-01
1.3000000000e-01 6.0283102422e-01 6.0494030841e-01 8.1110993153e-04 6.0412919847e-01 6.0575141834e-01
1.4000000000e-01 6.0974786211e-01 6.1171831220e-01 7.5821186802e-04 6.1096010033e-01 6.1247652407e-01
1.5000000000e-01 6.1632760243e-01 6.1815876445e-01 7.0502567333e-04 6.1745373878e-01 6.1886379012e-01
1.6000000000e-01 6.2261236358e-01 6.2430446718e-01 6.5184592988e-04 6.2365262125e-01 6.2495631311e-01
1.7000000000e-01 6.2863700152e-01 6.3019086081e-01 5.9892111521e-04 6.2959193970e-01 6.3078978193e-01
1.8000000000e-01 6.3443071830e-01 6.3584765349e-01 5.4646258466e-04 6.3530119091e-01 6.3639411608e-01
1.9000000000e-01 6.4001824679e-01 6.4130002116e-01 4.9465132580e-04 6.4080536984e-01 6.4179467249e-01
2.0000000000e-01 6.4542073934e-01 6.4656950791e-01 4.4364313077e-04 6.4612586478e-01 6.4701315104e-01
2.1000000000e-01 6.5065644544e-01 6.5167471251e-01 3.9357262143e-04 6.5128113989e-01 6.5206828513e-01
2.2000000000e-01 6.5574123593e-01 6.5663181960e-01 3.4455642752e-04 6.5628726317e-01 6.5697637602e-01
2.3000000000e-01 6.6068901395e-01 6.6145501606e-01 2.9669572899e-04 6.6115832033e-01 6.6175171179e-01
2.4000000000e-01 6.6551204089e-01 6.6615682134e-01 2.5007831414e-04 6.6590674302e-01 6.6640689965e-01
2.5000000000e-01 6.7022119771e-01 6.7074835221e-01 2.0478026430e-04 6.7054357195e-01 6.7095313248e-01
2.6000000000e-01 6.7482619659e-01 6.7523953728e-01 1.6086734781e-04 6.7507866993e-01 6.7540040463e-01
2.7000000000e-01 6.7933575384e-01 6.7963929217e-01 1.1839618844e-04 6.7952089598e-01 6.7975768836e-01
2.8000000000e-01 6.8375773244e-01 6.8395566392e-01 7.7415272826e-05 6.8387824865e-01 6.8403307919e-01
2.9000000000e-01 6.8809926037e-01 6.8819595091e-01 3.7965995838e-05 6.8815798491e-01 6.8823391690e-01
3.0000000000e-01 6.9236682965e-01 6.9236680312e-01 3.2193977988e-07 6.9236648118e-01 6.9236712506e-01
3.1000000000e-01 6.9656637980e-01 6.9647430666e-01 3.6211211704e-05 6.9643809545e-01 6.9651051787e-01
3.2000000000e-01 7.0070336857e-01 7.0052405538e-01 7.0883941018e-05 7.0045317143e-01 7.0059493932e-01
3.3000000000e-01 7.0478283234e-01 7.0452121192e-01 1.0392237342e-04 7.0441728955e-01 7.0462513430e-01
3.4000000000e-01 7.0880943797e-01 7.0847056022e-01 1.3531298354e-04 7.0833524724e-01 7.0860587320e-01
3.5000000000e-01 7.1278752755e-01 7.1237655068e-01 1.6504679081e-04 7.1221150389e-01 7.1254159747e-01
3.6000000000e-01 7.1672115734e-01 7.1624333948e-01 1.9311882062e-04 7.1605022066e-01 7.1643645830e-01
3.7000000000e-01 7.2061413173e-01 7.2007482283e-01 2.1952778684e-04 7.1985529504e-01 7.2029435062e-01
3.8000000000e-01 7.2447003312e-01 7.2387466706e-01 2.4427582576e-04 7.2363039123e-01 7.2411894288e-01
3.9000000000e-01 7.2829224830e-01 7.2764633512e-01 2.6736825916e-04 7.2737896686e-01 7.2791370337e-01
4.0000000000e-01 7.3208399194e-01 7.3139311018e-01 2.8881337892e-04 7.3110429680e-01 7.3168192356e-01
4.1000000000e-01 7.3584832758e-01 7.3511811663e-01 3.0862224954e-04 7.3480949438e-01 7.3542673888e-01
4.2000000000e-01 7.3958818659e-01 7.3882433897e-01 3.2680852532e-04 7.3849753044e-01 7.3915114749e-01
4.3000000000e-01 7.4330638526e-01 7.4251463886e-01 3.4338828009e-04 7.4217125058e-01 7.4285802714e-01
4.4000000000e-01 7.4700564051e-01 7.4619177069e-01 3.5837984757e-04 7.4583339084e-01 7.4655015054e-01
4.5000000000e-01 7.5068858433e-01 7.4985839578e-01 3.7180367064e-04 7.4948659211e-01 7.5023019945e-01
4.6000000000e-01 7.5435777712e-01 7.5351709555e-01 3.8368215836e-04 7.5313341339e-01 7.5390077771e-01
4.7000000000e-01 7.5801572029e-01 7.5717038377e-01 3.9403954941e-04 7.5677634422e-01 7.5756442332e-01
4.8000000000e-01 7.6166486808e-01 7.6082071806e-01 4.0290178135e-04 7.6041781628e-01 7.6122361984e-01
4.9000000000e-01 7.6530763887e-01 7.6447051080e-01 4.1029636471e-04 7.6406021444e-01 7.6488080717e-01
5.0000000000e-01 7.6894642613e-01 7.6812213961e-01 4.1625226178e-04 7.6770588735e-01 7.6853839187e-01
5.1000000000e-01 7.7258360904e-01 7.7177795741e-01 4.2079976970e-04 7.7135715764e-01 7.7219875718e-01
5.2000000000e-01 7.7622156298e-01 7.7544030240e-01 4.2397040800e-04 7.7501633200e-01 7.7586427281e-01
5.3000000000e-01 7.7986267004e-01 7.7911150780e-01 4.2579681119e-04 7.7868571099e-01 7.7953730461e-01
5.4000000000e-01 7.8350932955e-01 7.8279391165e-01 4.2631262709e-04 7.8236759902e-01 7.8322022427e-01
5.5000000000e-01 7.8716396887e-01 7.8648986676e-01 4.2555242255e-04 7.8606431434e-01 7.8691541919e-01
5.6000000000e-01 7.9082905448e-01 7.9020175089e-01 4.2355159862e-04 7.8977819929e-01 7.9062530249e-01
5.7000000000e-01 7.9450710359e-01 7.9393197719e-01 4.2034631852e-04 7.9351163087e-01 7.9435232351e-01
5.8000000000e-01 7.9820069635e-01 7.9768300529e-01 4.1597345272e-04 7.9726703183e-01 7.9809897874e-01
5.9000000000e-01 8.0191248881e-01 8.0145735289e-01 4.1047054766e-04 8.0104688234e-01 8.0186782343e-01
6.0000000000e-01 8.0564522688e-01 8.0525760820e-01 4.0387582664e-04 8.0485373237e-01 8.0566148403e-01
6.1000000000e-01 8.0940176138e-01 8.0908644336e-01 3.9622823525e-04 8.0869021512e-01 8.0948267159e-01
6.2000000000e-01 8.1318506459e-01 8.1294662897e-01 3.8756754821e-04 8.1255906142e-01 8.1333419652e-01
6.3000000000e-01 8.1699824830e-01 8.1684105009e-01 3.7793456158e-04 8.1646311553e-01 8.1721898465e-01
6.4000000000e-01 8.2084458396e-01 8.2077272388e-01 3.6737140386e-04 8.2040535248e-01 8.2114009529e-01
6.5000000000e-01 8.2472752503e-01 8.2474481928e-01 3.5592201404e-04 8.2438889727e-01 8.2510074130e-01
6.6000000000e-01 8.2865073222e-01 8.2876067899e-01 3.4363285529e-04 8.2841704613e-01 8.2910431185e-01
6.7000000000e-01 8.3261810187e-01 8.3282384437e-01 3.3055396453e-04 8.3249329041e-01 8.3315439834e-01
6.8000000000e-01 8.3663379829e-01 8.3693808368e-01 3.1674048456e-04 8.3662134320e-01 8.3725482417e-01
6.9000000000e-01 8.4070229078e-01 8.4110742436e-01 3.0225489661e-04 8.4080516946e-01 8.4140967926e-01
7.0000000000e-01 8.4482839613e-01 8.4533619016e-01 2.8717027926e-04 8.4504901988e-01 8.4562336044e-01
7.1000000000e-01 8.4901732787e-01 8.4962904415e-01 2.7157508474e-04 8.4935746907e-01 8.4990061924e-01
7.2000000000e-01 8.5327475362e-01 8.5399103878e-01 2.5558017243e-04 8.5373545861e-01 8.5424661895e-01
7.3000000000e-01 8.5760686220e-01 8.5842767455e-01 2.3932920352e-04 8.5818834535e-01 8.5866700376e-01
7.4000000000e-01 8.6202044286e-01 8.6294496932e-01 2.2301399254e-04 8.6272195533e-01 8.6316798331e-01
7.5000000000e-01 8.6652297924e-01 8.6754954056e-01 2.0689694748e-04 8.6734264361e-01 8.6775643750e-01
7.6000000000e-01 8.7112276165e-01 8.7224870382e-01 1.9134289555e-04 8.7205736093e-01 8.7244004672e-01
7.7000000000e-01 8.7582902240e-01 8.7705059152e-01 1.7686105977e-04 8.7687373046e-01 8.7722745258e-01
7.8000000000e-01 8.8065209984e-01 8.8196429723e-01 1.6415142262e-04 8.8180014581e-01 8.8212844865e-01
7.9000000000e-01 8.8560363933e-01 8.8700005268e-01 1.5413256930e-04 8.8684592011e-01 8.8715418525e-01
8.0000000000e-01 8.9069684132e-01 8.9216944680e-01 1.4789917610e-04 8.9202154762e-01 8.9231734598e-01
8.1000000000e-01 8.9594677097e-01 8.9748569957e-01 1.4654464307e-04 8.9733915492e-01 8.9763224421e-01
8.2000000000e-01 9.0137074847e-01 9.0296400816e-01 1.5085973132e-04 9.0281314843e-01 9.0311486789e-01
8.3000000000e-01 9.0698884730e-01 9.0862198991e-01 1.6108263124e-04 9.0846090728e-01 9.0878307254e-01
8.4000000000e-01 9.1282453839e-01 9.1448025659e-01 1.7690760279e-04 9.1430334899e-01 9.1465716419e-01
8.5000000000e-01 9.1890553535e-01 9.2056317036e-01 1.9772735906e-04 9.2036544300e-01 9.2076089772e-01
8.6000000000e-01 9.2526492172e-01 9.2689985527e-01 2.2289891834e-04 9.2667695635e-01 9.2712275419e-01
8.7000000000e-01 9.3194268229e-01 9.3352557640e-01 2.5189761468e-04 9.3327367879e-01 9.3377747402e-01
8.8000000000e-01 9.3898782729e-01 9.4048366090e-01 2.8436433252e-04 9.4019929656e-01 9.4076802523e-01
8.9000000000e-01 9.4646141077e-01 9.4782823969e-01 3.2009917775e-04 9.4750814051e-01 9.4814833887e-01
9.0000000000e-01 9.5444094061e-01 9.5562827348e-01 3.5904094016e-04 9.5526923254e-01 9.5598731442e-01


==> plots/ising_annulus_v12_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.4096804403e-01 5.4100147204e-01 2.3621011073e-05 5.4097785103e-01 5.4102509305e-01
2.0000000000e-02 5.7337714256e-01 5.7344454633e-01 4.7759830087e-05 5.7339678650e-01 5.7349230616e-01
3.0000000000e-02 5.9333357283e-01 5.9343293903e-01 7.0606183147e-05 5.9336233284e-01 5.9350354521e-01
4.0000000000e-02 6.0798956502e-01 6.0811829022e-01 9.1733788363e-05 6.0802655643e-01 6.0821002401e-01
5.0000000000e-02 6.1966788650e-01 6.1982311064e-01 1.1094920884e-04 6.1971216143e-01 6.1993405984e-01
6.0000000000e-02 6.2942772609e-01 6.2960646854e-01 1.2815356781e-04 6.2947831497e-01 6.2973462211e-01
7.0000000000e-02 6.3784425398e-01 6.3804348544e-01 1.4329769249e-04 6.3790018774e-01 6.3818678313e-01
8.0000000000e-02 6.4526580366e-01 6.4548248995e-01 1.5636257668e-04 6.4532612738e-01 6.4563885253e-01
9.0000000000e-02 6.5191982337e-01 6.5215095485e-01 1.6734933179e-04 6.5198360552e-01 6.5231830418e-01
1.0000000000e-01 6.5796327147e-01 6.5820588407e-01 1.7627341995e-04 6.5802961065e-01 6.5838215749e-01
1.1000000000e-01 6.6350915813e-01 6.6376034921e-01 1.8316107505e-04 6.6357718813e-01 6.6394351028e-01
1.2000000000e-01 6.6864163521e-01 6.6889857595e-01 1.8804694671e-04 6.6871052900e-01 6.6908662289e-01
1.3000000000e-01 6.7342510361e-01 6.7368504907e-01 1.9097247622e-04 6.7349407659e-01 6.7387602154e-01
1.4000000000e-01 6.7790998057e-01 6.7817027798e-01 1.9198473491e-04 6.7797829325e-01 6.7836226272e-01
1.5000000000e-01 6.8213649915e-01 6.8239459499e-01 1.9113556774e-04 6.8220345942e-01 6.8258573055e-01
1.6000000000e-01 6.8613729579e-01 6.8639074177e-01 1.8848094590e-04 6.8620226083e-01 6.8657922272e-01
1.7000000000e-01 6.8993922283e-01 6.9018568123e-01 1.8408046683e-04 6.9000160076e-01 6.9036976170e-01
1.8000000000e-01 6.9356464940e-01 6.9380189772e-01 1.7799696117e-04 6.9362390076e-01 6.9397989468e-01
1.9000000000e-01 6.9703241515e-01 6.9725835028e-01 1.7029617900e-04 6.9708805410e-01 6.9742864645e-01
2.0000000000e-01 7.0035854249e-01 7.0057118446e-01 1.6104653599e-04 7.0041013793e-01 7.0073223100e-01
2.1000000000e-01 7.0355677743e-01 7.0375427283e-01 1.5031890569e-04 7.0360395392e-01 7.0390459173e-01
2.2000000000e-01 7.0663900625e-01 7.0681963131e-01 1.3818644802e-04 7.0668144486e-01 7.0695781776e-01
2.3000000000e-01 7.0961558090e-01 7.0977774437e-01 1.2472446644e-04 7.0965301990e-01 7.0990246883e-01
2.4000000000e-01 7.1249557611e-01 7.1263782183e-01 1.1001028817e-04 7.1252781154e-01 7.1274783212e-01
2.5000000000e-01 7.1528699473e-01 7.1540800410e-01 9.4123163457e-05 7.1531388094e-01 7.1550212727e-01
2.6000000000e-01 7.1799693347e-01 7.1809552762e-01 7.7144180723e-05 7.1801838344e-01 7.1817267181e-01
2.7000000000e-01 7.2063171771e-01 7.2070685964e-01 5.9156196358e-05 7.2064770344e-01 7.2076601583e-01
2.8000000000e-01 7.2319701233e-01 7.2324780874e-01 4.0243783226e-05 7.2320756496e-01 7.2328805252e-01
2.9000000000e-01 7.2569791324e-01 7.2572361638e-01 2.0493251993e-05 7.2570312312e-01 7.2574410963e-01
3.0000000000e-01 7.2813902377e-01 7.2813903303e-01 1.3653801408e-07 7.2813889649e-01 7.2813916957e-01
3.1000000000e-01 7.3052451869e-01 7.3049838214e-01 2.1171171421e-05 7.3047721097e-01 7.3051955331e-01
3.2000000000e-01 7.3285819827e-01 7.3280561405e-01 4.2903459610e-05 7.3276271059e-01 7.3284851751e-01
3.3000000000e-01 7.3514353418e-01 7.3506435177e-01 6.5113687648e-05 7.3499923808e-01 7.3512946546e-01
3.4000000000e-01 7.3738370865e-01 7.3727793004e-01 8.7707857684e-05 7.3719022219e-01 7.3736563790e-01
3.5000000000e-01 7.3958164812e-01 7.3944942889e-01 1.1059059824e-04 7.3933883829e-01 7.3956001949e-01
3.6000000000e-01 7.4174005225e-01 7.4158170248e-01 1.3366510567e-04 7.4144803737e-01 7.4171536759e-01
3.7000000000e-01 7.4386141904e-01 7.4367740418e-01 1.5683314611e-04 7.4352057103e-01 7.4383423733e-01
3.8000000000e-01 7.4594806672e-01 7.4573900832e-01 1.7999506262e-04 7.4555901326e-01 7.4591900338e-01
3.9000000000e-01 7.4800215287e-01 7.4776882923e-01 2.0304978170e-04 7.4756577944e-01 7.4797187901e-01
4.0000000000e-01 7.5002569127e-01 7.4976903790e-01 2.2589481837e-04 7.4954314308e-01 7.4999493272e-01
4.1000000000e-01 7.5202056663e-01 7.5174167675e-01 2.4842627964e-04 7.5149325047e-01 7.5199010303e-01
4.2000000000e-01 7.5398854779e-01 7.5368867258e-01 2.7053886682e-04 7.5341813371e-01 7.5395921145e-01
4.3000000000e-01 7.5593129936e-01 7.5561184816e-01 2.9212587693e-04 7.5531972228e-01 7.5590397403e-01
4.4000000000e-01 7.5785039210e-01 7.5751293250e-01 3.1307920378e-04 7.5719985329e-01 7.5782601170e-01
4.5000000000e-01 7.5974731230e-01 7.5939357009e-01 3.3328933933e-04 7.5906028075e-01 7.5972685943e-01
4.6000000000e-01 7.6162347015e-01 7.6125532918e-01 3.5264537604e-04 7.6090268381e-01 7.6160797456e-01
4.7000000000e-01 7.6348020738e-01 7.6309970926e-01 3.7103501136e-04 7.6272867425e-01 7.6347074427e-01
4.8000000000e-01 7.6531880413e-01 7.6492814781e-01 3.8834455559e-04 7.6453980325e-01 7.6531649236e-01
4.9000000000e-01 7.6714048525e-01 7.6674202651e-01 4.0445894492e-04 7.6633756756e-01 7.6714648545e-01
5.0000000000e-01 7.6894642613e-01 7.6854267687e-01 4.1926176213e-04 7.6812341511e-01 7.6896193863e-01
5.1000000000e-01 7.7073775798e-01 7.7033138542e-01 4.3263526805e-04 7.6989875015e-01 7.7076402069e-01
5.2000000000e-01 7.7251557283e-01 7.7210939854e-01 4.4446044837e-04 7.7166493810e-01 7.7255385899e-01
5.3000000000e-01 7.7428092810e-01 7.7387792691e-01 4.5461708199e-04 7.7342330983e-01 7.7433254399e-01
5.4000000000e-01 7.7603485102e-01 7.7563814971e-01 4.6298383954e-04 7.7517516587e-01 7.7610113354e-01
5.5000000000e-01 7.7777834269e-01 7.7739121858e-01 4.6943842450e-04 7.7692178015e-01 7.7786065700e-01
5.6000000000e-01 7.7951238204e-01 7.7913826140e-01 4.7385777465e-04 7.7866440363e-01 7.7961211918e-01
5.7000000000e-01 7.8123792960e-01 7.8088038592e-01 4.7611834978e-04 7.8040426757e-01 7.8135650427e-01
5.8000000000e-01 7.8295593120e-01 7.8261868320e-01 4.7609654418e-04 7.8214258666e-01 7.8309477974e-01
5.9000000000e-01 7.8466732155e-01 7.8435423113e-01 4.7366928181e-04 7.8388056185e-01 7.8482790041e-01
6.0000000000e-01 7.8637302781e-01 7.8608809777e-01 4.6871488373e-04 7.8561938289e-01 7.8655681266e-01
6.1000000000e-01 7.8807397319e-01 7.8782134477e-01 4.6111434835e-04 7.8736023042e-01 7.8828245912e-01
6.2000000000e-01 7.8977108053e-01 7.8955503080e-01 4.5075327163e-04 7.8910427753e-01 7.9000578408e-01
6.3000000000e-01 7.9146527600e-01 7.9129021511e-01 4.3752478365e-04 7.9085269033e-01 7.9172773989e-01
6.4000000000e-01 7.9315749288e-01 7.9302796115e-01 4.2133414599e-04 7.9260662700e-01 7.9344929529e-01
6.5000000000e-01 7.9484867555e-01 7.9476934044e-01 4.0210615112e-04 7.9436723429e-01 7.9517144659e-01
6.6000000000e-01 7.9653978369e-01 7.9651543667e-01 3.7979742602e-04 7.9613563924e-01 7.9689523409e-01
6.7000000000e-01 7.9823179667e-01 7.9826735008e-01 3.5441768229e-04 7.9791293240e-01 7.9862176776e-01
6.8000000000e-01 7.9992571838e-01 8.0002620228e-01 3.2606806257e-04 7.9970013422e-01 8.0035227035e-01
6.9000000000e-01 8.0162258240e-01 8.0179314150e-01 2.9501383689e-04 8.0149812766e-01 8.0208815534e-01
7.0000000000e-01 8.0332345765e-01 8.0356934846e-01 2.6182963261e-04 8.0330751883e-01 8.0383117810e-01
7.1000000000e-01 8.0502945466e-01 8.0535604301e-01 2.2770336514e-04 8.0512833965e-01 8.0558374638e-01
7.2000000000e-01 8.0674173252e-01 8.0715449160e-01 1.9507937382e-04 8.0695941223e-01 8.0734957097e-01
7.3000000000e-01 8.0846150663e-01 8.0896601587e-01 1.6885868186e-04 8.0879715719e-01 8.0913487455e-01
7.4000000000e-01 8.1019005754e-01 8.1079200264e-01 1.5740334153e-04 8.1063459930e-01 8.1094940598e-01
7.5000000000e-01 8.1192874086e-01 8.1263391553e-01 1.6923553014e-04 8.1246468000e-01 8.1280315106e-01
7.6000000000e-01 8.1367899874e-01 8.1449330870e-01 2.0536155830e-04 8.1428794714e-01 8.1469867026e-01
7.7000000000e-01 8.1544237299e-01 8.1637184316e-01 2.6026493982e-04 8.1611157822e-01 8.1663210810e-01
7.8000000000e-01 8.1722052033e-01 8.1827130646e-01 3.2867919509e-04 8.1794262727e-01 8.1859998566e-01
7.9000000000e-01 8.1901523021e-01 8.2019363652e-01 4.0757353217e-04 8.1978606299e-01 8.2060121005e-01
8.0000000000e-01 8.2082844568e-01 8.2214095088e-01 4.9545636058e-04 8.2164549452e-01 8.2263640725e-01
8.1000000000e-01 8.2266228817e-01 8.2411558302e-01 5.9165747338e-04 8.2352392555e-01 8.2470724050e-01
8.2000000000e-01 8.2451908687e-01 8.2612012786e-01 6.9593990766e-04 8.2542418796e-01 8.2681606777e-01
8.3000000000e-01 8.2640141409e-01 8.2815749965e-01 8.0831095696e-04 8.2734918870e-01 8.2896581061e-01
8.4000000000e-01 8.2831212772e-01 8.3023100654e-01 9.2893079986e-04 8.2930207574e-01 8.3115993734e-01
8.5000000000e-01 8.3025442294e-01 8.3234444809e-01 1.0580688285e-03 8.3128637926e-01 8.3340251692e-01
8.6000000000e-01 8.3223189520e-01 8.3450224512e-01 1.1960849260e-03 8.3330616020e-01 8.3569833005e-01
8.7000000000e-01 8.3424861750e-01 8.3670961572e-01 1.3434255631e-03 8.3536619016e-01 8.3805304129e-01
8.8000000000e-01 8.3630923521e-01 8.3897281910e-01 1.5006306759e-03 8.3747218842e-01 8.4047344977e-01
8.9000000000e-01 8.3841908228e-01 8.4129950190e-01 1.6683507208e-03 8.3963115118e-01 8.4296785262e-01
9.0000000000e-01 8.4058432194e-01 8.4369920420e-01 1.8473759937e-03 8.4185182820e-01 8.4554658019e-01


==> plots/ising_annulus_v12_histogram_f_z0.500.dat <==
BinCenter Count
7.6680043601e-01 1
7.6688653070e-01 0
7.6697262540e-01 0
7.6705872009e-01 0
7.6714481478e-01 2
7.6723090948e-01 0
7.6731700417e-01 1
7.6740309887e-01 3
7.6748919356e-01 2
7.6757528826e-01 3
7.6766138295e-01 2
7.6774747765e-01 6
7.6783357234e-01 3
7.6791966703e-01 8
7.6800576173e-01 11
7.6809185642e-01 8
7.6817795112e-01 4
7.6826404581e-01 13
7.6835014051e-01 6
7.6843623520e-01 8
7.6852232990e-01 6
7.6860842459e-01 2
7.6869451929e-01 5
7.6878061398e-01 3
7.6886670867e-01 3


==> plots/ising_annulus_v12_histogram_g_z0.500.dat <==
BinCenter Count
7.6720750759e-01 1
7.6729782404e-01 0
7.6738814048e-01 0
7.6747845693e-01 0
7.6756877337e-01 0
7.6765908982e-01 3
7.6774940626e-01 0
7.6783972271e-01 5
7.6793003915e-01 0
7.6802035559e-01 3
7.6811067204e-01 4
7.6820098848e-01 8
7.6829130493e-01 8
7.6838162137e-01 6
7.6847193782e-01 5
7.6856225426e-01 10
7.6865257070e-01 7
7.6874288715e-01 11
7.6883320359e-01 10
7.6892352004e-01 5
7.6901383648e-01 5
7.6910415293e-01 1
7.6919446937e-01 4
7.6928478582e-01 2
7.6937510226e-01 2


==> plots/ising_annulus_v12_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 1.9743637890e-01 7.2824673167e-02 1.2461170573e-01 2.7026105207e-01
2.0000000000e-02 2.0784092532e-01 7.7515784491e-02 1.3032514083e-01 2.8535670981e-01
3.0000000000e-02 2.0864228299e-01 7.8397156039e-02 1.3024512695e-01 2.8703943903e-01
4.0000000000e-02 2.0536248928e-01 7.7587439820e-02 1.2777504947e-01 2.8294992910e-01
5.0000000000e-02 1.9985485860e-01 7.5821551894e-02 1.2403330671e-01 2.7567641050e-01
6.0000000000e-02 1.9298447120e-01 7.3452844807e-02 1.1953162639e-01 2.6643731600e-01
7.0000000000e-02 1.8523054852e-01 7.0682349309e-02 1.1454819921e-01 2.5591289783e-01
8.0000000000e-02 1.7688879116e-01 6.7637058357e-02 1.0925173280e-01 2.4452584952e-01
9.0000000000e-02 1.6815588634e-01 6.4403150833e-02 1.0375273551e-01 2.3255903718e-01
1.0000000000e-01 1.5917015571e-01 6.1042225871e-02 9.8127929842e-02 2.2021238158e-01
1.1000000000e-01 1.5003316789e-01 5.7600070416e-02 9.2433097479e-02 2.0763323831e-01
1.2000000000e-01 1.4082212863e-01 5.4111764027e-02 8.6710364599e-02 1.9493389265e-01
1.3000000000e-01 1.3159741425e-01 5.0604831031e-02 8.0992583221e-02 1.8220224528e-01
1.4000000000e-01 1.2240737426e-01 4.7101281255e-02 7.5306093008e-02 1.6950865552e-01
1.5000000000e-01 1.1329151437e-01 4.3618983693e-02 6.9672530681e-02 1.5691049807e-01
1.6000000000e-01 1.0428267616e-01 4.0172621909e-02 6.4110054246e-02 1.4445529806e-01
1.7000000000e-01 9.5408571378e-02 3.6774377265e-02 5.8634194114e-02 1.3218294864e-01
1.8000000000e-01 8.6692888095e-02 3.3434429403e-02 5.3258458691e-02 1.2012731750e-01
1.9000000000e-01 7.8156104541e-02 3.0161330630e-02 4.7994773912e-02 1.0831743517e-01
2.0000000000e-01 6.9816098894e-02 2.6962291173e-02 4.2853807720e-02 9.6778390067e-02
2.1000000000e-01 6.1688613295e-02 2.3843400153e-02 3.7845213142e-02 8.5532013447e-02
2.2000000000e-01 5.3787611888e-02 2.0809799264e-02 3.2977812624e-02 7.4597411151e-02
2.3000000000e-01 4.6125560422e-02 1.7865821144e-02 2.8259739278e-02 6.3991381567e-02
2.4000000000e-01 3.8713646919e-02 1.5015100942e-02 2.3698545977e-02 5.3728747861e-02
2.5000000000e-01 3.1561957422e-02 1.2260667304e-02 1.9301290118e-02 4.3822624727e-02
2.6000000000e-01 2.4679617067e-02 9.6050174125e-03 1.5074599654e-02 3.4284634479e-02
2.7000000000e-01 1.8074904029e-02 7.0501797017e-03 1.1024724327e-02 2.5125083731e-02
2.8000000000e-01 1.1755342049e-02 4.5977679172e-03 7.1575741314e-03 1.6353109966e-02
2.9000000000e-01 5.7277758034e-03 2.2490381181e-03 3.4787376853e-03 7.9768139216e-03
3.0000000000e-01 -1.5675571496e-06 1.9023049509e-05 -2.0590606659e-05 1.7455492359e-05
3.1000000000e-01 -5.4270281890e-03 2.1343822520e-03 -7.5614104410e-03 -3.2926459370e-03
3.2000000000e-01 -1.0543472659e-02 4.1679191285e-03 -1.4711391788e-02 -6.3755535306e-03
3.3000000000e-01 -1.5346260832e-02 6.0959303113e-03 -2.1442191143e-02 -9.2503305207e-03
3.4000000000e-01 -1.9831219316e-02 7.9185531476e-03 -2.7749772464e-02 -1.1912666169e-02
3.5000000000e-01 -2.3994620508e-02 9.6361509032e-03 -3.3630771411e-02 -1.4358469605e-02
3.6000000000e-01 -2.7833166464e-02 1.1249282960e-02 -3.9082449424e-02 -1.6583883504e-02
3.7000000000e-01 -3.1343976999e-02 1.2758687889e-02 -4.4102664888e-02 -1.8585289110e-02
3.8000000000e-01 -3.4524581535e-02 1.4165269391e-02 -4.8689850927e-02 -2.0359312144e-02
3.9000000000e-01 -3.7372914318e-02 1.5470083802e-02 -5.2842998120e-02 -2.1902830516e-02
4.0000000000e-01 -3.9887312717e-02 1.6674328743e-02 -5.6561641460e-02 -2.3212983974e-02
4.1000000000e-01 -4.2066518394e-02 1.7779332712e-02 -5.9845851107e-02 -2.4287185682e-02
4.2000000000e-01 -4.3909681177e-02 1.8786545450e-02 -6.2696226627e-02 -2.5123135727e-02
4.3000000000e-01 -4.5416365530e-02 1.9697528960e-02 -6.5113894490e-02 -2.5718836570e-02
4.4000000000e-01 -4.6586559574e-02 2.0513949083e-02 -6.7100508657e-02 -2.6072610491e-02
4.5000000000e-01 -4.7420686632e-02 2.1237567548e-02 -6.8658254179e-02 -2.6183119084e-02
4.6000000000e-01 -4.7919619322e-02 2.1870234416e-02 -6.9789853739e-02 -2.6049384906e-02
4.7000000000e-01 -4.8084696270e-02 2.2413880881e-02 -7.0498577151e-02 -2.5670815389e-02
4.8000000000e-01 -4.7917741522e-02 2.2870512357e-02 -7.0788253880e-02 -2.5047229165e-02
4.9000000000e-01 -4.7421086820e-02 2.3242201851e-02 -7.0663288670e-02 -2.4178884969e-02
5.0000000000e-01 -4.6597596891e-02 2.3531083567e-02 -7.0128680458e-02 -2.3066513325e-02
5.1000000000e-01 -4.5450697996e-02 2.3739346768e-02 -6.9190044763e-02 -2.1711351228e-02
5.2000000000e-01 -4.3984409975e-02 2.3869229877e-02 -6.7853639852e-02 -2.0115180098e-02
5.3000000000e-01 -4.2203382136e-02 2.3923014868e-02 -6.6126397004e-02 -1.8280367268e-02
5.4000000000e-01 -4.0112933331e-02 2.3903021982e-02 -6.4015955313e-02 -1.6209911349e-02
5.5000000000e-01 -3.7719096680e-02 2.3811604865e-02 -6.1530701544e-02 -1.3907491815e-02
5.6000000000e-01 -3.5028669434e-02 2.3651146242e-02 -5.8679815676e-02 -1.1377523192e-02
5.7000000000e-01 -3.2049268589e-02 2.3424054309e-02 -5.5473322898e-02 -8.6252142809e-03
5.8000000000e-01 -2.8789392928e-02 2.3132760073e-02 -5.1922153001e-02 -5.6566328555e-03
5.9000000000e-01 -2.5258492306e-02 2.2779716008e-02 -4.8038208314e-02 -2.4787762987e-03
6.0000000000e-01 -2.1467045121e-02 2.2367396465e-02 -4.3834441586e-02 9.0035134384e-04
6.1000000000e-01 -1.7426645064e-02 2.1898300516e-02 -3.9324945580e-02 4.4716554518e-03
6.2000000000e-01 -1.3150098448e-02 2.1374958121e-02 -3.4525056569e-02 8.2248596726e-03
6.3000000000e-01 -8.6515336160e-03 2.0799940888e-02 -2.9451474504e-02 1.2148407272e-02
6.4000000000e-01 -3.9465242232e-03 2.0175879210e-02 -2.4122403433e-02 1.6229354987e-02
6.5000000000e-01 9.4777149855e-04 1.9505488308e-02 -1.8557716809e-02 2.0453259806e-02
6.6000000000e-01 6.0124529961e-03 1.8791606797e-02 -1.2779153801e-02 2.4804059793e-02
6.7000000000e-01 1.1226698181e-02 1.8037253053e-02 -6.8105548725e-03 2.9263951234e-02
6.8000000000e-01 1.6567559175e-02 1.7245707057e-02 -6.7814788247e-04 3.3813266232e-02
6.9000000000e-01 2.2009728725e-02 1.6420629133e-02 5.5890995921e-03 3.8430357858e-02
7.0000000000e-01 2.7525272092e-02 1.5566232603e-02 1.1959039489e-02 4.3091504695e-02
7.1000000000e-01 3.3083318105e-02 1.4687535949e-02 1.8395782155e-02 4.7770854054e-02
7.2000000000e-01 3.8649701679e-02 1.3790732968e-02 2.4858968711e-02 5.2440434646e-02
7.3000000000e-01 4.4186548320e-02 1.2883738125e-02 3.1302810195e-02 5.7070286445e-02
7.4000000000e-01 4.9651788889e-02 1.1976989479e-02 3.7674799410e-02 6.1628778368e-02
7.5000000000e-01 5.4998590019e-02 1.1084618287e-02 4.3913971732e-02 6.6083208306e-02
7.6000000000e-01 6.0174681851e-02 1.0226100579e-02 4.9948581273e-02 7.0400782430e-02
7.7000000000e-01 6.5121559899e-02 9.4284211226e-03 5.5693138777e-02 7.4549981022e-02
7.8000000000e-01 6.9773531443e-02 8.7284310924e-03 6.1045100350e-02 7.8501962535e-02
7.9000000000e-01 7.4056568353e-02 8.1741764855e-03 6.5882391867e-02 8.2230744838e-02
8.0000000000e-01 7.7886916823e-02 7.8224690954e-03 7.0064447727e-02 8.5709385918e-02
8.1000000000e-01 8.1169398904e-02 7.7293648382e-03 7.3440034065e-02 8.8898763742e-02
8.2000000000e-01 8.3795319342e-02 7.9342617133e-03 7.5861057628e-02 9.1729581055e-02
8.3000000000e-01 8.5639861285e-02 8.4469624177e-03 7.7192898867e-02 9.4086823703e-02
8.4000000000e-01 8.6558812034e-02 9.2485013255e-03 7.7310310709e-02 9.5807313360e-02
8.5000000000e-01 8.6384398936e-02 1.0304173677e-02 7.6080225259e-02 9.6688572613e-02
8.6000000000e-01 8.4919925993e-02 1.1577571264e-02 7.3342354728e-02 9.6497497257e-02
8.7000000000e-01 8.1932767959e-02 1.3038565636e-02 6.8894202323e-02 9.4971333595e-02
8.8000000000e-01 7.7145074538e-02 1.4665606896e-02 6.2479467642e-02 9.1810681434e-02
8.9000000000e-01 7.0221218530e-02 1.6445184887e-02 5.3776033644e-02 8.6666403417e-02
9.0000000000e-01 6.0750511838e-02 1.8370518786e-02 4.2379993051e-02 7.9121030624e-02


==> plots/ising_annulus_v12_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.1692859920e-03 1.5328683268e-03 6.3641766525e-04 3.7021543188e-03
2.0000000000e-02 4.2840189419e-03 3.0354978978e-03 1.2485210441e-03 7.3195168398e-03
3.0000000000e-02 6.2363713828e-03 4.4313497407e-03 1.8050216421e-03 1.0667721123e-02
4.0000000000e-02 8.0053502623e-03 5.7048746061e-03 2.3004756563e-03 1.3710224868e-02
5.0000000000e-02 9.5837015766e-03 6.8501209269e-03 2.7335806497e-03 1.6433822503e-02
6.0000000000e-02 1.0969645961e-02 7.8649433640e-03 3.1047025974e-03 1.8834589326e-02
7.0000000000e-02 1.2164249021e-02 8.7491647721e-03 3.4150842485e-03 2.0913413793e-02
8.0000000000e-02 1.3170290640e-02 9.5037881619e-03 3.6665024782e-03 2.2674078802e-02
9.0000000000e-02 1.3991688800e-02 1.0130596499e-02 3.8610923016e-03 2.4122285299e-02
1.0000000000e-01 1.4633171071e-02 1.0631925507e-02 4.0012455645e-03 2.5265096578e-02
1.1000000000e-01 1.5100071565e-02 1.1010523997e-02 4.0895475678e-03 2.6110595562e-02
1.2000000000e-01 1.5398197483e-02 1.1269462702e-02 4.1287347805e-03 2.6667660185e-02
1.3000000000e-01 1.5533737022e-02 1.1412071912e-02 4.1216651094e-03 2.6945808934e-02
1.4000000000e-01 1.5513193244e-02 1.1441897189e-02 4.0712960544e-03 2.6955090433e-02
1.5000000000e-01 1.5343334965e-02 1.1362666932e-02 3.9806680331e-03 2.6706001897e-02
1.6000000000e-01 1.5031159221e-02 1.1178268008e-02 3.8528912136e-03 2.6209427229e-02
1.7000000000e-01 1.4583861843e-02 1.0892727048e-02 3.6911347951e-03 2.5476588892e-02
1.8000000000e-01 1.4008813867e-02 1.0510195830e-02 3.4986180365e-03 2.4519009698e-02
1.9000000000e-01 1.3313542223e-02 1.0034939668e-02 3.2786025552e-03 2.3348481891e-02
2.0000000000e-01 1.2505713636e-02 9.4713280737e-03 3.0343855625e-03 2.1977041710e-02
2.1000000000e-01 1.1593120959e-02 8.8238271643e-03 2.7692937951e-03 2.0416948124e-02
2.2000000000e-01 1.0583671385e-02 8.0969934190e-03 2.4866779657e-03 1.8680664804e-02
2.3000000000e-01 9.4853761165e-03 7.2954685154e-03 2.1899076011e-03 1.6780844632e-02
2.4000000000e-01 8.3063411913e-03 6.4239750284e-03 1.8823661629e-03 1.4730316220e-02
2.5000000000e-01 7.0547592056e-03 5.4873128372e-03 1.5674463683e-03 1.2542072043e-02
2.6000000000e-01 5.7389017636e-03 4.4903561362e-03 1.2485456273e-03 1.0229257900e-02
2.7000000000e-01 4.3671124981e-03 3.4380510221e-03 9.2906147602e-04 7.8051635203e-03
2.8000000000e-01 2.9478005461e-03 2.3354139392e-03 6.1238660689e-04 5.2832144853e-03
2.9000000000e-01 1.4894343826e-03 1.1875341469e-03 3.0190023563e-04 2.6769685295e-03
3.0000000000e-01 5.3593668342e-07 7.9008697915e-06 -7.3649331081e-06 8.4368064750e-06
3.1000000000e-01 -1.5103250780e-03 1.2233962127e-03 -2.7337212907e-03 -2.8692886530e-04
3.2000000000e-01 -3.0345366716e-03 2.4758782717e-03 -5.5104149433e-03 -5.5865839994e-04
3.3000000000e-01 -4.5634499728e-03 3.7526398460e-03 -8.3160898188e-03 -8.1081012684e-04
3.4000000000e-01 -6.0883845498e-03 5.0482721374e-03 -1.1136656687e-02 -1.0401124124e-03
3.5000000000e-01 -7.6006336938e-03 6.3573100095e-03 -1.3957943703e-02 -1.2433236843e-03
3.6000000000e-01 -9.0914696954e-03 7.6742281663e-03 -1.6765697862e-02 -1.4172415290e-03
3.7000000000e-01 -1.0552149143e-02 8.9934409008e-03 -1.9545590044e-02 -1.5587082425e-03
3.8000000000e-01 -1.1973918271e-02 1.0309302209e-02 -2.2283220480e-02 -1.6646160616e-03
3.9000000000e-01 -1.3348018373e-02 1.1616105928e-02 -2.4964124301e-02 -1.7319124453e-03
4.0000000000e-01 -1.4665691319e-02 1.2908085835e-02 -2.7573777154e-02 -1.7576054833e-03
4.1000000000e-01 -1.5918185175e-02 1.4179415720e-02 -3.0097600895e-02 -1.7387694551e-03
4.2000000000e-01 -1.7096759971e-02 1.5424209420e-02 -3.2520969391e-02 -1.6725505502e-03
4.3000000000e-01 -1.8192693607e-02 1.6636520861e-02 -3.4829214469e-02 -1.5561727458e-03
4.4000000000e-01 -1.9197287947e-02 1.7810344111e-02 -3.7007632058e-02 -1.3869438366e-03
4.5000000000e-01 -2.0101875090e-02 1.8939613489e-02 -3.9041488579e-02 -1.1622616010e-03
4.6000000000e-01 -2.0897823853e-02 2.0018203777e-02 -4.0916027630e-02 -8.7962007572e-04
4.7000000000e-01 -2.1576546477e-02 2.1039930576e-02 -4.2616477054e-02 -5.3661590102e-04
4.8000000000e-01 -2.2129505571e-02 2.1998550895e-02 -4.4128056466e-02 -1.3095467588e-04
4.9000000000e-01 -2.2548221301e-02 2.2887764063e-02 -4.5435985363e-02 3.3954276169e-04
5.0000000000e-01 -2.2824278853e-02 2.3701213103e-02 -4.6525491955e-02 8.7693424995e-04
5.1000000000e-01 -2.2949336161e-02 2.4432486747e-02 -4.7381822909e-02 1.4831505860e-03
5.2000000000e-01 -2.2915131923e-02 2.5075122339e-02 -4.7990254262e-02 2.1599904165e-03
5.3000000000e-01 -2.2713493893e-02 2.5622609971e-02 -4.8336103863e-02 2.9091160781e-03
5.4000000000e-01 -2.2336347463e-02 2.6068398335e-02 -4.8404745798e-02 3.7320508727e-03
5.5000000000e-01 -2.1775724518e-02 2.6405902987e-02 -4.8181627505e-02 4.6301784691e-03
5.6000000000e-01 -2.1023772547e-02 2.6628517982e-02 -4.7652290529e-02 5.6047454355e-03
5.7000000000e-01 -2.0072763982e-02 2.6729632346e-02 -4.6802396327e-02 6.6568683641e-03
5.8000000000e-01 -1.8915105729e-02 2.6702653490e-02 -4.5617759218e-02 7.7875477611e-03
5.9000000000e-01 -1.7543348820e-02 2.6541040792e-02 -4.4084389612e-02 8.9976919722e-03
6.0000000000e-01 -1.5950198103e-02 2.6238354276e-02 -4.2188552379e-02 1.0288156173e-02
6.1000000000e-01 -1.4128521853e-02 2.5788326169e-02 -3.9916848022e-02 1.1659804316e-02
6.2000000000e-01 -1.2071361136e-02 2.5184967873e-02 -3.7256329009e-02 1.3113606737e-02
6.3000000000e-01 -9.7719387182e-03 2.4422733140e-02 -3.4194671858e-02 1.4650794422e-02
6.4000000000e-01 -7.2236672234e-03 2.3496773020e-02 -3.0720440243e-02 1.6273105796e-02
6.5000000000e-01 -4.4201561658e-03 2.2403345563e-02 -2.6823501729e-02 1.7983189398e-02
6.6000000000e-01 -1.3552173453e-03 2.1140496273e-02 -2.2495713619e-02 1.9785278928e-02
6.7000000000e-01 1.9771320541e-03 1.9709232311e-02 -1.7732100257e-02 2.1686364365e-02
6.8000000000e-01 5.5826695453e-03 1.8115639954e-02 -1.2532970408e-02 2.3698309499e-02
6.9000000000e-01 9.4669717596e-03 1.6374896706e-02 -6.9079249460e-03 2.5841868465e-02
7.0000000000e-01 1.3635424745e-02 1.4519282800e-02 -8.8385805447e-04 2.8154707545e-02
7.1000000000e-01 1.8093242190e-02 1.2614939028e-02 5.4783031621e-03 3.0708181218e-02
7.2000000000e-01 2.2845494285e-02 1.0797302698e-02 1.2048191587e-02 3.3642796983e-02
7.3000000000e-01 2.7897150885e-02 9.3371454818e-03 1.8560005403e-02 3.7234296366e-02
7.4000000000e-01 3.3253143863e-02 8.6954041580e-03 2.4557739705e-02 4.1948548021e-02
7.5000000000e-01 3.8918455321e-02 9.3400764789e-03 2.9578378842e-02 4.8258531800e-02
7.6000000000e-01 4.4898240707e-02 1.1322927511e-02 3.3575313196e-02 5.6221168217e-02
7.7000000000e-01 5.1197999312e-02 1.4336171927e-02 3.6861827385e-02 6.5534171239e-02
7.8000000000e-01 5.7823809416e-02 1.8086918534e-02 3.9736890882e-02 7.5910727949e-02
7.9000000000e-01 6.4782652262e-02 2.2406273758e-02 4.2376378504e-02 8.7188926019e-02
8.0000000000e-01 7.2082859082e-02 2.7210491013e-02 4.4872368069e-02 9.9293350095e-02
8.1000000000e-01 7.9734730181e-02 3.2461168326e-02 4.7273561854e-02 1.1219589851e-01
8.2000000000e-01 8.7751397194e-02 3.8143744983e-02 4.9607652211e-02 1.2589514218e-01
8.3000000000e-01 9.6150033313e-02 4.4257026452e-02 5.1893006861e-02 1.4040705977e-01
8.4000000000e-01 1.0495356840e-01 5.0808107969e-02 5.4145460429e-02 1.5576167637e-01
8.5000000000e-01 1.1419314845e-01 5.7809931519e-02 5.6383216930e-02 1.7200307997e-01
8.6000000000e-01 1.2391171261e-01 6.5280215300e-02 5.8631497309e-02 1.8919192791e-01
8.7000000000e-01 1.3416928313e-01 7.3241192623e-02 6.0928090509e-02 2.0741047575e-01
8.8000000000e-01 1.4505094449e-01 8.1719932956e-02 6.3331011536e-02 2.2677087745e-01
8.9000000000e-01 1.5667916242e-01 9.0749206040e-02 6.5929956380e-02 2.4742836846e-01
9.0000000000e-01 1.6923333660e-01 1.0036899541e-01 6.8864341189e-02 2.6960233202e-01


==> plots/ising_annulus_v15_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.8228189260e-01 3.8212896249e-01 1.5012159146e-05 3.8211395033e-01 3.8214397465e-01
2.0000000000e-02 4.0492693078e-01 4.0461741579e-01 3.0023762253e-05 4.0458739203e-01 4.0464743956e-01
3.0000000000e-02 4.1875149592e-01 4.1829349048e-01 4.3895955041e-05 4.1824959452e-01 4.1833738643e-01
4.0000000000e-02 4.2881667618e-01 4.2822108205e-01 5.6391104239e-05 4.2816469094e-01 4.2827747315e-01
5.0000000000e-02 4.3676666614e-01 4.3604568780e-01 6.7425366544e-05 4.3597826243e-01 4.3611311316e-01
6.0000000000e-02 4.4335143149e-01 4.4251796348e-01 7.6977568507e-05 4.4244098591e-01 4.4259494105e-01
7.0000000000e-02 4.4897831611e-01 4.4804561934e-01 8.5059293237e-05 4.4796056004e-01 4.4813067863e-01
8.0000000000e-02 4.5389405453e-01 4.5287555820e-01 9.1701679599e-05 4.5278385652e-01 4.5296725988e-01
9.0000000000e-02 4.5825976891e-01 4.5716893705e-01 9.6948529335e-05 4.5707198852e-01 4.5726588558e-01
1.0000000000e-01 4.6218664715e-01 4.6103688209e-01 1.0085228092e-04 4.6093602981e-01 4.6113773437e-01
1.1000000000e-01 4.6575473656e-01 4.6455930532e-01 1.0347145821e-04 4.6445583386e-01 4.6466277678e-01
1.2000000000e-01 4.6902363042e-01 4.6779560617e-01 1.0486894895e-04 4.6769073722e-01 4.6790047512e-01
1.3000000000e-01 4.7203891875e-01 4.7079113263e-01 1.0511078334e-04 4.7068602185e-01 4.7089624342e-01
1.4000000000e-01 4.7483627389e-01 4.7358127430e-01 1.0426523033e-04 4.7347700907e-01 4.7368553953e-01
1.5000000000e-01 4.7744414248e-01 4.7619415975e-01 1.0240210502e-04 4.7609175764e-01 4.7629656185e-01
1.6000000000e-01 4.7988557895e-01 4.7865249419e-01 9.9592221290e-05 4.7855290197e-01 4.7875208641e-01
1.7000000000e-01 4.8217952995e-01 4.8097484715e-01 9.5906947438e-05 4.8087894021e-01 4.8107075410e-01
1.8000000000e-01 4.8434175643e-01 4.8317657698e-01 9.1417836697e-05 4.8308515915e-01 4.8326799482e-01
1.9000000000e-01 4.8638550947e-01 4.8527050881e-01 8.6196313485e-05 4.8518431250e-01 4.8535670513e-01
2.0000000000e-01 4.8832203517e-01 4.8726744106e-01 8.0313401813e-05 4.8718712766e-01 4.8734775446e-01
2.1000000000e-01 4.9016095794e-01 4.8917653008e-01 7.3839486166e-05 4.8910269060e-01 4.8925036957e-01
2.2000000000e-01 4.9191057576e-01 4.9100558664e-01 6.6844097803e-05 4.9093874254e-01 4.9107243074e-01
2.3000000000e-01 4.9357809076e-01 4.9276130742e-01 5.9395721303e-05 4.9270191170e-01 4.9282070314e-01
2.4000000000e-01 4.9516979130e-01 4.9444945800e-01 5.1561617826e-05 4.9439789638e-01 4.9450101962e-01
2.5000000000e-01 4.9669119739e-01 4.9607501897e-01 4.3407663379e-05 4.9603161131e-01 4.9611842664e-01
2.6000000000e-01 4.9814717790e-01 4.9764230388e-01 3.4998204095e-05 4.9760730568e-01 4.9767730209e-01
2.7000000000e-01 4.9954204595e-01 4.9915505516e-01 2.6395943212e-05 4.9912865922e-01 4.9918145111e-01
2.8000000000e-01 5.0087963709e-01 5.0061652288e-01 1.7661941819e-05 5.0059886094e-01 5.0063418483e-01
2.9000000000e-01 5.0216337395e-01 5.0202952989e-01 8.8564836231e-06 5.0202067340e-01 5.0203838637e-01
3.0000000000e-01 5.0339631993e-01 5.0339652598e-01 3.2810185567e-07 5.0339619787e-01 5.0339685408e-01
3.1000000000e-01 5.0458122420e-01 5.0471963337e-01 8.7686277679e-06 5.0471086474e-01 5.0472840199e-01
3.2000000000e-01 5.0572055957e-01 5.0600068496e-01 1.7463645835e-05 5.0598322131e-01 5.0601814860e-01
3.3000000000e-01 5.0681655447e-01 5.0724125678e-01 2.6021564261e-05 5.0721523522e-01 5.0726727835e-01
3.4000000000e-01 5.0787122020e-01 5.0844269566e-01 3.4394000356e-05 5.0840830166e-01 5.0847708966e-01
3.5000000000e-01 5.0888637415e-01 5.0960614284e-01 4.2536578966e-05 5.0956360626e-01 5.0964867942e-01
3.6000000000e-01 5.0986365965e-01 5.1073255429e-01 5.0408055059e-05 5.1068214624e-01 5.1078296235e-01
3.7000000000e-01 5.1080456311e-01 5.1182271828e-01 5.7970313441e-05 5.1176474796e-01 5.1188068859e-01
3.8000000000e-01 5.1171042865e-01 5.1287727048e-01 6.5188483417e-05 5.1281208200e-01 5.1294245897e-01
3.9000000000e-01 5.1258247087e-01 5.1389670721e-01 7.2031085175e-05 5.1382467612e-01 5.1396873829e-01
4.0000000000e-01 5.1342178576e-01 5.1488139682e-01 7.8470192486e-05 5.1480292662e-01 5.1495986701e-01
4.1000000000e-01 5.1422936014e-01 5.1583158975e-01 8.4481608816e-05 5.1574710814e-01 5.1591607136e-01
4.2000000000e-01 5.1500607988e-01 5.1674742725e-01 9.0045057059e-05 5.1665738219e-01 5.1683747231e-01
4.3000000000e-01 5.1575273688e-01 5.1762894904e-01 9.5144384106e-05 5.1753380465e-01 5.1772409342e-01
4.4000000000e-01 5.1647003511e-01 5.1847609998e-01 9.9767781758e-05 5.1837633220e-01 5.1857586776e-01
4.5000000000e-01 5.1715859577e-01 5.1928873596e-01 1.0390802536e-04 5.1918482794e-01 5.1939264399e-01
4.6000000000e-01 5.1781896160e-01 5.2006662905e-01 1.0756273115e-04 5.1995906632e-01 5.2017419178e-01
4.7000000000e-01 5.1845160049e-01 5.2080947192e-01 1.1073463231e-04 5.2069873729e-01 5.2092020656e-01
4.8000000000e-01 5.1905690847e-01 5.2151688182e-01 1.1343187237e-04 5.2140344995e-01 5.2163031369e-01
4.9000000000e-01 5.1963521200e-01 5.2218840389e-01 1.1566831185e-04 5.2207273558e-01 5.2230407220e-01
5.0000000000e-01 5.2018676974e-01 5.2282351411e-01 1.1746384055e-04 5.2270605027e-01 5.2294097795e-01
5.1000000000e-01 5.2071177374e-01 5.2342162178e-01 1.1884468208e-04 5.2330277710e-01 5.2354046646e-01
5.2000000000e-01 5.2121035008e-01 5.2398207158e-01 1.1984366953e-04 5.2386222791e-01 5.2410191524e-01
5.3000000000e-01 5.2168255903e-01 5.2450414526e-01 1.2050046029e-04 5.2438364480e-01 5.2462464572e-01
5.4000000000e-01 5.2212839459e-01 5.2498706305e-01 1.2086164424e-04 5.2486620140e-01 5.2510792469e-01
5.5000000000e-01 5.2254778356e-01 5.2542998462e-01 1.2098068245e-04 5.2530900394e-01 5.2555096531e-01
5.6000000000e-01 5.2294058399e-01 5.2583200984e-01 1.2091759520e-04 5.2571109224e-01 5.2595292743e-01
5.7000000000e-01 5.2330658307e-01 5.2619217906e-01 1.2073830042e-04 5.2607144076e-01 5.2631291736e-01
5.8000000000e-01 5.2364549436e-01 5.2650947327e-01 1.2051349363e-04 5.2638895977e-01 5.2662998676e-01
5.9000000000e-01 5.2395695429e-01 5.2678281375e-01 1.2031696455e-04 5.2666249678e-01 5.2690313071e-01
6.0000000000e-01 5.2424051797e-01 5.2701106149e-01 1.2022327557e-04 5.2689083822e-01 5.2713128477e-01
6.1000000000e-01 5.2449565412e-01 5.2719301625e-01 1.2030479108e-04 5.2707271146e-01 5.2731332104e-01
6.2000000000e-01 5.2472173898e-01 5.2732741520e-01 1.2062814674e-04 5.2720678705e-01 5.2744804334e-01
6.3000000000e-01 5.2491804923e-01 5.2741293118e-01 1.2125037399e-04 5.2729168081e-01 5.2753418156e-01
6.4000000000e-01 5.2508375363e-01 5.2744817057e-01 1.2221501776e-04 5.2732595556e-01 5.2757038559e-01
6.5000000000e-01 5.2521790322e-01 5.2743167059e-01 1.2354866542e-04 5.2730812193e-01 5.2755521926e-01
6.6000000000e-01 5.2531941985e-01 5.2736189610e-01 1.2525830010e-04 5.2723663780e-01 5.2748715440e-01
6.7000000000e-01 5.2538708282e-01 5.2723723579e-01 1.2732978777e-04 5.2710990600e-01 5.2736456557e-01
6.8000000000e-01 5.2541951314e-01 5.2705599762e-01 1.2972762273e-04 5.2692627000e-01 5.2718572524e-01
6.9000000000e-01 5.2541515516e-01 5.2681640354e-01 1.3239584567e-04 5.2668400770e-01 5.2694879939e-01
7.0000000000e-01 5.2537225488e-01 5.2651658313e-01 1.3525987522e-04 5.2638132326e-01 5.2665184301e-01
7.1000000000e-01 5.2528883440e-01 5.2615456625e-01 1.3822890222e-04 5.2601633735e-01 5.2629279515e-01
7.2000000000e-01 5.2516266161e-01 5.2572827428e-01 1.4119849641e-04 5.2558707578e-01 5.2586947277e-01
7.3000000000e-01 5.2499121420e-01 5.2523550984e-01 1.4405314570e-04 5.2509145669e-01 5.2537956298e-01
7.4000000000e-01 5.2477163647e-01 5.2467394461e-01 1.4666855413e-04 5.2452727605e-01 5.2482061316e-01
7.5000000000e-01 5.2450068755e-01 5.2404110481e-01 1.4891363433e-04 5.2389219118e-01 5.2419001845e-01
7.6000000000e-01 5.2417467859e-01 5.2333435392e-01 1.5065222605e-04 5.2318370169e-01 5.2348500615e-01
7.7000000000e-01 5.2378939634e-01 5.2255087183e-01 1.5174465233e-04 5.2239912718e-01 5.2270261649e-01
7.8000000000e-01 5.2334000928e-01 5.2168762974e-01 1.5204930022e-04 5.2153558044e-01 5.2183967904e-01
7.9000000000e-01 5.2282095143e-01 5.2074135945e-01 1.5142450543e-04 5.2058993494e-01 5.2089278395e-01
8.0000000000e-01 5.2222577727e-01 5.1970851579e-01 1.4973116946e-04 5.1955878462e-01 5.1985824696e-01
8.1000000000e-01 5.2154697878e-01 5.1858522990e-01 1.4683680891e-04 5.1843839309e-01 5.1873206670e-01
8.2000000000e-01 5.2077575211e-01 5.1736725079e-01 1.4262226187e-04 5.1722462853e-01 5.1750987305e-01
8.3000000000e-01 5.1990169647e-01 5.1604987127e-01 1.3699332656e-04 5.1591287794e-01 5.1618686459e-01
8.4000000000e-01 5.1891242040e-01 5.1462783280e-01 1.2990177760e-04 5.1449793102e-01 5.1475773458e-01
8.5000000000e-01 5.1779301903e-01 5.1309520162e-01 1.2138480942e-04 5.1297381681e-01 5.1321658643e-01
8.6000000000e-01 5.1652536850e-01 5.1144520470e-01 1.1164178908e-04 5.1133356291e-01 5.1155684649e-01
8.7000000000e-01 5.1508715543e-01 5.0967000843e-01 1.0118693266e-04 5.0956882149e-01 5.0977119536e-01
8.8000000000e-01 5.1345051294e-01 5.0776041370e-01 9.1144509300e-05 5.0766926919e-01 5.0785155821e-01
8.9000000000e-01 5.1158005581e-01 5.0570542545e-01 8.3718201815e-05 5.0562170725e-01 5.0578914365e-01
9.0000000000e-01 5.0942996795e-01 5.0349162745e-01 8.2437054822e-05 5.0340919039e-01 5.0357406450e-01


==> plots/ising_annulus_v15_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 2.1524314454e-01 2.1522657632e-01 5.1890273451e-06 2.1522138729e-01 2.1523176534e-01
2.0000000000e-02 2.4894427985e-01 2.4890724860e-01 1.1447434545e-05 2.4889580116e-01 2.4891869603e-01
3.0000000000e-02 2.7117525770e-01 2.7111687145e-01 1.7814453474e-05 2.7109905699e-01 2.7113468590e-01
4.0000000000e-02 2.8823403468e-01 2.8815430542e-01 2.4010092007e-05 2.8813029533e-01 2.8817831551e-01
5.0000000000e-02 3.0227712690e-01 3.0217657667e-01 2.9885800589e-05 3.0214669087e-01 3.0220646247e-01
6.0000000000e-02 3.1432291226e-01 3.1420240905e-01 3.5349003627e-05 3.1416706005e-01 3.1423775805e-01
7.0000000000e-02 3.2493930948e-01 3.2479998003e-01 4.0337456628e-05 3.2475964258e-01 3.2484031749e-01
8.0000000000e-02 3.3447777380e-01 3.3432095060e-01 4.4807699477e-05 3.3427614290e-01 3.3436575830e-01
9.0000000000e-02 3.4317202025e-01 3.4299920620e-01 4.8728957915e-05 3.4295047724e-01 3.4304793515e-01
1.0000000000e-01 3.5118590794e-01 3.5099875128e-01 5.2079565990e-05 3.5094667171e-01 3.5105083084e-01
1.1000000000e-01 3.5863908268e-01 3.5843935826e-01 5.4844704466e-05 3.5838451356e-01 3.5849420296e-01
1.2000000000e-01 3.6562176910e-01 3.6541136382e-01 5.7014888994e-05 3.6535434893e-01 3.6546837871e-01
1.3000000000e-01 3.7220381425e-01 3.7198471533e-01 5.8584914953e-05 3.7192613041e-01 3.7204330024e-01
1.4000000000e-01 3.7844048153e-01 3.7821476676e-01 5.9553095598e-05 3.7815521366e-01 3.7827431985e-01
1.5000000000e-01 3.8437630822e-01 3.8414613769e-01 5.9920696879e-05 3.8408621699e-01 3.8420605839e-01
1.6000000000e-01 3.9004775826e-01 3.8981536708e-01 5.9691508957e-05 3.8975567558e-01 3.8987505859e-01
1.7000000000e-01 3.9548509717e-01 3.9525278902e-01 5.8871515698e-05 3.9519391750e-01 3.9531166053e-01
1.8000000000e-01 4.0071374908e-01 4.0048389024e-01 5.7468636236e-05 4.0042642161e-01 4.0054135888e-01
1.9000000000e-01 4.0575529933e-01 4.0553031326e-01 5.5492520797e-05 4.0547482074e-01 4.0558580578e-01
2.0000000000e-01 4.1062824887e-01 4.1041061091e-01 5.2954388213e-05 4.1035765652e-01 4.1046356530e-01
2.1000000000e-01 4.1534859098e-01 4.1514082338e-01 4.9866896082e-05 4.1509095649e-01 4.1519069028e-01
2.2000000000e-01 4.1993025867e-01 4.1973492569e-01 4.6244036951e-05 4.1968868165e-01 4.1978116973e-01
2.3000000000e-01 4.2438547622e-01 4.2420517924e-01 4.2101055638e-05 4.2416307819e-01 4.2424728030e-01
2.4000000000e-01 4.2872503858e-01 4.2856241131e-01 3.7454384256e-05 4.2852495693e-01 4.2859986569e-01
2.5000000000e-01 4.3295853604e-01 4.3281623954e-01 3.2321592846e-05 4.3278391794e-01 4.3284856113e-01
2.6000000000e-01 4.3709453630e-01 4.3697525403e-01 2.6721356066e-05 4.3694853267e-01 4.3700197539e-01
2.7000000000e-01 4.4114073377e-01 4.4104716639e-01 2.0673444002e-05 4.4102649295e-01 4.4106783983e-01
2.8000000000e-01 4.4510407258e-01 4.4503893267e-01 1.4198785136e-05 4.4502473388e-01 4.4505313145e-01
2.9000000000e-01 4.4899084913e-01 4.4895685559e-01 7.3200426646e-06 4.4894953554e-01 4.4896417563e-01
3.0000000000e-01 4.5280679785e-01 4.5280667010e-01 2.3804493129e-07 4.5280643206e-01 4.5280690815e-01
3.1000000000e-01 4.5655716363e-01 4.5659361554e-01 7.5718784737e-06 4.5658604366e-01 4.5660118742e-01
3.2000000000e-01 4.6024676331e-01 4.6032249672e-01 1.5525600654e-05 4.6030697112e-01 4.6033802232e-01
3.3000000000e-01 4.6388003817e-01 4.6399773610e-01 2.3788562061e-05 4.6397394754e-01 4.6402152466e-01
3.4000000000e-01 4.6746109907e-01 4.6762341850e-01 3.2332975508e-05 4.6759108552e-01 4.6765575148e-01
3.5000000000e-01 4.7099376545e-01 4.7120332960e-01 4.1130742812e-05 4.7116219886e-01 4.7124446034e-01
3.6000000000e-01 4.7448159915e-01 4.7474098934e-01 5.0152825976e-05 4.7469083652e-01 4.7479114217e-01
3.7000000000e-01 4.7792793410e-01 4.7823968096e-01 5.9369140789e-05 4.7818031182e-01 4.7829905010e-01
3.8000000000e-01 4.8133590224e-01 4.8170247638e-01 6.8748513134e-05 4.8163372787e-01 4.8177122490e-01
3.9000000000e-01 4.8470845651e-01 4.8513225851e-01 7.8258647396e-05 4.8505399986e-01 4.8521051715e-01
4.0000000000e-01 4.8804839123e-01 4.8853174088e-01 8.7866096987e-05 4.8844387478e-01 4.8861960697e-01
4.1000000000e-01 4.9135836035e-01 4.9190348510e-01 9.7536234414e-05 4.9180594886e-01 4.9200102133e-01
4.2000000000e-01 4.9464089377e-01 4.9524991633e-01 1.0723322007e-04 4.9514268311e-01 4.9535714955e-01
4.3000000000e-01 4.9789841213e-01 4.9857333714e-01 1.1691996951e-04 4.9845641718e-01 4.9869025711e-01
4.4000000000e-01 5.0113324034e-01 5.0187593992e-01 1.2655811918e-04 5.0174938180e-01 5.0200249804e-01
4.5000000000e-01 5.0434761982e-01 5.0515981806e-01 1.3610799055e-04 5.0502371007e-01 5.0529592605e-01
4.6000000000e-01 5.0754371997e-01 5.0842697613e-01 1.4552855279e-04 5.0828144758e-01 5.0857250468e-01
4.7000000000e-01 5.1072364873e-01 5.1167933909e-01 1.5477738386e-04 5.1152456171e-01 5.1183411648e-01
4.8000000000e-01 5.1388946255e-01 5.1491876075e-01 1.6381063029e-04 5.1475495012e-01 5.1508257138e-01
4.9000000000e-01 5.1704317579e-01 5.1814703153e-01 1.7258296552e-04 5.1797444857e-01 5.1831961450e-01
5.0000000000e-01 5.2018676974e-01 5.2136588565e-01 1.8104754693e-04 5.2118483810e-01 5.2154693319e-01
5.1000000000e-01 5.2332220133e-01 5.2457700784e-01 1.8915597173e-04 5.2438785187e-01 5.2476616381e-01
5.2000000000e-01 5.2645141161e-01 5.2778203964e-01 1.9685823172e-04 5.2758518141e-01 5.2797889787e-01
5.3000000000e-01 5.2957633418e-01 5.3098258532e-01 2.0410266711e-04 5.3077848265e-01 5.3118668798e-01
5.4000000000e-01 5.3269890350e-01 5.3418021756e-01 2.1083591973e-04 5.3396938164e-01 5.3439105348e-01
5.5000000000e-01 5.3582106339e-01 5.3737648288e-01 2.1700288596e-04 5.3715948000e-01 5.3759348577e-01
5.6000000000e-01 5.3894477563e-01 5.4057290697e-01 2.2254666981e-04 5.4035036030e-01 5.4079545364e-01
5.7000000000e-01 5.4207202889e-01 5.4377099980e-01 2.2740853711e-04 5.4354359127e-01 5.4399840834e-01
5.8000000000e-01 5.4520484799e-01 5.4697226082e-01 2.3152787177e-04 5.4674073295e-01 5.4720378869e-01
5.9000000000e-01 5.4834530372e-01 5.5017818406e-01 2.3484213597e-04 5.4994334193e-01 5.5041302620e-01
6.0000000000e-01 5.5149552327e-01 5.5339026336e-01 2.3728683663e-04 5.5315297653e-01 5.5362755020e-01
6.1000000000e-01 5.5465770143e-01 5.5660999770e-01 2.3879550198e-04 5.5637120220e-01 5.5684879320e-01
6.2000000000e-01 5.5783411278e-01 5.5983889672e-01 2.3929967396e-04 5.5959959704e-01 5.6007819639e-01
6.3000000000e-01 5.6102712495e-01 5.6307848653e-01 2.3872892495e-04 5.6283975761e-01 5.6331721546e-01
6.4000000000e-01 5.6423921334e-01 5.6633031587e-01 2.3701091246e-04 5.6609330496e-01 5.6656732679e-01
6.5000000000e-01 5.6747297738e-01 5.6959596269e-01 2.3407149304e-04 5.6936189120e-01 5.6983003419e-01
6.6000000000e-01 5.7073115877e-01 5.7287704130e-01 2.2983492993e-04 5.7264720637e-01 5.7310687623e-01
6.7000000000e-01 5.7401666200e-01 5.7617521017e-01 2.2422425150e-04 5.7595098591e-01 5.7639943442e-01
6.8000000000e-01 5.7733257760e-01 5.7949218062e-01 2.1716185834e-04 5.7927501876e-01 5.7970934247e-01
6.9000000000e-01 5.8068220877e-01 5.8282972645e-01 2.0857055128e-04 5.8262115590e-01 5.8303829700e-01
7.0000000000e-01 5.8406910178e-01 5.8618969482e-01 1.9837529774e-04 5.8599131952e-01 5.8638807011e-01
7.1000000000e-01 5.8749708126e-01 5.8957401859e-01 1.8650634804e-04 5.8938751224e-01 5.8976052493e-01
7.2000000000e-01 5.9097029114e-01 5.9298473049e-01 1.7290494795e-04 5.9281182555e-01 5.9315763544e-01
7.3000000000e-01 5.9449324257e-01 5.9642397951e-01 1.5753436048e-04 5.9626644515e-01 5.9658151387e-01
7.4000000000e-01 5.9807087034e-01 5.9989404988e-01 1.4040258559e-04 5.9975364730e-01 6.0003445247e-01
7.5000000000e-01 6.0170859989e-01 6.0339738357e-01 1.2161330130e-04 6.0327577027e-01 6.0351899688e-01
7.6000000000e-01 6.0541242718e-01 6.0693660677e-01 1.0149265845e-04 6.0683511411e-01 6.0703809943e-01
7.7000000000e-01 6.0918901493e-01 6.1051456159e-01 8.0945005214e-05 6.1043361659e-01 6.1059550660e-01
7.8000000000e-01 6.1304580931e-01 6.1413434438e-01 6.2537851867e-05 6.1407180653e-01 6.1419688223e-01
7.9000000000e-01 6.1699118270e-01 6.1779935220e-01 5.3047457817e-05 6.1774630474e-01 6.1785239966e-01
8.0000000000e-01 6.2103460997e-01 6.2151334010e-01 6.1457702142e-05 6.2145188240e-01 6.2157479780e-01
8.1000000000e-01 6.2518688828e-01 6.2528049223e-01 8.6059867979e-05 6.2519443236e-01 6.2536655209e-01
8.2000000000e-01 6.2946041424e-01 6.2910551114e-01 1.2004832161e-04 6.2898546282e-01 6.2922555946e-01
8.3000000000e-01 6.3386953748e-01 6.3299373156e-01 1.6006760260e-04 6.3283366396e-01 6.3315379917e-01
8.4000000000e-01 6.3843101777e-01 6.3695126703e-01 2.0494434526e-04 6.3674632269e-01 6.3715621138e-01
8.5000000000e-01 6.4316462452e-01 6.4098520196e-01 2.5431865482e-04 6.4073088331e-01 6.4123952062e-01
8.6000000000e-01 6.4809393634e-01 6.4510384742e-01 3.0815496858e-04 6.4479569245e-01 6.4541200239e-01
8.7000000000e-01 6.5324742681e-01 6.4931708819e-01 3.6657367447e-04 6.4895051451e-01 6.4968366186e-01
8.8000000000e-01 6.5865997044e-01 6.5363686399e-01 4.2979003832e-04 6.5320707395e-01 6.5406665402e-01
8.9000000000e-01 6.6437498207e-01 6.5807785316e-01 4.9809400701e-04 6.5757975915e-01 6.5857594717e-01
9.0000000000e-01 6.7044754224e-01 6.6265847212e-01 5.7184950762e-04 6.6208662261e-01 6.6323032163e-01


==> plots/ising_annulus_v15_histogram_f_z0.500.dat <==
BinCenter Count
5.2244406645e-01 2
5.2246849843e-01 0
5.2249293042e-01 0
5.2251736240e-01 0
5.2254179439e-01 1
5.2256622637e-01 2
5.2259065836e-01 0
5.2261509035e-01 2
5.2263952233e-01 1
5.2266395432e-01 2
5.2268838630e-01 1
5.2271281829e-01 9
5.2273725028e-01 3
5.2276168226e-01 2
5.2278611425e-01 10
5.2281054623e-01 7
5.2283497822e-01 9
5.2285941020e-01 10
5.2288384219e-01 11
5.2290827418e-01 9
5.2293270616e-01 9
5.2295713815e-01 3
5.2298157013e-01 3
5.2300600212e-01 3
5.2303043411e-01 1


==> plots/ising_annulus_v15_histogram_g_z0.500.dat <==
BinCenter Count
5.2100715679e-01 2
5.2103900813e-01 0
5.2107085947e-01 1
5.2110271081e-01 6
5.2113456216e-01 1
5.2116641350e-01 3
5.2119826484e-01 3
5.2123011618e-01 10
5.2126196752e-01 8
5.2129381886e-01 7
5.2132567021e-01 9
5.2135752155e-01 8
5.2138937289e-01 8
5.2142122423e-01 7
5.2145307557e-01 5
5.2148492691e-01 4
5.2151677825e-01 4
5.2154862960e-01 1
5.2158048094e-01 0
5.2161233228e-01 2
5.2164418362e-01 0
5.2167603496e-01 1
5.2170788630e-01 4
5.2173973764e-01 2
5.2177158899e-01 4


==> plots/ising_annulus_v15_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.1063597933e-02 1.0860417999e-03 -1.2149639733e-02 -9.9775561327e-03
2.0000000000e-02 -2.2030682167e-02 2.1370337201e-03 -2.4167715887e-02 -1.9893648447e-02
3.0000000000e-02 -3.2282287810e-02 3.0939847583e-03 -3.5376272568e-02 -2.9188303052e-02
4.0000000000e-02 -4.1684433153e-02 3.9466997536e-03 -4.5631132906e-02 -3.7737733399e-02
5.0000000000e-02 -5.0180614574e-02 4.6928543189e-03 -5.4873468893e-02 -4.5487760255e-02
6.0000000000e-02 -5.7745327372e-02 5.3332519598e-03 -6.3078579332e-02 -5.2412075412e-02
7.0000000000e-02 -6.4369270830e-02 5.8702944200e-03 -7.0239565250e-02 -5.8498976410e-02
8.0000000000e-02 -7.0052995091e-02 6.3073151247e-03 -7.6360310216e-02 -6.3745679966e-02
9.0000000000e-02 -7.4803672138e-02 6.6482345191e-03 -8.1451906658e-02 -6.8155437619e-02
1.0000000000e-01 -7.8633262047e-02 6.8973602732e-03 -8.5530622320e-02 -7.1735901774e-02
1.1000000000e-01 -8.1557385601e-02 7.0592613911e-03 -8.8616646992e-02 -7.4498124210e-02
1.2000000000e-01 -8.3594588419e-02 7.1386835978e-03 -9.0733272016e-02 -7.6455904821e-02
1.3000000000e-01 -8.4765837529e-02 7.1404894263e-03 -9.1906326955e-02 -7.7625348102e-02
1.4000000000e-01 -8.5094163654e-02 7.0696139074e-03 -9.2163777561e-02 -7.8024549746e-02
1.5000000000e-01 -8.4604398908e-02 6.9310305597e-03 -9.1535429467e-02 -7.7673368348e-02
1.6000000000e-01 -8.3322979263e-02 6.7297244265e-03 -9.0052703690e-02 -7.6593254837e-02
1.7000000000e-01 -8.1277792330e-02 6.4706700841e-03 -8.7748462414e-02 -7.4807122246e-02
1.8000000000e-01 -7.8498057632e-02 6.1588132451e-03 -8.4656870877e-02 -7.2339244387e-02
1.9000000000e-01 -7.5014230712e-02 5.7990550188e-03 -8.0813285731e-02 -6.9215175693e-02
2.0000000000e-01 -7.0857924999e-02 5.3962381739e-03 -7.6254163173e-02 -6.5461686825e-02
2.1000000000e-01 -6.6061847137e-02 4.9551349317e-03 -7.1016982068e-02 -6.1106712205e-02
2.2000000000e-01 -6.0659742623e-02 4.4804359517e-03 -6.5140178574e-02 -5.6179306671e-02
2.3000000000e-01 -5.4686349433e-02 3.9767402636e-03 -5.8663089697e-02 -5.0709609169e-02
2.4000000000e-01 -4.8177357857e-02 3.4485459863e-03 -5.1625903843e-02 -4.4728811871e-02
2.5000000000e-01 -4.1169375191e-02 2.9002417769e-03 -4.4069616967e-02 -3.8269133414e-02
2.6000000000e-01 -3.3699894224e-02 2.3360991905e-03 -3.6035993414e-02 -3.1363795033e-02
2.7000000000e-01 -2.5807264673e-02 1.7602669618e-03 -2.7567531634e-02 -2.4046997711e-02
2.8000000000e-01 -1.7530666874e-02 1.1767726993e-03 -1.8707439574e-02 -1.6353894175e-02
2.9000000000e-01 -8.9100871791e-03 5.8958191743e-04 -9.4996690965e-03 -8.3205052617e-03
3.0000000000e-01 1.3705435532e-05 2.1824042757e-05 -8.1186072246e-06 3.5529478290e-05
3.1000000000e-01 9.1991819359e-03 5.8279524075e-04 8.6163866952e-03 9.7819771767e-03
3.2000000000e-01 1.8604075344e-02 1.1598198433e-03 1.7444255500e-02 1.9763895187e-02
3.3000000000e-01 2.8185402708e-02 1.7269231735e-03 2.6458479534e-02 2.9912325881e-02
3.4000000000e-01 3.7899487233e-02 2.2809640436e-03 3.5618523189e-02 4.0180451276e-02
3.5000000000e-01 4.7701980835e-02 2.8190710510e-03 4.4882909784e-02 5.0521051886e-02
3.6000000000e-01 5.7547887401e-02 3.3385832381e-03 5.4209304162e-02 6.0886470639e-02
3.7000000000e-01 6.7391587003e-02 3.8370491364e-03 6.3554537867e-02 7.1228636140e-02
3.8000000000e-01 7.7186861350e-02 4.3122334927e-03 7.2874627857e-02 8.1499094843e-02
3.9000000000e-01 8.6886920729e-02 4.7621261361e-03 8.2124794593e-02 9.1649046865e-02
4.0000000000e-01 9.6444432751e-02 5.1849519562e-03 9.1259480795e-02 1.0162938471e-01
4.1000000000e-01 1.0581155318e-01 5.5791817963e-03 1.0023237139e-01 1.1139073498e-01
4.2000000000e-01 1.1493995923e-01 5.9435442705e-03 1.0899641496e-01 1.2088350350e-01
4.3000000000e-01 1.2378088555e-01 6.2770385823e-03 1.1750384697e-01 1.3005792414e-01
4.4000000000e-01 1.3228516358e-01 6.5789484426e-03 1.2570621514e-01 1.3886411203e-01
4.5000000000e-01 1.4040326435e-01 6.8488571763e-03 1.3355440718e-01 1.4725212153e-01
4.6000000000e-01 1.4808534555e-01 7.0866640798e-03 1.4099868147e-01 1.5517200963e-01
4.7000000000e-01 1.5528130320e-01 7.2926020345e-03 1.4798870117e-01 1.6257390523e-01
4.8000000000e-01 1.6194082876e-01 7.4672562784e-03 1.5447357248e-01 1.6940808504e-01
4.9000000000e-01 1.6801347217e-01 7.6115840789e-03 1.6040188809e-01 1.7562505625e-01
5.0000000000e-01 1.7344871185e-01 7.7269348012e-03 1.6572177705e-01 1.8117564665e-01
5.1000000000e-01 1.7819603249e-01 7.8150695048e-03 1.7038096299e-01 1.8601110200e-01
5.2000000000e-01 1.8220501175e-01 7.8781786836e-03 1.7432683306e-01 1.9008319043e-01
5.3000000000e-01 1.8542541712e-01 7.9188960654e-03 1.7750652106e-01 1.9334431319e-01
5.4000000000e-01 1.8780731445e-01 7.9403054742e-03 1.7986700897e-01 1.9574761992e-01
5.5000000000e-01 1.8930118971e-01 7.9459366569e-03 1.8135525305e-01 1.9724712636e-01
5.6000000000e-01 1.8985808610e-01 7.9397447587e-03 1.8191834134e-01 1.9779783086e-01
5.7000000000e-01 1.8942975877e-01 7.9260670017e-03 1.8150369177e-01 1.9735582577e-01
5.8000000000e-01 1.8796884975e-01 7.9095494375e-03 1.8005930031e-01 1.9587839918e-01
5.9000000000e-01 1.8542908651e-01 7.8950369437e-03 1.7753404957e-01 1.9332412346e-01
6.0000000000e-01 1.8176550776e-01 7.8874215817e-03 1.7387808617e-01 1.8965292934e-01
6.1000000000e-01 1.7693472094e-01 7.8914486080e-03 1.6904327233e-01 1.8482616955e-01
6.2000000000e-01 1.7089519700e-01 7.9114859885e-03 1.6298371101e-01 1.7880668299e-01
6.3000000000e-01 1.6360760857e-01 7.9512714829e-03 1.5565633709e-01 1.7155888005e-01
6.4000000000e-01 1.5503521945e-01 8.0136594120e-03 1.4702156004e-01 1.6304887886e-01
6.5000000000e-01 1.4514433458e-01 8.1003943871e-03 1.3704394019e-01 1.5324472897e-01
6.6000000000e-01 1.3390482184e-01 8.2119389860e-03 1.2569288286e-01 1.4211676083e-01
6.7000000000e-01 1.2129071945e-01 8.3473755091e-03 1.1294334394e-01 1.2963809496e-01
6.8000000000e-01 1.0728094576e-01 8.5043898815e-03 9.8776555874e-02 1.1578533564e-01
6.9000000000e-01 9.1860132306e-02 8.6793319983e-03 8.3180800308e-02 1.0053946430e-01
7.0000000000e-01 7.5019605922e-02 8.8673354840e-03 6.6152270439e-02 8.3886941406e-02
7.1000000000e-01 5.6758551996e-02 9.0624738805e-03 4.7696078116e-02 6.5821025877e-02
7.2000000000e-01 3.7085399450e-02 9.2579303155e-03 2.7827469135e-02 4.6343329765e-02
7.3000000000e-01 1.6019478538e-02 9.4461623356e-03 6.5733162023e-03 2.5465640873e-02
7.4000000000e-01 -6.4069832369e-03 9.6190505267e-03 -1.6026033764e-02 3.2120672899e-03
7.5000000000e-01 -3.0146443177e-02 9.7680267088e-03 -3.9914469886e-02 -2.0378416468e-02
7.6000000000e-01 -5.5133094573e-02 9.8841837595e-03 -6.5017278332e-02 -4.5248910813e-02
7.7000000000e-01 -8.1279244493e-02 9.9583743460e-03 -9.1237618839e-02 -7.1320870147e-02
7.8000000000e-01 -1.0847082967e-01 9.9813107577e-03 -1.1845214043e-01 -9.8489518911e-02
7.9000000000e-01 -1.3656181832e-01 9.9436841404e-03 -1.4650550246e-01 -1.2661813418e-01
8.0000000000e-01 -1.6536715664e-01 9.8363312258e-03 -1.7520348786e-01 -1.5553082541e-01
8.1000000000e-01 -1.9465379182e-01 9.6504945922e-03 -2.0430428642e-01 -1.8500329723e-01
8.2000000000e-01 -2.2412912057e-01 9.3782572263e-03 -2.3350737780e-01 -2.1475086334e-01
8.3000000000e-01 -2.5342594275e-01 9.0133017734e-03 -2.6243924453e-01 -2.4441264098e-01
8.4000000000e-01 -2.8208259724e-01 8.5522888521e-03 -2.9063488610e-01 -2.7353030839e-01
8.5000000000e-01 -3.0951634045e-01 7.9974547188e-03 -3.1751379517e-01 -3.0151888573e-01
8.6000000000e-01 -3.3498706313e-01 7.3616829230e-03 -3.4234874606e-01 -3.2762538021e-01
8.7000000000e-01 -3.5754688983e-01 6.6786212462e-03 -3.6422551107e-01 -3.5086826858e-01
8.8000000000e-01 -3.7596863586e-01 6.0222986163e-03 -3.8199093447e-01 -3.6994633724e-01
8.9000000000e-01 -3.8864169596e-01 5.5384563651e-03 -3.9418015233e-01 -3.8310323960e-01
9.0000000000e-01 -3.9341609951e-01 5.4614693343e-03 -3.9887756885e-01 -3.8795463018e-01


==> plots/ising_annulus_v15_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.3633666837e-03 4.2699499014e-04 -1.7903616738e-03 -9.3637169352e-04
2.0000000000e-02 -2.9650047728e-03 9.1656887582e-04 -3.8815736486e-03 -2.0484358970e-03
3.0000000000e-02 -4.5930926188e-03 1.4014160019e-03 -5.9945086207e-03 -3.1916766169e-03
4.0000000000e-02 -6.1890353720e-03 1.8637989186e-03 -8.0528342906e-03 -4.3252364534e-03
5.0000000000e-02 -7.7211082316e-03 2.2948879291e-03 -1.0015996161e-02 -5.4262203025e-03
6.0000000000e-02 -9.1684632538e-03 2.6895219810e-03 -1.1857985235e-02 -6.4789412727e-03
7.0000000000e-02 -1.0515911549e-02 3.0444757990e-03 -1.3560387348e-02 -7.4714357505e-03
8.0000000000e-02 -1.1751652981e-02 3.3576954488e-03 -1.5109348429e-02 -8.3939575318e-03
9.0000000000e-02 -1.2866114410e-02 3.6279015034e-03 -1.6494015913e-02 -9.2382129064e-03
1.0000000000e-01 -1.3851288692e-02 3.8543597653e-03 -1.7705648457e-02 -9.9969289266e-03
1.1000000000e-01 -1.4700329371e-02 4.0367383189e-03 -1.8737067690e-02 -1.0663591052e-02
1.2000000000e-01 -1.5407288120e-02 4.1750131906e-03 -1.9582301310e-02 -1.1232274929e-02
1.3000000000e-01 -1.5966937507e-02 4.2694033018e-03 -2.0236340809e-02 -1.1697534205e-02
1.4000000000e-01 -1.6374647620e-02 4.3203240471e-03 -2.0694971667e-02 -1.2054323573e-02
1.5000000000e-01 -1.6626298251e-02 4.3283532464e-03 -2.0954651497e-02 -1.2297945005e-02
1.6000000000e-01 -1.6718215488e-02 4.2942056200e-03 -2.1012421108e-02 -1.2424009868e-02
1.7000000000e-01 -1.6647125620e-02 4.2187133218e-03 -2.0865838942e-02 -1.2428412298e-02
1.8000000000e-01 -1.6410121707e-02 4.1028108901e-03 -2.0512932597e-02 -1.2307310817e-02
1.9000000000e-01 -1.6004639677e-02 3.9475235003e-03 -1.9952163177e-02 -1.2057116176e-02
2.0000000000e-01 -1.5428441778e-02 3.7539577316e-03 -1.9182399510e-02 -1.1674484047e-02
2.1000000000e-01 -1.4679605880e-02 3.5232942895e-03 -1.8202900169e-02 -1.1156311590e-02
2.2000000000e-01 -1.3756519507e-02 3.2567822728e-03 -1.7013301780e-02 -1.0499737234e-02
2.3000000000e-01 -1.2657877857e-02 2.9557346899e-03 -1.5613612547e-02 -9.7021431676e-03
2.4000000000e-01 -1.1382685204e-02 2.6215250131e-03 -1.4004210217e-02 -8.7611601905e-03
2.5000000000e-01 -9.9302592908e-03 2.2555846546e-03 -1.2185843945e-02 -7.6746746362e-03
2.6000000000e-01 -8.3002384267e-03 1.8594014097e-03 -1.0159639836e-02 -6.4408370170e-03
2.7000000000e-01 -6.4925910619e-03 1.4345194413e-03 -7.9271105032e-03 -5.0580716206e-03
2.8000000000e-01 -4.5076277254e-03 9.8254412298e-04 -5.4901718484e-03 -3.5250836024e-03
2.9000000000e-01 -2.3460152357e-03 5.0518211823e-04 -2.8511973540e-03 -1.8408331175e-03
3.0000000000e-01 -8.7931531369e-06 1.6385174659e-05 -2.5178327796e-05 7.5920215223e-06
3.1000000000e-01 2.5026075214e-03 5.1984766975e-04 1.9827598516e-03 3.0224551911e-03
3.2000000000e-01 5.1863433621e-03 1.0632176043e-03 4.1231257578e-03 6.2495609665e-03
3.3000000000e-01 8.0401351797e-03 1.6250349374e-03 6.4151002424e-03 9.6651701171e-03
3.4000000000e-01 1.1061242228e-02 2.2033276063e-03 8.8579146220e-03 1.3264569835e-02
3.5000000000e-01 1.4246433832e-02 2.7961194519e-03 1.1450314380e-02 1.7042553284e-02
3.6000000000e-01 1.7591958277e-02 3.4013870370e-03 1.4190571240e-02 2.0993345314e-02
3.7000000000e-01 2.1093508779e-02 4.0170524840e-03 1.7076456295e-02 2.5110561263e-02
3.8000000000e-01 2.4746186324e-02 4.6409806871e-03 2.0105205637e-02 2.9387167011e-02
3.9000000000e-01 2.8544459122e-02 5.2709774133e-03 2.3273481709e-02 3.3815436535e-02
4.0000000000e-01 3.2482118401e-02 5.9047876067e-03 2.6577330794e-02 3.8386906008e-02
4.1000000000e-01 3.6552230216e-02 6.5400937164e-03 3.0012136499e-02 4.3092323932e-02
4.2000000000e-01 4.0747082915e-02 7.1745139930e-03 3.3572568922e-02 4.7921596907e-02
4.3000000000e-01 4.5058129846e-02 7.8056007378e-03 3.7252529108e-02 5.2863730584e-02
4.4000000000e-01 4.9475926848e-02 8.4308385010e-03 4.1045088347e-02 5.7906765349e-02
4.5000000000e-01 5.3990063990e-02 9.0476422312e-03 4.4942421759e-02 6.3037706221e-02
4.6000000000e-01 5.8589090975e-02 9.6533553795e-03 4.8935735596e-02 6.8242446355e-02
4.7000000000e-01 6.3260435542e-02 1.0245247964e-02 5.3015187578e-02 7.3505683505e-02
4.8000000000e-01 6.7990314080e-02 1.0820514598e-02 5.7169799482e-02 7.8810828678e-02
4.9000000000e-01 7.2763633627e-02 1.1376272493e-02 6.1387361133e-02 8.4139906120e-02
5.0000000000e-01 7.7563884235e-02 1.1909559439e-02 6.5654324796e-02 8.9473443674e-02
5.1000000000e-01 8.2373020608e-02 1.2417331774e-02 6.9955688834e-02 9.4790352383e-02
5.2000000000e-01 8.7171331723e-02 1.2896462359e-02 7.4274869365e-02 1.0006779408e-01
5.3000000000e-01 9.1937296967e-02 1.3343738560e-02 7.8593558407e-02 1.0528103553e-01
5.4000000000e-01 9.6647427118e-02 1.3755860283e-02 8.2891566835e-02 1.1040328740e-01
5.5000000000e-01 1.0127608824e-01 1.4129438066e-02 8.7146650178e-02 1.1540552631e-01
5.6000000000e-01 1.0579530627e-01 1.4460991280e-02 9.1334314987e-02 1.2025629755e-01
5.7000000000e-01 1.1017454964e-01 1.4746946501e-02 9.5427603142e-02 1.2492149614e-01
5.8000000000e-01 1.1438048714e-01 1.4983636122e-02 9.9396851018e-02 1.2936412326e-01
5.9000000000e-01 1.1837671725e-01 1.5167297334e-02 1.0320941991e-01 1.3354401458e-01
6.0000000000e-01 1.2212346512e-01 1.5294071627e-02 1.0682939349e-01 1.3741753675e-01
6.1000000000e-01 1.2557724232e-01 1.5360005084e-02 1.1021723723e-01 1.4093724740e-01
6.2000000000e-01 1.2869046367e-01 1.5361049806e-02 1.1332941386e-01 1.4405151348e-01
6.3000000000e-01 1.3141101467e-01 1.5293067054e-02 1.1611794761e-01 1.4670408172e-01
6.4000000000e-01 1.3368176149e-01 1.5151832944e-02 1.1852992854e-01 1.4883359443e-01
6.5000000000e-01 1.3543999422e-01 1.4933048060e-02 1.2050694616e-01 1.5037304228e-01
6.6000000000e-01 1.3661679213e-01 1.4632353133e-02 1.2198443900e-01 1.5124914527e-01
6.7000000000e-01 1.3713629732e-01 1.4245354380e-02 1.2289094294e-01 1.5138165170e-01
6.8000000000e-01 1.3691488054e-01 1.3767664564e-02 1.2314721598e-01 1.5068254510e-01
6.9000000000e-01 1.3586017914e-01 1.3194970508e-02 1.2266520863e-01 1.4905514965e-01
7.0000000000e-01 1.3386998293e-01 1.2523146719e-02 1.2134683621e-01 1.4639312965e-01
7.1000000000e-01 1.3083093797e-01 1.1748452973e-02 1.1908248499e-01 1.4257939094e-01
7.2000000000e-01 1.2661703115e-01 1.0867892940e-02 1.1574913821e-01 1.3748492409e-01
7.3000000000e-01 1.2108780946e-01 9.8799014181e-03 1.1120790804e-01 1.3096771087e-01
7.4000000000e-01 1.1408627573e-01 8.7857546365e-03 1.0530052110e-01 1.2287203037e-01
7.5000000000e-01 1.0543638740e-01 7.5927232521e-03 9.7843664147e-02 1.1302911065e-01
7.6000000000e-01 9.4940064209e-02 6.3219056197e-03 8.8618158589e-02 1.0126196983e-01
7.7000000000e-01 8.2373583955e-02 5.0301738617e-03 7.7343410093e-02 8.7403757817e-02
7.8000000000e-01 6.7483208532e-02 3.8770040817e-03 6.3606204450e-02 7.1360212614e-02
7.9000000000e-01 4.9979833027e-02 3.2806275250e-03 4.6699205502e-02 5.3260460552e-02
8.0000000000e-01 2.9532381933e-02 3.7912640337e-03 2.5741117899e-02 3.3323645967e-02
8.1000000000e-01 5.7595806039e-03 5.2953828633e-03 4.6419774055e-04 1.1054963467e-02
8.2000000000e-01 -2.1780406174e-02 7.3673665562e-03 -2.9147772730e-02 -1.4413039618e-02
8.3000000000e-01 -5.3603173444e-02 9.7968411142e-03 -6.3400014558e-02 -4.3806332330e-02
8.4000000000e-01 -9.0315107597e-02 1.2508573327e-02 -1.0282368092e-01 -7.7806534271e-02
8.5000000000e-01 -1.3263567918e-01 1.5477369158e-02 -1.4811304834e-01 -1.1715831002e-01
8.6000000000e-01 -1.8142709350e-01 1.8697658051e-02 -2.0012475155e-01 -1.6272943545e-01
8.7000000000e-01 -2.3773444693e-01 2.2172946924e-02 -2.5990739385e-01 -2.1556150001e-01
8.8000000000e-01 -3.0284124167e-01 2.5911883447e-02 -3.2875312511e-01 -2.7692935822e-01
8.9000000000e-01 -3.7834796724e-01 2.9926790079e-02 -4.0827475731e-01 -3.4842117716e-01
9.0000000000e-01 -4.6628642460e-01 3.4233311323e-02 -5.0051973592e-01 -4.3205311327e-01


==> plots/liouville_zz11_ensemble_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 1.2765616649e-07 2.0768173529e-07 1.8392093391e-08 1.8928964190e-07 2.2607382868e-07
1.2230576441e-02 2.3757084957e-07 3.6806176803e-07 3.1658856549e-08 3.3640291148e-07 3.9972062458e-07
1.4461152882e-02 3.9972109338e-07 5.9472125352e-07 4.9699055578e-08 5.4502219794e-07 6.4442030910e-07
1.6691729323e-02 6.2574866970e-07 8.9962992220e-07 7.3058597311e-08 8.2657132489e-07 9.7268851951e-07
1.8922305764e-02 9.2790454615e-07 1.2951606009e-06 1.0223763779e-07 1.1929229631e-06 1.3973982386e-06
2.1152882206e-02 1.3190319220e-06 1.7941139879e-06 1.3769513172e-07 1.6564188562e-06 1.9318091197e-06
2.3383458647e-02 1.8125522030e-06 2.4097354622e-06 1.7985222282e-07 2.2298832394e-06 2.5895876851e-06
2.5614035088e-02 2.4224532302e-06 3.1557269575e-06 2.2909487682e-07 2.9266320806e-06 3.3848218343e-06
2.7844611529e-02 3.1632792749e-06 4.0462556223e-06 2.8577599380e-07 3.7604796285e-06 4.3320316161e-06
3.0075187970e-02 4.0501224446e-06 5.0959603016e-06 3.5021714810e-07 4.7457431535e-06 5.4461774497e-06
3.2305764411e-02 5.0986152339e-06 6.3199564943e-06 4.2271005336e-07 5.8972464410e-06 6.7426665477e-06
3.4536340852e-02 6.3249240209e-06 7.7338402179e-06 5.0351781922e-07 7.2303223987e-06 8.2373580371e-06
3.6766917293e-02 7.7457433499e-06 9.3536910709e-06 5.9287604680e-07 8.7608150242e-06 9.9465671177e-06
3.8997493734e-02 9.3782908804e-06 1.1196074699e-05 6.9099379705e-07 1.0505080902e-05 1.1887068496e-05
4.1228070175e-02 1.1240302902e-05 1.3278044805e-05 7.9805445744e-07 1.2479990348e-05 1.4076099262e-05
4.3458646617e-02 1.3350030338e-05 1.5617144816e-05 9.1421652600e-07 1.4702928290e-05 1.6531361342e-05
4.5689223058e-02 1.5726235167e-05 1.8231409274e-05 1.0396143277e-06 1.7191794946e-05 1.9271023602e-05
4.7919799499e-02 1.8388187223e-05 2.1139365022e-05 1.1743586749e-06 1.9965006347e-05 2.2313723697e-05
5.0150375940e-02 2.1355661303e-05 2.4360032215e-05 1.3185374804e-06 2.3041494735e-05 2.5678569695e-05
5.2380952381e-02 2.4648934580e-05 2.7912925205e-05 1.4722163318e-06 2.6440708873e-05 2.9385141536e-05
5.4611528822e-02 2.8288784252e-05 3.1818053312e-05 1.6354390316e-06 3.0182614280e-05 3.3453492343e-05
5.6842105263e-02 3.2296485430e-05 3.6095921514e-05 1.8082281094e-06 3.4287693405e-05 3.7904149624e-05
5.9072681704e-02 3.6693809220e-05 4.0767531067e-05 1.9905853093e-06 3.8776945757e-05 4.2758116376e-05
6.1303258145e-02 4.1503020998e-05 4.5854380056e-05 2.1824920565e-06 4.3671888000e-05 4.8036872113e-05
6.3533834586e-02 4.6746878837e-05 5.1378463921e-05 2.3839099054e-06 4.8994554016e-05 5.3762373827e-05
6.5764411028e-02 5.2448632097e-05 5.7362275920e-05 2.5947809729e-06 5.4767494947e-05 5.9957056893e-05
6.7994987469e-02 5.8632020138e-05 6.3828807578e-05 2.8150283569e-06 6.1013779222e-05 6.6643835935e-05
7.0225563910e-02 6.5321271167e-05 7.0801549101e-05 3.0445565438e-06 6.7756992557e-05 7.3846105645e-05
7.2456140351e-02 7.2541101196e-05 7.8304489768e-05 3.2832518056e-06 7.5021237962e-05 8.1587741573e-05
7.4686716792e-02 8.0316713099e-05 8.6362118306e-05 3.5309825874e-06 8.2831135718e-05 8.9893100893e-05
7.6917293233e-02 8.8673795768e-05 9.4999423249e-05 3.7875998881e-06 9.1211823361e-05 9.8787023137e-05
7.9147869674e-02 9.7638523360e-05 1.0424189328e-04 4.0529376333e-06 1.0018895565e-04 1.0829483092e-04
8.1378446115e-02 1.0723755462e-04 1.1411551759e-04 4.3268130432e-06 1.0978870454e-04 1.1844233063e-04
8.3609022556e-02 1.1749803229e-04 1.2464678613e-04 4.6090269943e-06 1.2003775914e-04 1.2925581313e-04
8.5839598997e-02 1.2844758256e-04 1.3586269003e-04 4.8993643776e-06 1.3096332566e-04 1.4076205441e-04
8.8070175439e-02 1.4011431461e-04 1.4779072183e-04 5.1975944527e-06 1.4259312737e-04 1.5298831628e-04
9.0300751880e-02 1.5252682024e-04 1.6045887578e-04 5.5034711983e-06 1.5495540458e-04 1.6596234698e-04
9.2531328321e-02 1.6571417345e-04 1.7389564819e-04 5.8167336600e-06 1.6807891453e-04 1.7971238185e-04
9.4761904762e-02 1.7970593021e-04 1.8813003769e-04 6.1371062961e-06 1.8199293139e-04 1.9426714398e-04
9.6992481203e-02 1.9453212819e-04 2.0319154547e-04 6.4642993209e-06 1.9672724615e-04 2.0965584479e-04
9.9223057644e-02 2.1022328653e-04 2.1911017564e-04 6.7980090464e-06 2.1231216660e-04 2.2590818469e-04
1.0145363409e-01 2.2681040573e-04 2.3591643545e-04 7.1379182236e-06 2.2877851723e-04 2.4305435368e-04
1.0368421053e-01 2.4432496750e-04 2.5364133558e-04 7.4836963809e-06 2.4615763920e-04 2.6112503197e-04
1.0591478697e-01 2.6279893467e-04 2.7231639040e-04 7.8350001637e-06 2.6448139024e-04 2.8015139057e-04
1.0814536341e-01 2.8226475118e-04 2.9197361824e-04 8.1914736722e-06 2.8378214457e-04 3.0016509191e-04
1.1037593985e-01 3.0275534204e-04 3.1264554164e-04 8.5527487990e-06 3.0409279284e-04 3.2119829043e-04
1.1260651629e-01 3.2430411336e-04 3.3436518760e-04 8.9184455670e-06 3.2544674204e-04 3.4328363317e-04
1.1483709273e-01 3.4694495239e-04 3.5716608788e-04 9.2881724669e-06 3.4787791541e-04 3.6645426035e-04
1.1706766917e-01 3.7071222762e-04 3.8108227917e-04 9.6615267949e-06 3.7142075238e-04 3.9074380597e-04
1.1929824561e-01 3.9564078884e-04 4.0614830340e-04 1.0038094991e-05 3.9611020840e-04 4.1618639839e-04
1.2152882206e-01 4.2176596733e-04 4.3239920793e-04 1.0417452978e-05 4.2198175495e-04 4.4281666091e-04
1.2375939850e-01 4.4912357596e-04 4.5987054583e-04 1.0799166499e-05 4.4907137933e-04 4.7066971233e-04
1.2598997494e-01 4.7774990938e-04 4.8859837610e-04 1.1182791459e-05 4.7741558464e-04 4.9978116755e-04
1.2822055138e-01 5.0768174423e-04 5.1861926386e-04 1.1567874265e-05 5.0705138959e-04 5.3018713812e-04
1.3045112782e-01 5.3895633936e-04 5.4997028064e-04 1.1953952166e-05 5.3801632847e-04 5.6192423280e-04
1.3268170426e-01 5.7161143603e-04 5.8268900454e-04 1.2340553598e-05 5.7034845094e-04 5.9502955814e-04
1.3491228070e-01 6.0568525821e-04 6.1681352049e-04 1.2727198527e-05 6.0408632196e-04 6.2954071902e-04
1.3714285714e-01 6.4121651280e-04 6.5238242044e-04 1.3113398791e-05 6.3926902165e-04 6.6549581923e-04
1.3937343358e-01 6.7824439000e-04 6.8943480357e-04 1.3498658449e-05 6.7593614512e-04 7.0293346202e-04
1.4160401003e-01 7.1680856351e-04 7.2801027650e-04 1.3882474127e-05 7.1412780238e-04 7.4189275063e-04
1.4383458647e-01 7.5694919094e-04 7.6814895349e-04 1.4264335366e-05 7.5388461812e-04 7.8241328886e-04
1.4606516291e-01 7.9870691408e-04 8.0989145661e-04 1.4643724975e-05 7.9524773164e-04 8.2453518159e-04
1.4829573935e-01 8.4212285928e-04 8.5327891598e-04 1.5020119380e-05 8.3825879660e-04 8.6829903536e-04
1.5052631579e-01 8.8723863782e-04 8.9835296990e-04 1.5392988975e-05 8.8295998092e-04 9.1374595887e-04
1.5275689223e-01 9.3409634625e-04 9.4515576507e-04 1.5761798485e-05 9.2939396658e-04 9.6091756355e-04
1.5498746867e-01 9.8273856678e-04 9.9372995675e-04 1.6126007315e-05 9.7760394944e-04 1.0098559641e-03
1.5721804511e-01 1.0332083677e-03 1.0441187089e-03 1.6485069912e-05 1.0276336390e-03 1.0606037789e-03
1.5944862155e-01 1.0855493038e-03 1.0963656945e-03 1.6838436128e-05 1.0795272584e-03 1.1132041307e-03
1.6167919799e-01 1.1398054167e-03 1.1505150955e-03 1.7185551579e-05 1.1333295439e-03 1.1677006471e-03
1.6390977444e-01 1.1960212353e-03 1.2066116030e-03 1.7525858013e-05 1.1890857450e-03 1.2241374611e-03
1.6614035088e-01 1.2542417765e-03 1.2647004177e-03 1.7858793677e-05 1.2468416240e-03 1.2825592114e-03
1.6837092732e-01 1.3145125450e-03 1.3248272495e-03 1.8183793689e-05 1.3066434559e-03 1.3430110432e-03
1.7060150376e-01 1.3768795346e-03 1.3870383184e-03 1.8500290410e-05 1.3685380279e-03 1.4055386088e-03
1.7283208020e-01 1.4413892278e-03 1.4513803537e-03 1.8807713819e-05 1.4325726398e-03 1.4701880675e-03
1.7506265664e-01 1.5080885969e-03 1.5179005950e-03 1.9105491896e-05 1.4987951031e-03 1.5370060868e-03
1.7729323308e-01 1.5770251043e-03 1.5866467918e-03 1.9393051002e-05 1.5672537408e-03 1.6060398428e-03
1.7952380952e-01 1.6482467029e-03 1.6576672039e-03 1.9669816269e-05 1.6379973876e-03 1.6773370202e-03
1.8175438596e-01 1.7218018365e-03 1.7310106014e-03 1.9935211989e-05 1.7110753894e-03 1.7509458134e-03
1.8398496241e-01 1.7977394407e-03 1.8067262646e-03 2.0188662012e-05 1.7865376026e-03 1.8269149266e-03
1.8621553885e-01 1.8761089431e-03 1.8848639847e-03 2.0429590145e-05 1.8644343945e-03 1.9052935748e-03
1.8844611529e-01 1.9569602636e-03 1.9654740631e-03 2.0657420562e-05 1.9448166426e-03 1.9861314837e-03
1.9067669173e-01 2.0403438154e-03 2.0486073124e-03 2.0871578215e-05 2.0277357341e-03 2.0694788906e-03
1.9290726817e-01 2.1263105054e-03 2.1343150555e-03 2.1071489256e-05 2.1132435663e-03 2.1553865448e-03
1.9513784461e-01 2.2149117344e-03 2.2226491268e-03 2.1256581466e-05 2.2013925453e-03 2.2439057083e-03
1.9736842105e-01 2.3061993980e-03 2.3136618712e-03 2.1426284690e-05 2.2922355865e-03 2.3350881559e-03
1.9959899749e-01 2.4002258871e-03 2.4074061449e-03 2.1580031292e-05 2.3858261136e-03 2.4289861762e-03
2.0182957393e-01 2.4970440880e-03 2.5039353152e-03 2.1717256609e-05 2.4822180586e-03 2.5256525718e-03
2.0406015038e-01 2.5967073838e-03 2.6033032607e-03 2.1837399425e-05 2.5814658613e-03 2.6251406601e-03
2.0629072682e-01 2.6992696541e-03 2.7055643713e-03 2.1939902467e-05 2.6836244688e-03 2.7275042737e-03
2.0852130326e-01 2.8047852760e-03 2.8107735480e-03 2.2024212905e-05 2.7887493351e-03 2.8327977609e-03
2.1075187970e-01 2.9133091246e-03 2.9189862036e-03 2.2089782884e-05 2.8968964207e-03 2.9410759864e-03
2.1298245614e-01 3.0248965737e-03 3.0302582619e-03 2.2136070076e-05 3.0081221919e-03 3.0523943320e-03
2.1521303258e-01 3.1396034960e-03 3.1446461587e-03 2.2162538262e-05 3.1224836205e-03 3.1668086970e-03
2.1744360902e-01 3.2574862640e-03 3.2622068410e-03 2.2168657943e-05 3.2400381831e-03 3.2843754990e-03
2.1967418546e-01 3.3786017505e-03 3.3829977676e-03 2.2153906995e-05 3.3608438606e-03 3.4051516745e-03
2.2190476190e-01 3.5030073290e-03 3.5070769086e-03 2.2117771371e-05 3.4849591372e-03 3.5291946800e-03
2.2413533835e-01 3.6307608747e-03 3.6345027462e-03 2.2059745849e-05 3.6124430003e-03 3.6565624920e-03
2.2636591479e-01 3.7619207647e-03 3.7653342739e-03 2.1979334855e-05 3.7433549390e-03 3.7873136088e-03
2.2859649123e-01 3.8965458786e-03 3.8996309972e-03 2.1876053358e-05 3.8777549438e-03 3.9215070505e-03
2.3082706767e-01 4.0346955994e-03 4.0374529331e-03 2.1749427863e-05 4.0157035053e-03 4.0592023610e-03
2.3305764411e-01 4.1764298140e-03 4.1788606105e-03 2.1598997514e-05 4.1572616130e-03 4.2004596081e-03
2.3528822055e-01 4.3218089134e-03 4.3239150701e-03 2.1424315334e-05 4.3024907547e-03 4.3453393854e-03
2.3751879699e-01 4.4708937938e-03 4.4726778640e-03 2.1224949640e-05 4.4514529144e-03 4.4939028137e-03
2.3974937343e-01 4.6237458572e-03 4.6252110566e-03 2.1000485654e-05 4.6042105710e-03 4.6462115423e-03
2.4197994987e-01 4.7804270117e-03 4.7815772237e-03 2.0750527378e-05 4.7608266963e-03 4.8023277511e-03
2.4421052632e-01 4.9409996720e-03 4.9418394530e-03 2.0474699783e-05 4.9213647532e-03 4.9623141527e-03
2.4644110276e-01 5.1055267607e-03 5.1060613439e-03 2.0172651390e-05 5.0858886925e-03 5.1262339953e-03
2.4867167920e-01 5.2740717082e-03 5.2743070077e-03 1.9844057359e-05 5.2544629503e-03 5.2941510651e-03
2.5090225564e-01 5.4466984537e-03 5.4466410674e-03 1.9488623205e-05 5.4271524442e-03 5.4661296906e-03
2.5313283208e-01 5.6234714456e-03 5.6231286577e-03 1.9106089326e-05 5.6040225683e-03 5.6422347470e-03
2.5536340852e-01 5.8044556425e-03 5.8038354250e-03 1.8696236580e-05 5.7851391884e-03 5.8225316616e-03
2.5759398496e-01 5.9897165132e-03 5.9888275276e-03 1.8258893214e-05 5.9705686344e-03 6.0070864208e-03
2.5982456140e-01 6.1793200380e-03 6.1781716354e-03 1.7793943589e-05 6.1603776918e-03 6.1959655790e-03
2.6205513784e-01 6.3733327090e-03 6.3719349299e-03 1.7301339263e-05 6.3546335906e-03 6.3892362691e-03
2.6428571429e-01 6.5718215305e-03 6.5701851043e-03 1.6781113259e-05 6.5534039910e-03 6.5869662176e-03
2.6651629073e-01 6.7748540201e-03 6.7729903636e-03 1.6233398628e-05 6.7567569650e-03 6.7892237622e-03
2.6874686717e-01 6.9824982091e-03 6.9804194242e-03 1.5658452935e-05 6.9647609712e-03 6.9960778771e-03
2.7097744361e-01 7.1948226430e-03 7.1925415142e-03 1.5056690947e-05 7.1774848233e-03 7.2075982052e-03
2.7320802005e-01 7.4118963824e-03 7.4094263733e-03 1.4428728901e-05 7.3949976444e-03 7.4238551022e-03
2.7543859649e-01 7.6337890036e-03 7.6311442527e-03 1.3775445321e-05 7.6173688074e-03 7.6449196980e-03
2.7766917293e-01 7.8605705990e-03 7.8577659151e-03 1.3098065826e-05 7.8446678493e-03 7.8708639810e-03
2.7989974937e-01 8.0923117779e-03 8.0893626348e-03 1.2398283283e-05 8.0769643515e-03 8.1017609180e-03
2.8213032581e-01 8.3290836674e-03 8.3260061973e-03 1.1678430788e-05 8.3143277665e-03 8.3376846281e-03
2.8436090226e-01 8.5709579124e-03 8.5677688999e-03 1.0941734669e-05 8.5568271652e-03 8.5787106345e-03
2.8659147870e-01 8.8180066770e-03 8.8147235509e-03 1.0192690092e-05 8.8045308609e-03 8.8249162410e-03
2.8882205514e-01 9.0703026444e-03 9.0669434705e-03 9.4376253397e-06 9.0575058452e-03 9.0763810959e-03
2.9105263158e-01 9.3279190183e-03 9.3245024898e-03 8.6855542881e-06 9.3158169355e-03 9.3331880441e-03
2.9328320802e-01 9.5909295230e-03 9.5874749515e-03 7.9494546775e-06 9.5795254968e-03 9.5954244062e-03
2.9551378446e-01 9.8594084041e-03 9.8559357095e-03 7.2481191399e-06 9.8486875903e-03 9.8631838286e-03
2.9774436090e-01 1.0133430429e-02 1.0129960129e-02 6.6085881703e-06 1.0123351541e-02 1.0136568717e-02
2.9997493734e-01 1.0413070889e-02 1.0409624087e-02 6.0685776734e-06 1.0403555509e-02 1.0415692664e-02
3.0220551378e-01 1.0698405598e-02 1.0695003970e-02 5.6767728071e-06 1.0689327197e-02 1.0700680743e-02
3.0443609023e-01 1.0989510893e-02 1.0986176678e-02 5.4867442449e-06 1.0980689934e-02 1.0991663423e-02
3.0666666667e-01 1.1286463638e-02 1.1283219622e-02 5.5415343401e-06 1.1277678088e-02 1.1288761156e-02
3.0889724311e-01 1.1589341219e-02 1.1586210722e-02 5.8559387908e-06 1.1580354784e-02 1.1592066661e-02
3.1112781955e-01 1.1898221551e-02 1.1895228412e-02 6.4122092753e-06 1.1888816203e-02 1.1901640621e-02
3.1335839599e-01 1.2213183075e-02 1.2210351635e-02 7.1729868297e-06 1.2203178648e-02 1.2217524622e-02
3.1558897243e-01 1.2534304757e-02 1.2531659847e-02 8.0978864675e-06 1.2523561961e-02 1.2539757733e-02
3.1781954887e-01 1.2861666095e-02 1.2859233014e-02 9.1528132753e-06 1.2850080201e-02 1.2868385827e-02
3.2005012531e-01 1.3195347113e-02 1.3193151614e-02 1.0312096733e-05 1.3182839517e-02 1.3203463710e-02
3.2228070175e-01 1.3535428363e-02 1.3533496635e-02 1.1557330964e-05 1.3521939304e-02 1.3545053966e-02
3.2451127820e-01 1.3881990930e-02 1.3880349579e-02 1.2875505251e-05 1.3867474073e-02 1.3893225084e-02
3.2674185464e-01 1.4235116428e-02 1.4233792456e-02 1.4257386590e-05 1.4219535069e-02 1.4248049842e-02
3.2897243108e-01 1.4594887002e-02 1.4593907789e-02 1.5696335634e-05 1.4578211454e-02 1.4609604125e-02
3.3120300752e-01 1.4961385330e-02 1.4960778614e-02 1.7187491713e-05 1.4943591122e-02 1.4977966106e-02
3.3343358396e-01 1.5334694621e-02 1.5334488475e-02 1.8727223201e-05 1.5315761252e-02 1.5353215698e-02
3.3566416040e-01 1.5714898619e-02 1.5715121430e-02 2.0312757383e-05 1.5694808673e-02 1.5735434188e-02
3.3789473684e-01 1.6102081602e-02 1.6102762048e-02 2.1941929247e-05 1.6080820119e-02 1.6124703978e-02
3.4012531328e-01 1.6496328379e-02 1.6497495409e-02 2.3613008912e-05 1.6473882401e-02 1.6521108418e-02
3.4235588972e-01 1.6897724299e-02 1.6899407106e-02 2.5324581379e-05 1.6874082525e-02 1.6924731687e-02
3.4458646617e-01 1.7306355244e-02 1.7308583242e-02 2.7075461493e-05 1.7281507780e-02 1.7335658703e-02
3.4681704261e-01 1.7722307633e-02 1.7725110433e-02 2.8864632917e-05 1.7696245800e-02 1.7753975066e-02
3.4904761905e-01 1.8145668423e-02 1.8149075807e-02 3.0691203712e-05 1.8118384603e-02 1.8179767010e-02
3.5127819549e-01 1.8576525108e-02 1.8580567003e-02 3.2554373549e-05 1.8548012630e-02 1.8613121377e-02
3.5350877193e-01 1.9014965721e-02 1.9019672175e-02 3.4453409201e-05 1.8985218765e-02 1.9054125584e-02
3.5573934837e-01 1.9461078835e-02 1.9466479985e-02 3.6387626006e-05 1.9430092359e-02 1.9502867611e-02
3.5796992481e-01 1.9914953561e-02 1.9921079613e-02 3.8356373663e-05 1.9882723239e-02 1.9959435986e-02
3.6020050125e-01 2.0376679551e-02 2.0383560746e-02 4.0359025258e-05 2.0343201720e-02 2.0423919771e-02
3.6243107769e-01 2.0846347001e-02 2.0854013587e-02 4.2394968675e-05 2.0811618618e-02 2.0896408556e-02
3.6466165414e-01 2.1324046644e-02 2.1332528852e-02 4.4463599831e-05 2.1288065252e-02 2.1376992452e-02
3.6689223058e-01 2.1809869760e-02 2.1819197769e-02 4.6564317288e-05 2.1772633452e-02 2.1865762087e-02
3.6912280702e-01 2.2303908171e-02 2.2314112081e-02 4.8696517925e-05 2.2265415563e-02 2.2362808599e-02
3.7135338346e-01 2.2806254240e-02 2.2817364043e-02 5.0859593448e-05 2.2766504449e-02 2.2868223636e-02
3.7358395990e-01 2.3317000878e-02 2.3329046424e-02 5.3052927541e-05 2.3275993496e-02 2.3382099351e-02
3.7581453634e-01 2.3836241540e-02 2.3849252508e-02 5.5275893541e-05 2.3793976614e-02 2.3904528402e-02
3.7804511278e-01 2.4364070228e-02 2.4378076093e-02 5.7527852509e-05 2.4320548241e-02 2.4435603946e-02
3.8027568922e-01 2.4900581488e-02 2.4915611492e-02 5.9808151643e-05 2.4855803340e-02 2.4975419643e-02
3.8250626566e-01 2.5445870415e-02 2.5461953531e-02 6.2116122958e-05 2.5399837408e-02 2.5524069654e-02
3.8473684211e-01 2.6000032652e-02 2.6017197555e-02 6.4451082175e-05 2.5952746473e-02 2.6081648637e-02
3.8696741855e-01 2.6563164389e-02 2.6581439420e-02 6.6812327799e-05 2.6514627092e-02 2.6648251748e-02
3.8919799499e-01 2.7135362368e-02 2.7154775502e-02 6.9199140344e-05 2.7085576362e-02 2.7223974642e-02
3.9142857143e-01 2.7716723879e-02 2.7737302691e-02 7.1610781679e-05 2.7665691909e-02 2.7808913472e-02
3.9365914787e-01 2.8307346762e-02 2.8329118393e-02 7.4046494488e-05 2.8255071899e-02 2.8403164888e-02
3.9588972431e-01 2.8907329410e-02 2.8930320534e-02 7.6505501805e-05 2.8853815032e-02 2.9006826036e-02
3.9812030075e-01 2.9516770766e-02 2.9541007555e-02 7.8987006642e-05 2.9462020548e-02 2.9619994562e-02
4.0035087719e-01 3.0135770327e-02 3.0161278416e-02 8.1490191670e-05 3.0079788224e-02 3.0242768607e-02
4.0258145363e-01 3.0764428142e-02 3.0791232594e-02 8.4014218962e-05 3.0707218375e-02 3.0875246813e-02
4.0481203008e-01 3.1402844816e-02 3.1430970087e-02 8.6558229789e-05 3.1344411858e-02 3.1517528317e-02
4.0704260652e-01 3.2051121507e-02 3.2080591412e-02 8.9121344452e-05 3.1991470067e-02 3.2169712756e-02
4.0927318296e-01 3.2709359927e-02 3.2740197603e-02 9.1702662167e-05 3.2648494941e-02 3.2831900265e-02
4.1150375940e-01 3.3377662347e-02 3.3409890219e-02 9.4301260970e-05 3.3315588958e-02 3.3504191480e-02
4.1373433584e-01 3.4056131593e-02 3.4089771336e-02 9.6916197664e-05 3.3992855138e-02 3.4186687534e-02
4.1596491228e-01 3.4744871048e-02 3.4779943555e-02 9.9546507798e-05 3.4680397047e-02 3.4879490062e-02
4.1819548872e-01 3.5443984652e-02 3.5480509996e-02 1.0219120566e-04 3.5378318790e-02 3.5582701202e-02
4.2042606516e-01 3.6153576906e-02 3.6191574305e-02 1.0484928431e-04 3.6086725020e-02 3.6296423589e-02
4.2265664160e-01 3.6873752869e-02 3.6913240649e-02 1.0751971563e-04 3.6805720934e-02 3.7020760365e-02
4.2488721805e-01 3.7604618159e-02 3.7645613722e-02 1.1020145040e-04 3.7535412271e-02 3.7755815172e-02
4.2711779449e-01 3.8346278956e-02 3.8388798740e-02 1.1289341838e-04 3.8275905322e-02 3.8501692158e-02
4.2934837093e-01 3.9098842002e-02 3.9142901447e-02 1.1559452842e-04 3.9027306919e-02 3.9258495976e-02
4.3157894737e-01 3.9862414598e-02 3.9908028113e-02 1.1830366862e-04 3.9789724445e-02 4.0026331782e-02
4.3380952381e-01 4.0637104611e-02 4.0684285535e-02 1.2101970646e-04 4.0563265829e-02 4.0805305242e-02
4.3604010025e-01 4.1423020468e-02 4.1471781039e-02 1.2374148898e-04 4.1348039550e-02 4.1595522528e-02
4.3827067669e-01 4.2220271162e-02 4.2270622479e-02 1.2646784296e-04 4.2144154636e-02 4.2397090322e-02
4.4050125313e-01 4.3028966251e-02 4.3080918240e-02 1.2919757512e-04 4.2951720665e-02 4.3210115815e-02
4.4273182957e-01 4.3849215857e-02 4.3902777237e-02 1.3192947236e-04 4.3770847765e-02 4.4034706709e-02
4.4496240602e-01 4.4681130668e-02 4.4736308918e-02 1.3466230197e-04 4.4601646617e-02 4.4870971220e-02
4.4719298246e-01 4.5524821939e-02 4.5581623264e-02 1.3739481194e-04 4.5444228453e-02 4.5719018076e-02
4.4942355890e-01 4.6380401493e-02 4.6438830790e-02 1.4012573116e-04 4.6298705058e-02 4.6578956521e-02
4.5165413534e-01 4.7247981721e-02 4.7308042543e-02 1.4285376976e-04 4.7165188773e-02 4.7450896313e-02
4.5388471178e-01 4.8127675580e-02 4.8189370111e-02 1.4557761940e-04 4.8043792492e-02 4.8334947731e-02
4.5611528822e-01 4.9019596599e-02 4.9082925617e-02 1.4829595359e-04 4.8934629663e-02 4.9231221570e-02
4.5834586466e-01 4.9923858876e-02 4.9988821721e-02 1.5100742801e-04 4.9837814293e-02 5.0139829149e-02
4.6057644110e-01 5.0840577080e-02 5.0907171626e-02 1.5371068090e-04 5.0753460945e-02 5.1060882306e-02
4.6280701754e-01 5.1769866451e-02 5.1838089072e-02 1.5640433341e-04 5.1681684739e-02 5.1994493406e-02
4.6503759398e-01 5.2711842801e-02 5.2781688346e-02 1.5908698997e-04 5.2622601356e-02 5.2940775336e-02
4.6726817043e-01 5.3666622515e-02 5.3738084274e-02 1.6175723873e-04 5.3576327036e-02 5.3899841513e-02
4.6949874687e-01 5.4634322551e-02 5.4707392231e-02 1.6441365193e-04 5.4542978579e-02 5.4871805883e-02
4.7172932331e-01 5.5615060439e-02 5.5689728134e-02 1.6705478641e-04 5.5522673348e-02 5.5856782921e-02
4.7395989975e-01 5.6608954288e-02 5.6685208452e-02 1.6967918398e-04 5.6515529268e-02 5.6854887636e-02
4.7619047619e-01 5.7616122779e-02 5.7693950201e-02 1.7228537194e-04 5.7521664829e-02 5.7866235573e-02
4.7842105263e-01 5.8636685169e-02 5.8716070948e-02 1.7487186357e-04 5.8541199085e-02 5.8890942812e-02
4.8065162907e-01 5.9670761293e-02 5.9751688814e-02 1.7743715861e-04 5.9574251655e-02 5.9929125972e-02
4.8288220551e-01 6.0718471563e-02 6.0800922472e-02 1.7997974379e-04 6.0620942728e-02 6.0980902215e-02
4.8511278195e-01 6.1779936968e-02 6.1863891151e-02 1.8249809339e-04 6.1681393058e-02 6.2046389244e-02
4.8734335840e-01 6.2855279077e-02 6.2940714639e-02 1.8499066978e-04 6.2755723969e-02 6.3125705309e-02
4.8957393484e-01 6.3944620037e-02 6.4031513283e-02 1.8745592400e-04 6.3844057359e-02 6.4218969207e-02
4.9180451128e-01 6.5048082576e-02 6.5136407988e-02 1.8989229635e-04 6.4946515692e-02 6.5326300284e-02
4.9403508772e-01 6.6165790001e-02 6.6255520226e-02 1.9229821703e-04 6.6063222009e-02 6.6447818443e-02
4.9626566416e-01 6.7297866203e-02 6.7388972031e-02 1.9467210673e-04 6.7194299925e-02 6.7583644138e-02
4.9849624060e-01 6.8444435653e-02 6.8536886005e-02 1.9701237734e-04 6.8339873628e-02 6.8733898382e-02
5.0072681704e-01 6.9605623404e-02 6.9699385318e-02 1.9931743254e-04 6.9500067885e-02 6.9898702750e-02
5.0295739348e-01 7.0781555094e-02 7.0876593710e-02 2.0158566861e-04 7.0675008042e-02 7.1078179379e-02
5.0518796992e-01 7.1972356944e-02 7.2068635496e-02 2.0381547501e-04 7.1864820021e-02 7.2272450971e-02
5.0741854637e-01 7.3178155761e-02 7.3275635564e-02 2.0600523523e-04 7.3069630328e-02 7.3481640799e-02
5.0964912281e-01 7.4399078934e-02 7.4497719379e-02 2.0815332746e-04 7.4289566051e-02 7.4705872706e-02
5.1187969925e-01 7.5635254442e-02 7.5735012987e-02 2.1025812542e-04 7.5524754861e-02 7.5945271112e-02
5.1411027569e-01 7.6886810848e-02 7.6987643013e-02 2.1231799913e-04 7.6775325014e-02 7.7199961012e-02
5.1634085213e-01 7.8153877302e-02 7.8255736670e-02 2.1433131574e-04 7.8041405354e-02 7.8470067986e-02
5.1857142857e-01 7.9436583543e-02 7.9539421753e-02 2.1629644038e-04 7.9323125313e-02 7.9755718193e-02
5.2080200501e-01 8.0735059900e-02 8.0838826648e-02 2.1821173700e-04 8.0620614911e-02 8.1057038385e-02
5.2303258145e-01 8.2049437288e-02 8.2154080333e-02 2.2007556928e-04 8.1934004764e-02 8.2374155902e-02
5.2526315789e-01 8.3379847215e-02 8.3485312377e-02 2.2188630157e-04 8.3263426076e-02 8.3707198679e-02
5.2749373434e-01 8.4726421776e-02 8.4832652949e-02 2.2364229976e-04 8.4609010649e-02 8.5056295249e-02
5.2972431078e-01 8.6089293662e-02 8.6196232814e-02 2.2534193232e-04 8.5970890881e-02 8.6421574746e-02
5.3195488722e-01 8.7468596151e-02 8.7576183339e-02 2.2698357124e-04 8.7349199768e-02 8.7803166911e-02
5.3418546366e-01 8.8864463117e-02 8.8972636499e-02 2.2856559307e-04 8.8744070906e-02 8.9201202092e-02
5.3641604010e-01 9.0277029026e-02 9.0385724871e-02 2.3008637995e-04 9.0155638491e-02 9.0615811251e-02
5.3864661654e-01 9.1706428938e-02 9.1815581647e-02 2.3154432071e-04 9.1584037326e-02 9.2047125968e-02
5.4087719298e-01 9.3152798507e-02 9.3262340629e-02 2.3293781193e-04 9.3029402817e-02 9.3495278440e-02
5.4310776942e-01 9.4616273983e-02 9.4726136235e-02 2.3426525912e-04 9.4491870976e-02 9.4960401494e-02
5.4533834586e-01 9.6096992211e-02 9.6207103504e-02 2.3552507785e-04 9.5971578426e-02 9.6442628582e-02
5.4756892231e-01 9.7595090634e-02 9.7705378095e-02 2.3671569494e-04 9.7468662400e-02 9.7942093790e-02
5.4979949875e-01 9.9110707291e-02 9.9221096295e-02 2.3783554972e-04 9.8983260745e-02 9.9458931845e-02
5.5203007519e-01 1.0064398082e-01 1.0075439502e-01 2.3888309526e-04 1.0051551192e-01 1.0099327811e-01
5.5426065163e-01 1.0219505045e-01 1.0230541180e-01 2.3985679970e-04 1.0206555500e-01 1.0254526860e-01
5.5649122807e-01 1.0376405603e-01 1.0387428484e-01 2.4075514753e-04 1.0363352969e-01 1.0411503998e-01
5.5872180451e-01 1.0535113798e-01 1.0546115293e-01 2.4157664101e-04 1.0521957629e-01 1.0570272958e-01
5.6095238095e-01 1.0695643734e-01 1.0706615556e-01 2.4231980157e-04 1.0682383575e-01 1.0730847536e-01
5.6318295739e-01 1.0858009575e-01 1.0868943281e-01 2.4298317123e-04 1.0844644964e-01 1.0893241598e-01
5.6541353383e-01 1.1022225544e-01 1.1033112544e-01 2.4356531413e-04 1.1008756013e-01 1.1057469075e-01
5.6764411028e-01 1.1188305926e-01 1.1199137486e-01 2.4406481806e-04 1.1174731004e-01 1.1223543968e-01
5.6987468672e-01 1.1356265065e-01 1.1367032313e-01 2.4448029604e-04 1.1342584283e-01 1.1391480342e-01
5.7210526316e-01 1.1526117365e-01 1.1536811296e-01 2.4481038794e-04 1.1512330257e-01 1.1561292335e-01
5.7433583960e-01 1.1697877293e-01 1.1708488774e-01 2.4505376220e-04 1.1683983398e-01 1.1732994150e-01
5.7656641604e-01 1.1871559372e-01 1.1882079152e-01 2.4520911752e-04 1.1857558240e-01 1.1906600064e-01
5.7879699248e-01 1.2047178191e-01 1.2057596902e-01 2.4527518473e-04 1.2033069383e-01 1.2082124420e-01
5.8102756892e-01 1.2224748395e-01 1.2235056563e-01 2.4525072856e-04 1.2210531490e-01 1.2259581635e-01
5.8325814536e-01 1.2404284692e-01 1.2414472741e-01 2.4513454963e-04 1.2389959286e-01 1.2438986196e-01
5.8548872180e-01 1.2585801850e-01 1.2595860113e-01 2.4492548642e-04 1.2571367564e-01 1.2620352662e-01
5.8771929825e-01 1.2769314700e-01 1.2779233422e-01 2.4462241731e-04 1.2754771180e-01 1.2803695664e-01
5.8994987469e-01 1.2954838130e-01 1.2964607480e-01 2.4422426274e-04 1.2940185054e-01 1.2989029907e-01
5.9218045113e-01 1.3142387092e-01 1.3151997171e-01 2.4372998743e-04 1.3127624172e-01 1.3176370169e-01
5.9441102757e-01 1.3331976598e-01 1.3341417444e-01 2.4313860272e-04 1.3317103584e-01 1.3365731305e-01
5.9664160401e-01 1.3523621722e-01 1.3532883324e-01 2.4244916889e-04 1.3508638407e-01 1.3557128240e-01
5.9887218045e-01 1.3717337597e-01 1.3726409901e-01 2.4166079778e-04 1.3702243821e-01 1.3750575980e-01
6.0110275689e-01 1.3913139419e-01 1.3922012339e-01 2.4077265535e-04 1.3897935074e-01 1.3946089605e-01
6.0333333333e-01 1.4111042445e-01 1.4119705874e-01 2.3978396442e-04 1.4095727477e-01 1.4143684270e-01
6.0556390977e-01 1.4311061993e-01 1.4319505811e-01 2.3869400758e-04 1.4295636410e-01 1.4343375211e-01
6.0779448622e-01 1.4513213444e-01 1.4521427529e-01 2.3750213019e-04 1.4497677316e-01 1.4545177742e-01
6.1002506266e-01 1.4717512237e-01 1.4725486480e-01 2.3620774357e-04 1.4701865705e-01 1.4749107254e-01
6.1225563910e-01 1.4923973876e-01 1.4931698187e-01 2.3481032834e-04 1.4908217155e-01 1.4955179220e-01
6.1448621554e-01 1.5132613926e-01 1.5140078250e-01 2.3330943801e-04 1.5116747306e-01 1.5163409193e-01
6.1671679198e-01 1.5343448011e-01 1.5350642338e-01 2.3170470268e-04 1.5327471867e-01 1.5373812808e-01
6.1894736842e-01 1.5556491820e-01 1.5563406197e-01 2.2999583308e-04 1.5540406614e-01 1.5586405781e-01
6.2117794486e-01 1.5771761103e-01 1.5778385649e-01 2.2818262484e-04 1.5755567387e-01 1.5801203912e-01
6.2340852130e-01 1.5989271671e-01 1.5995596589e-01 2.2626496301e-04 1.5972970093e-01 1.6018223085e-01
6.2563909774e-01 1.6209039397e-01 1.6215054987e-01 2.2424282696e-04 1.6192630704e-01 1.6237479270e-01
6.2786967419e-01 1.6431080217e-01 1.6436776890e-01 2.2211629567e-04 1.6414565261e-01 1.6458988520e-01
6.3010025063e-01 1.6655410127e-01 1.6660778422e-01 2.1988555336e-04 1.6638789866e-01 1.6682766977e-01
6.3233082707e-01 1.6882045189e-01 1.6887075781e-01 2.1755089567e-04 1.6865320691e-01 1.6908830870e-01
6.3456140351e-01 1.7111001524e-01 1.7115685245e-01 2.1511273634e-04 1.7094173971e-01 1.7137196519e-01
6.3679197995e-01 1.7342295315e-01 1.7346623168e-01 2.1257161452e-04 1.7325366007e-01 1.7367880330e-01
6.3902255639e-01 1.7575942809e-01 1.7579905982e-01 2.0992820275e-04 1.7558913162e-01 1.7600898803e-01
6.4125313283e-01 1.7811960316e-01 1.7815550198e-01 2.0718331579e-04 1.7794831867e-01 1.7836268530e-01
6.4348370927e-01 1.8050364205e-01 1.8053572404e-01 2.0433792032e-04 1.8033138612e-01 1.8074006196e-01
6.4571428571e-01 1.8291170912e-01 1.8293989268e-01 2.0139314575e-04 1.8273849954e-01 1.8314128583e-01
6.4794486216e-01 1.8534396933e-01 1.8536817538e-01 1.9835029617e-04 1.8516982508e-01 1.8556652567e-01
6.5017543860e-01 1.8780058826e-01 1.8782074040e-01 1.9521086384e-04 1.8762552953e-01 1.8801595126e-01
6.5240601504e-01 1.9028173213e-01 1.9029775680e-01 1.9197654422e-04 1.9010578026e-01 1.9048973335e-01
6.5463659148e-01 1.9278756780e-01 1.9279939448e-01 1.8864925298e-04 1.9261074522e-01 1.9298804373e-01
6.5686716792e-01 1.9531826273e-01 1.9532582409e-01 1.8523114522e-04 1.9514059295e-01 1.9551105524e-01
6.5909774436e-01 1.9787398503e-01 1.9787721714e-01 1.8172463733e-04 1.9769549250e-01 1.9805894178e-01
6.6132832080e-01 2.0045490343e-01 2.0045374592e-01 1.7813243192e-04 2.0027561348e-01 2.0063187835e-01
6.6355889724e-01 2.0306118730e-01 2.0305558354e-01 1.7445754637e-04 2.0288112600e-01 2.0323004109e-01
6.6578947368e-01 2.0569300663e-01 2.0568290396e-01 1.7070334564e-04 2.0551220061e-01 2.0585360730e-01
6.6802005013e-01 2.0835053205e-01 2.0833588190e-01 1.6687358013e-04 2.0816900832e-01 2.0850275548e-01
6.7025062657e-01 2.1103393481e-01 2.1101469297e-01 1.6297242945e-04 2.1085172054e-01 2.1117766540e-01
6.7248120301e-01 2.1374338682e-01 2.1371951356e-01 1.5900455325e-04 2.1356050900e-01 2.1387851811e-01
6.7471177945e-01 2.1647906059e-01 2.1645052089e-01 1.5497515037e-04 2.1629554574e-01 2.1660549604e-01
6.7694235589e-01 2.1924112928e-01 2.1920789303e-01 1.5089002784e-04 2.1905700301e-01 2.1935878306e-01
6.7917293233e-01 2.2202976670e-01 2.2199180887e-01 1.4675568146e-04 2.2184505319e-01 2.2213856455e-01
6.8140350877e-01 2.2484514727e-01 2.2480244813e-01 1.4257939017e-04 2.2465986874e-01 2.2494502752e-01
6.8363408521e-01 2.2768744605e-01 2.2763999135e-01 1.3836932645e-04 2.2750162202e-01 2.2777836068e-01
6.8586466165e-01 2.3055683876e-01 2.3050461993e-01 1.3413468547e-04 2.3037048524e-01 2.3063875461e-01
6.8809523810e-01 2.3345350173e-01 2.3339651607e-01 1.2988583593e-04 2.3326663024e-01 2.3352640191e-01
6.9032581454e-01 2.3637761195e-01 2.3631586285e-01 1.2563449557e-04 2.3619022835e-01 2.3644149734e-01
6.9255639098e-01 2.3932934703e-01 2.3926284413e-01 1.2139393408e-04 2.3914145020e-01 2.3938423806e-01
6.9478696742e-01 2.4230888523e-01 2.4223764464e-01 1.1717920577e-04 2.4212046544e-01 2.4235482385e-01
6.9701754386e-01 2.4531640545e-01 2.4524044994e-01 1.1300741257e-04 2.4512744253e-01 2.4535345735e-01
6.9924812030e-01 2.4835208723e-01 2.4827144640e-01 1.0889799534e-04 2.4816254840e-01 2.4838034440e-01
7.0147869674e-01 2.5141611075e-01 2.5133082124e-01 1.0487304701e-04 2.5122594819e-01 2.5143569428e-01
7.0370927318e-01 2.5450865683e-01 2.5441876249e-01 1.0095763329e-04 2.5431780486e-01 2.5451972013e-01
7.0593984962e-01 2.5762990693e-01 2.5753545903e-01 9.7180095574e-05 2.5743827894e-01 2.5763263913e-01
7.0817042607e-01 2.6078004317e-01 2.6068110055e-01 9.3572295029e-05 2.6058752825e-01 2.6077467284e-01
7.1040100251e-01 2.6395924830e-01 2.6385587755e-01 9.0169735431e-05 2.6376570781e-01 2.6394604728e-01
7.1263157895e-01 2.6716770571e-01 2.6705998135e-01 8.7011478416e-05 2.6697296987e-01 2.6714699283e-01
7.1486215539e-01 2.7040559944e-01 2.7029360409e-01 8.4139741085e-05 2.7020946435e-01 2.7037774384e-01
7.1709273183e-01 2.7367311419e-01 2.7355693873e-01 8.1599053173e-05 2.7347533968e-01 2.7363853778e-01
7.1932330827e-01 2.7697043529e-01 2.7685017899e-01 7.9434863845e-05 2.7677074413e-01 2.7692961386e-01
7.2155388471e-01 2.8029774872e-01 2.8017351944e-01 7.7691545045e-05 2.8009582789e-01 2.8025121098e-01
7.2378446115e-01 2.8365524111e-01 2.8352715538e-01 7.6409851935e-05 2.8345074553e-01 2.8360356524e-01
7.2601503759e-01 2.8704309974e-01 2.8691128296e-01 7.5624063504e-05 2.8683565889e-01 2.8698690702e-01
7.2824561404e-01 2.9046151254e-01 2.9032609904e-01 7.5359196021e-05 2.9025073985e-01 2.9040145824e-01
7.3047619048e-01 2.9391066807e-01 2.9377180130e-01 7.5628785109e-05 2.9369617252e-01 2.9384743009e-01
7.3270676692e-01 2.9739075558e-01 2.9724858816e-01 7.6433695458e-05 2.9717215446e-01 2.9732502185e-01
7.3493734336e-01 3.0090196493e-01 3.0075665877e-01 7.7762218703e-05 3.0067889655e-01 3.0083442099e-01
7.3716791980e-01 3.0444448666e-01 3.0429621305e-01 7.9591420565e-05 3.0421662163e-01 3.0437580447e-01
7.3939849624e-01 3.0801851195e-01 3.0786745164e-01 8.1889417066e-05 3.0778556222e-01 3.0794934105e-01
7.4162907268e-01 3.1162423263e-01 3.1147057588e-01 8.4618104060e-05 3.1138595777e-01 3.1155519398e-01
7.4385964912e-01 3.1526184119e-01 3.1510578784e-01 8.7735869960e-05 3.1501805197e-01 3.1519352371e-01
7.4609022556e-01 3.1893153078e-01 3.1877329026e-01 9.1199946894e-05 3.1868209031e-01 3.1886449021e-01
7.4832080201e-01 3.2263349520e-01 3.2247328657e-01 9.4968223980e-05 3.2237831835e-01 3.2256825480e-01
7.5055137845e-01 3.2636792888e-01 3.2620598087e-01 9.9000493359e-05 3.2610698038e-01 3.2630498137e-01
7.5278195489e-01 3.3013502695e-01 3.2997157789e-01 1.0325919475e-04 3.2986831870e-01 3.3007483709e-01
7.5501253133e-01 3.3393498517e-01 3.3377028300e-01 1.0770976708e-04 3.3366257323e-01 3.3387799277e-01
7.5724310777e-01 3.3776799997e-01 3.3760230218e-01 1.1232072105e-04 3.3748998146e-01 3.3771462290e-01
7.5947368421e-01 3.4163426841e-01 3.4146784201e-01 1.1706353139e-04 3.4135077848e-01 3.4158490555e-01
7.6170426065e-01 3.4553398825e-01 3.4536710965e-01 1.2191242509e-04 3.4524519722e-01 3.4548902207e-01
7.6393483709e-01 3.4946735788e-01 3.4930031280e-01 1.2684411971e-04 3.4917346868e-01 3.4942715692e-01
7.6616541353e-01 3.5343457636e-01 3.5326765970e-01 1.3183754739e-04 3.5313582215e-01 3.5339949725e-01
7.6839598997e-01 3.5743584340e-01 3.5726935912e-01 1.3687358640e-04 3.5713248553e-01 3.5740623270e-01
7.7062656642e-01 3.6147135940e-01 3.6130562029e-01 1.4193481230e-04 3.6116368548e-01 3.6144755511e-01
7.7285714286e-01 3.6554132539e-01 3.6537665294e-01 1.4700527443e-04 3.6522964767e-01 3.6552365821e-01
7.7508771930e-01 3.6964594307e-01 3.6948266721e-01 1.5207029942e-04 3.6933059691e-01 3.6963473751e-01
7.7731829574e-01 3.7378541481e-01 3.7362387366e-01 1.5711632112e-04 3.7346675734e-01 3.7378098998e-01
7.7954887218e-01 3.7795994365e-01 3.7780048324e-01 1.6213073502e-04 3.7763835251e-01 3.7796261398e-01
7.8177944862e-01 3.8216973328e-01 3.8201270727e-01 1.6710177483e-04 3.8184560549e-01 3.8217980904e-01
7.8401002506e-01 3.8641498805e-01 3.8626075737e-01 1.7201840839e-04 3.8608873896e-01 3.8643277578e-01
7.8624060150e-01 3.9069591300e-01 3.9054484548e-01 1.7687025065e-04 3.9036797523e-01 3.9072171573e-01
7.8847117794e-01 3.9501271381e-01 3.9486518380e-01 1.8164749112e-04 3.9468353631e-01 3.9504683129e-01
7.9070175439e-01 3.9936559686e-01 3.9922198476e-01 1.8634083387e-04 3.9903564393e-01 3.9940832559e-01
7.9293233083e-01 4.0375476915e-01 4.0361546099e-01 1.9094144811e-04 4.0342451954e-01 4.0380640244e-01
7.9516290727e-01 4.0818043838e-01 4.0804582528e-01 1.9544092787e-04 4.0785038435e-01 4.0824126620e-01
7.9739348371e-01 4.1264281293e-01 4.1251329054e-01 1.9983125927e-04 4.1231345929e-01 4.1271312180e-01
7.9962406015e-01 4.1714210182e-01 4.1701806980e-01 2.0410479430e-04 4.1681396501e-01 4.1722217460e-01
8.0185463659e-01 4.2167851474e-01 4.2156037611e-01 2.0825423004e-04 4.2135212188e-01 4.2176863034e-01
8.0408521303e-01 4.2625226209e-01 4.2614042253e-01 2.1227259250e-04 4.2592814994e-01 4.2635269513e-01
8.0631578947e-01 4.3086355489e-01 4.3075842212e-01 2.1615322436e-04 4.3054226890e-01 4.3097457535e-01
8.0854636591e-01 4.3551260487e-01 4.3541458784e-01 2.1988977580e-04 4.3519469807e-01 4.3563447762e-01
8.1077694236e-01 4.4019962441e-01 4.4010913255e-01 2.2347619819e-04 4.3988565635e-01 4.4033260875e-01
8.1300751880e-01 4.4492482658e-01 4.4484226894e-01 2.2690673982e-04 4.4461536220e-01 4.4506917568e-01
8.1523809524e-01 4.4968842510e-01 4.4961420952e-01 2.3017594345e-04 4.4938403357e-01 4.4984438546e-01
8.1746867168e-01 4.5449063440e-01 4.5442516652e-01 2.3327864531e-04 4.5419188787e-01 4.5465844516e-01
8.1969924812e-01 4.5933166955e-01 4.5927535189e-01 2.3620997509e-04 4.5903914191e-01 4.5951156187e-01
8.2192982456e-01 4.6421174631e-01 4.6416497724e-01 2.3896535675e-04 4.6392601189e-01 4.6440394260e-01
8.2416040100e-01 4.6913108112e-01 4.6909425378e-01 2.4154050973e-04 4.6885271327e-01 4.6933579429e-01
8.2639097744e-01 4.7408989109e-01 4.7406339228e-01 2.4393145051e-04 4.7381946083e-01 4.7430732373e-01
8.2862155388e-01 4.7908839402e-01 4.7907260301e-01 2.4613449407e-04 4.7882646852e-01 4.7931873751e-01
8.3085213033e-01 4.8412680837e-01 4.8412209570e-01 2.4814625512e-04 4.8387394945e-01 4.8437024196e-01
8.3308270677e-01 4.8920535328e-01 4.8921207949e-01 2.4996364897e-04 4.8896211584e-01 4.8946204314e-01
8.3531328321e-01 4.9432424859e-01 4.9434276285e-01 2.5158389161e-04 4.9409117896e-01 4.9459434674e-01
8.3754385965e-01 4.9948371481e-01 4.9951435356e-01 2.5300449906e-04 4.9926134906e-01 4.9976735806e-01
8.3977443609e-01 5.0468397311e-01 5.0472705865e-01 2.5422328559e-04 5.0447283537e-01 5.0498128194e-01
8.4200501253e-01 5.0992524537e-01 5.0998108432e-01 2.5523836083e-04 5.0972584596e-01 5.1023632268e-01
8.4423558897e-01 5.1520775414e-01 5.1527663592e-01 2.5604812535e-04 5.1502058780e-01 5.1553268405e-01
8.4646616541e-01 5.2053172264e-01 5.2061391786e-01 2.5665126479e-04 5.2035726660e-01 5.2087056913e-01
8.4869674185e-01 5.2589737481e-01 5.2599313359e-01 2.5704674219e-04 5.2573608685e-01 5.2625018033e-01
8.5092731830e-01 5.3130493523e-01 5.3141448550e-01 2.5723378853e-04 5.3115725172e-01 5.3167171929e-01
8.5315789474e-01 5.3675462919e-01 5.3687817493e-01 2.5721189122e-04 5.3662096304e-01 5.3713538682e-01
8.5538847118e-01 5.4224668265e-01 5.4238440203e-01 2.5698078047e-04 5.4212742124e-01 5.4264138281e-01
8.5761904762e-01 5.4778132228e-01 5.4793336576e-01 2.5654041355e-04 5.4767682535e-01 5.4818990618e-01
8.5984962406e-01 5.5335877541e-01 5.5352526385e-01 2.5589095668e-04 5.5326937289e-01 5.5378115481e-01
8.6208020050e-01 5.5897927007e-01 5.5916029268e-01 2.5503276468e-04 5.5890525991e-01 5.5941532544e-01
8.6431077694e-01 5.6464303498e-01 5.6483864727e-01 2.5396635831e-04 5.6458468091e-01 5.6509261363e-01
8.6654135338e-01 5.7035029953e-01 5.7056052122e-01 2.5269239938e-04 5.7030782882e-01 5.7081321362e-01
8.6877192982e-01 5.7610129383e-01 5.7632610664e-01 2.5121166379e-04 5.7607489497e-01 5.7657731830e-01
8.7100250627e-01 5.8189624864e-01 5.8213559411e-01 2.4952501248e-04 5.8188606910e-01 5.8238511913e-01
8.7323308271e-01 5.8773539544e-01 5.8798917263e-01 2.4763336090e-04 5.8774153927e-01 5.8823680600e-01
8.7546365915e-01 5.9361896639e-01 5.9388702955e-01 2.4553764699e-04 5.9364149191e-01 5.9413256720e-01
8.7769423559e-01 5.9954719435e-01 5.9982935053e-01 2.4323879850e-04 5.9958611173e-01 6.0007258933e-01
8.7992481203e-01 6.0552031286e-01 6.0581631948e-01 2.4073769992e-04 6.0557558178e-01 6.0605705718e-01
8.8215538847e-01 6.1153855614e-01 6.1184811851e-01 2.3803516018e-04 6.1161008335e-01 6.1208615367e-01
8.8438596491e-01 6.1760215915e-01 6.1792492792e-01 2.3513188186e-04 6.1768979604e-01 6.1816005981e-01
8.8661654135e-01 6.2371135749e-01 6.2404692609e-01 2.3202843328e-04 6.2381489766e-01 6.2427895452e-01
8.8884711779e-01 6.2986638748e-01 6.3021428947e-01 2.2872522504e-04 6.2998556425e-01 6.3044301470e-01
8.9107769424e-01 6.3606748614e-01 6.3642719254e-01 2.2522249300e-04 6.3620197005e-01 6.3665241503e-01
8.9330827068e-01 6.4231489118e-01 6.4268580774e-01 2.2152029002e-04 6.4246428745e-01 6.4290732803e-01
8.9553884712e-01 6.4860884099e-01 6.4899030547e-01 2.1761848977e-04 6.4877268698e-01 6.4920792396e-01
8.9776942356e-01 6.5494957468e-01 6.5534085400e-01 2.1351680621e-04 6.5512733720e-01 6.5555437081e-01
9.0000000000e-01 6.6133733205e-01 6.6173761948e-01 2.0921483382e-04 6.6152840465e-01 6.6194683432e-01


==> plots/liouville_zz11_ensemble_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 9.6121154077e-01 9.6121184114e-01 2.7085224910e-06 9.6120913261e-01 9.6121454966e-01
1.2230576441e-02 9.5271813622e-01 9.5271857899e-01 3.9871539966e-06 9.5271459184e-01 9.5272256614e-01
1.4461152882e-02 9.4428201971e-01 9.4428262962e-01 5.4848581381e-06 9.4427714476e-01 9.4428811448e-01
1.6691729323e-02 9.3590292277e-01 9.3590372332e-01 7.1896123208e-06 9.3589653371e-01 9.3591091293e-01
1.8922305764e-02 9.2758057770e-01 9.2758159114e-01 9.0896280823e-06 9.2757250152e-01 9.2759068077e-01
2.1152882206e-02 9.1931471749e-01 9.1931596487e-01 1.1173348771e-05 9.1930479152e-01 9.1932713822e-01
2.3383458647e-02 9.1110507586e-01 9.1110657701e-01 1.3429447316e-05 9.1109314757e-01 9.1112000646e-01
2.5614035088e-02 9.0295138725e-01 9.0295316083e-01 1.5846824081e-05 9.0293731401e-01 9.0296900766e-01
2.7844611529e-02 8.9485338682e-01 8.9485545032e-01 1.8414604816e-05 8.9483703572e-01 8.9487386493e-01
3.0075187970e-02 8.8681081044e-01 8.8681318020e-01 2.1122138702e-05 8.8679205806e-01 8.8683430234e-01
3.2305764411e-02 8.7882339471e-01 8.7882608594e-01 2.3958996482e-05 8.7880212695e-01 8.7885004494e-01
3.4536340852e-02 8.7089087695e-01 8.7089390374e-01 2.6914968696e-05 8.7086698877e-01 8.7092081871e-01
3.6766917293e-02 8.6301299518e-01 8.6301637052e-01 2.9980064000e-05 8.6298639046e-01 8.6304635059e-01
3.8997493734e-02 8.5518948815e-01 8.5519322397e-01 3.3144507591e-05 8.5516007946e-01 8.5522636848e-01
4.1228070175e-02 8.4742009534e-01 8.4742420247e-01 3.6398739720e-05 8.4738780373e-01 8.4746060121e-01
4.3458646617e-02 8.3970455690e-01 8.3970904517e-01 3.9733414296e-05 8.3966931175e-01 8.3974877858e-01
4.5689223058e-02 8.3204261375e-01 8.3204749193e-01 4.3139397595e-05 8.3200435253e-01 8.3209063133e-01
4.7919799499e-02 8.2443400748e-01 8.2443928335e-01 4.6607767047e-05 8.2439267559e-01 8.2448589112e-01
5.0150375940e-02 8.1687848042e-01 8.1688416077e-01 5.0129810129e-05 8.1683403096e-01 8.1693429058e-01
5.2380952381e-02 8.0937577560e-01 8.0938186626e-01 5.3697023334e-05 8.0932816923e-01 8.0943556328e-01
5.4611528822e-02 8.0192563677e-01 8.0193214260e-01 5.7301111239e-05 8.0187484149e-01 8.0198944371e-01
5.6842105263e-02 7.9452780838e-01 7.9453473333e-01 6.0933985650e-05 7.9447379935e-01 7.9459566732e-01
5.9072681704e-02 7.8718203561e-01 7.8718938271e-01 6.4587764832e-05 7.8712479494e-01 7.8725397047e-01
6.1303258145e-02 7.7988806433e-01 7.7989583572e-01 6.8254772827e-05 7.7982758095e-01 7.7996409049e-01
6.3533834586e-02 7.7264564113e-01 7.7265383809e-01 7.1927538831e-05 7.7258191055e-01 7.7272576563e-01
6.5764411028e-02 7.6545451331e-01 7.6546313626e-01 7.5598796662e-05 7.6538753746e-01 7.6553873505e-01
6.7994987469e-02 7.5831442888e-01 7.5832347741e-01 7.9261484285e-05 7.5824421592e-01 7.5840273889e-01
7.0225563910e-02 7.5122513654e-01 7.5123460944e-01 8.2908743408e-05 7.5115170070e-01 7.5131751819e-01
7.2456140351e-02 7.4418638574e-01 7.4419628100e-01 8.6533919131e-05 7.4410974708e-01 7.4428281492e-01
7.4686716792e-02 7.3719792658e-01 7.3720824144e-01 9.0130559660e-05 7.3711811088e-01 7.3729837200e-01
7.6917293233e-02 7.3025950992e-01 7.3027024085e-01 9.3692416059e-05 7.3017654843e-01 7.3036393327e-01
7.9147869674e-02 7.2337088728e-01 7.2338203005e-01 9.7213442054e-05 7.2328481661e-01 7.2347924349e-01
8.1378446115e-02 7.1653181091e-01 7.1654336059e-01 1.0068779387e-04 7.1644267279e-01 7.1664404838e-01
8.3609022556e-02 7.0974203377e-01 7.0975398473e-01 1.0410983012e-04 7.0964987489e-01 7.0985809456e-01
8.5839598997e-02 7.0300130951e-01 7.0301365546e-01 1.0747411165e-04 7.0290618135e-01 7.0312112957e-01
8.8070175439e-02 6.9630939248e-01 6.9632212651e-01 1.1077540154e-04 6.9621135111e-01 6.9643290192e-01
9.0300751880e-02 6.8966603775e-01 6.8967915233e-01 1.1400866493e-04 6.8956514367e-01 6.8979316100e-01
9.2531328321e-02 6.8307100107e-01 6.8308448808e-01 1.1716906904e-04 6.8296731901e-01 6.8320165715e-01
9.4761904762e-02 6.7652403890e-01 6.7653788966e-01 1.2025198304e-04 6.7641763768e-01 6.7665814165e-01
9.6992481203e-02 6.7002490842e-01 6.7003911369e-01 1.2325297799e-04 6.6991586071e-01 6.7016236666e-01
9.9223057644e-02 6.6357336748e-01 6.6358791749e-01 1.2616782673e-04 6.6346174967e-01 6.6371408532e-01
1.0145363409e-01 6.5716917464e-01 6.5718405915e-01 1.2899250375e-04 6.5705506664e-01 6.5731305165e-01
1.0368421053e-01 6.5081208916e-01 6.5082729743e-01 1.3172318507e-04 6.5069557425e-01 6.5095902062e-01
1.0591478697e-01 6.4450187102e-01 6.4451739186e-01 1.3435624794e-04 6.4438303561e-01 6.4465174810e-01
1.0814536341e-01 6.3823828085e-01 6.3825410264e-01 1.3688827069e-04 6.3811721437e-01 6.3839099091e-01
1.1037593985e-01 6.3202108001e-01 6.3203719074e-01 1.3931603235e-04 6.3189787471e-01 6.3217650677e-01
1.1260651629e-01 6.2585003057e-01 6.2586641782e-01 1.4163651228e-04 6.2572478131e-01 6.2600805433e-01
1.1483709273e-01 6.1972489525e-01 6.1974154626e-01 1.4384688974e-04 6.1959769937e-01 6.1988539315e-01
1.1706766917e-01 6.1364543750e-01 6.1366233917e-01 1.4594454329e-04 6.1351639463e-01 6.1380828371e-01
1.1929824561e-01 6.0761142146e-01 6.0762856037e-01 1.4792705023e-04 6.0748063332e-01 6.0777648742e-01
1.2152882206e-01 6.0162261195e-01 6.0163997440e-01 1.4979218583e-04 6.0149018222e-01 6.0178976659e-01
1.2375939850e-01 5.9567877450e-01 5.9569634653e-01 1.5153792249e-04 5.9554480861e-01 5.9584788445e-01
1.2598997494e-01 5.8977967533e-01 5.8979744271e-01 1.5316242879e-04 5.8964428028e-01 5.8995060514e-01
1.2822055138e-01 5.8392508133e-01 5.8394302965e-01 1.5466406845e-04 5.8378836558e-01 5.8409769372e-01
1.3045112782e-01 5.7811476011e-01 5.7813287474e-01 1.5604139906e-04 5.7797683334e-01 5.7828891614e-01
1.3268170426e-01 5.7234847995e-01 5.7236674610e-01 1.5729317082e-04 5.7220945293e-01 5.7252403927e-01
1.3491228070e-01 5.6662600984e-01 5.6664441257e-01 1.5841832500e-04 5.6648599424e-01 5.6680283089e-01
1.3714285714e-01 5.6094711944e-01 5.6096564368e-01 1.5941599234e-04 5.6080622769e-01 5.6112505967e-01
1.3937343358e-01 5.5531157912e-01 5.5533020970e-01 1.6028549129e-04 5.5516992420e-01 5.5549049519e-01
1.4160401003e-01 5.4971915991e-01 5.4973788158e-01 1.6102632600e-04 5.4957685525e-01 5.4989890790e-01
1.4383458647e-01 5.4416963355e-01 5.4418843101e-01 1.6163818432e-04 5.4402679282e-01 5.4435006919e-01
1.4606516291e-01 5.3866277246e-01 5.3868163036e-01 1.6212093542e-04 5.3851950943e-01 5.3884375130e-01
1.4829573935e-01 5.3319834975e-01 5.3321725274e-01 1.6247462745e-04 5.3305477812e-01 5.3337972737e-01
1.5052631579e-01 5.2777613920e-01 5.2779507195e-01 1.6269948484e-04 5.2763237247e-01 5.2795777144e-01
1.5275689223e-01 5.2239591531e-01 5.2241486250e-01 1.6279590557e-04 5.2225206659e-01 5.2257765841e-01
1.5498746867e-01 5.1705745322e-01 5.1707639960e-01 1.6276445814e-04 5.1691363514e-01 5.1723916405e-01
1.5721804511e-01 5.1176052879e-01 5.1177945916e-01 1.6260587847e-04 5.1161685329e-01 5.1194206504e-01
1.5944862155e-01 5.0650491855e-01 5.0652381783e-01 1.6232106651e-04 5.0636149676e-01 5.0668613889e-01
1.6167919799e-01 5.0129039970e-01 5.0130925291e-01 1.6191108274e-04 5.0114734183e-01 5.0147116399e-01
1.6390977444e-01 4.9611675014e-01 4.9613554244e-01 1.6137714448e-04 4.9597416530e-01 4.9629691958e-01
1.6614035088e-01 4.9098374846e-01 4.9100246515e-01 1.6072062198e-04 4.9084174453e-01 4.9116318577e-01
1.6837092732e-01 4.8589117389e-01 4.8590980047e-01 1.5994303435e-04 4.8574985744e-01 4.8606974350e-01
1.7060150376e-01 4.8083880639e-01 4.8085732853e-01 1.5904604534e-04 4.8069828248e-01 4.8101637457e-01
1.7283208020e-01 4.7582642656e-01 4.7584483014e-01 1.5803145890e-04 4.7568679868e-01 4.7600286160e-01
1.7506265664e-01 4.7085381570e-01 4.7087208685e-01 1.5690121458e-04 4.7071518563e-01 4.7102898806e-01
1.7729323308e-01 4.6592075579e-01 4.6593888085e-01 1.5565738275e-04 4.6578322347e-01 4.6609453823e-01
1.7952380952e-01 4.6102702948e-01 4.6104499507e-01 1.5430215974e-04 4.6089069291e-01 4.6119929723e-01
1.8175438596e-01 4.5617242009e-01 4.5619021311e-01 1.5283786267e-04 4.5603737525e-01 4.5634305097e-01
1.8398496241e-01 4.5135671163e-01 4.5137431927e-01 1.5126692426e-04 4.5122305235e-01 4.5152558619e-01
1.8621553885e-01 4.4657968878e-01 4.4659709853e-01 1.4959188742e-04 4.4644750665e-01 4.4674669042e-01
1.8844611529e-01 4.4184113689e-01 4.4185833658e-01 1.4781539977e-04 4.4171052118e-01 4.4200615198e-01
1.9067669173e-01 4.3714084200e-01 4.3715781978e-01 1.4594020790e-04 4.3701187957e-01 4.3730375999e-01
1.9290726817e-01 4.3247859081e-01 4.3249533518e-01 1.4396915168e-04 4.3235136603e-01 4.3263930433e-01
1.9513784461e-01 4.2785417069e-01 4.2787067052e-01 1.4190515830e-04 4.2772876536e-01 4.2801257568e-01
1.9736842105e-01 4.2326736970e-01 4.2328361422e-01 1.3975123630e-04 4.2314386299e-01 4.2342336546e-01
1.9959899749e-01 4.1871797656e-01 4.1873395540e-01 1.3751046948e-04 4.1859644493e-01 4.1887146587e-01
2.0182957393e-01 4.1420578066e-01 4.1422148384e-01 1.3518601069e-04 4.1408629783e-01 4.1435666985e-01
2.0406015038e-01 4.0973057207e-01 4.0974599000e-01 1.3278107561e-04 4.0961320893e-01 4.0987877108e-01
2.0629072682e-01 4.0529214152e-01 4.0530726505e-01 1.3029893641e-04 4.0517696611e-01 4.0543756398e-01
2.0852130326e-01 4.0089028042e-01 4.0090510079e-01 1.2774291538e-04 4.0077735788e-01 4.0103284371e-01
2.1075187970e-01 3.9652478083e-01 3.9653928975e-01 1.2511637853e-04 3.9641417337e-01 3.9666440612e-01
2.1298245614e-01 3.9219543551e-01 3.9220962509e-01 1.2242272915e-04 3.9208720236e-01 3.9233204782e-01
2.1521303258e-01 3.8790203785e-01 3.8791590066e-01 1.1966540137e-04 3.8779623526e-01 3.8803556607e-01
2.1744360902e-01 3.8364438193e-01 3.8365791101e-01 1.1684785368e-04 3.8354106315e-01 3.8377475886e-01
2.1967418546e-01 3.7942226251e-01 3.7943545131e-01 1.1397356250e-04 3.7932147774e-01 3.7954942487e-01
2.2190476190e-01 3.7523547497e-01 3.7524831743e-01 1.1104601579e-04 3.7513727142e-01 3.7535936345e-01
2.2413533835e-01 3.7108381541e-01 3.7109630593e-01 1.0806870664e-04 3.7098823722e-01 3.7120437463e-01
2.2636591479e-01 3.6696708055e-01 3.6697921398e-01 1.0504512695e-04 3.6687416885e-01 3.6708425911e-01
2.2859649123e-01 3.6288506780e-01 3.6289683947e-01 1.0197876118e-04 3.6279486071e-01 3.6299881823e-01
2.3082706767e-01 3.5883757522e-01 3.5884898092e-01 9.8873080196e-05 3.5875010784e-01 3.5894785400e-01
2.3305764411e-01 3.5482440154e-01 3.5483543754e-01 9.5731535144e-05 3.5473970601e-01 3.5493116908e-01
2.3528822055e-01 3.5084534615e-01 3.5085600919e-01 9.2557551521e-05 3.5076345163e-01 3.5094856674e-01
2.3751879699e-01 3.4690020909e-01 3.4691049637e-01 8.9354523331e-05 3.4682114185e-01 3.4699985089e-01
2.3974937343e-01 3.4298879109e-01 3.4299870028e-01 8.6125807388e-05 3.4291257447e-01 3.4308482608e-01
2.4197994987e-01 3.3911089352e-01 3.3912042274e-01 8.2874717796e-05 3.3903754802e-01 3.3920329746e-01
2.4421052632e-01 3.3526631839e-01 3.3527546626e-01 7.9604520603e-05 3.3519586174e-01 3.3535507078e-01
2.4644110276e-01 3.3145486841e-01 3.3146363399e-01 7.6318428661e-05 3.3138731556e-01 3.3153995242e-01
2.4867167920e-01 3.2767634692e-01 3.2768472972e-01 7.3019596723e-05 3.2761171012e-01 3.2775774932e-01
2.5090225564e-01 3.2393055793e-01 3.2393855792e-01 6.9711116789e-05 3.2386884681e-01 3.2400826904e-01
2.5313283208e-01 3.2021730610e-01 3.2022492370e-01 6.6396013757e-05 3.2015852769e-01 3.2029131972e-01
2.5536340852e-01 3.1653639675e-01 3.1654363282e-01 6.3077241406e-05 3.1648055558e-01 3.1660671006e-01
2.5759398496e-01 3.1288763585e-01 3.1289449169e-01 5.9757678783e-05 3.1283473401e-01 3.1295424937e-01
2.5982456140e-01 3.0927083003e-01 3.0927730737e-01 5.6440127067e-05 3.0922086725e-01 3.0933374750e-01
2.6205513784e-01 3.0568578658e-01 3.0569188757e-01 5.3127307027e-05 3.0563876026e-01 3.0574501488e-01
2.6428571429e-01 3.0213231343e-01 3.0213804064e-01 4.9821857235e-05 3.0208821878e-01 3.0218786250e-01
2.6651629073e-01 2.9861021918e-01 2.9861557558e-01 4.6526333288e-05 2.9856904925e-01 2.9866210191e-01
2.6874686717e-01 2.9511931306e-01 2.9512430204e-01 4.3243208415e-05 2.9508105883e-01 2.9516754524e-01
2.7097744361e-01 2.9165940498e-01 2.9166403029e-01 3.9974876099e-05 2.9162405542e-01 2.9170400517e-01
2.7320802005e-01 2.8823030548e-01 2.8823457128e-01 3.6723655730e-05 2.8819784762e-01 2.8827129493e-01
2.7543859649e-01 2.8483182575e-01 2.8483573657e-01 3.3491803073e-05 2.8480224476e-01 2.8486922837e-01
2.7766917293e-01 2.8146377764e-01 2.8146733836e-01 3.0281528747e-05 2.8143705684e-01 2.8149761989e-01
2.7989974937e-01 2.7812597365e-01 2.7812918953e-01 2.7095030791e-05 2.7810209449e-01 2.7815628456e-01
2.8213032581e-01 2.7481822693e-01 2.7482110354e-01 2.3934553499e-05 2.7479716898e-01 2.7484503809e-01
2.8436090226e-01 2.7154035126e-01 2.7154289452e-01 2.0802498748e-05 2.7152209203e-01 2.7156369702e-01
2.8659147870e-01 2.6829216109e-01 2.6829437725e-01 1.7701651327e-05 2.6827667560e-01 2.6831207890e-01
2.8882205514e-01 2.6507347149e-01 2.6507536712e-01 1.4635678911e-05 2.6506073144e-01 2.6509000280e-01
2.9105263158e-01 2.6188409822e-01 2.6188568016e-01 1.1610390138e-05 2.6187406977e-01 2.6189729055e-01
2.9328320802e-01 2.5872385764e-01 2.5872513304e-01 8.6375196439e-06 2.5871649552e-01 2.5873377056e-01
2.9551378446e-01 2.5559256677e-01 2.5559354307e-01 5.7496902445e-06 2.5558779338e-01 2.5559929276e-01
2.9774436090e-01 2.5249004329e-01 2.5249072817e-01 3.0944919214e-06 2.5248763368e-01 2.5249382266e-01
2.9997493734e-01 2.4941610550e-01 2.4941650692e-01 1.8864643962e-06 2.4941462046e-01 2.4941839339e-01
3.0220551378e-01 2.4637057236e-01 2.4637069852e-01 3.7941512340e-06 2.4636690437e-01 2.4637449267e-01
3.0443609023e-01 2.4335326347e-01 2.4335312279e-01 6.4393310498e-06 2.4334668346e-01 2.4335956212e-01
3.0666666667e-01 2.4036399906e-01 2.4036360019e-01 9.1727653503e-06 2.4035442742e-01 2.4037277295e-01
3.0889724311e-01 2.3740260001e-01 2.3740195181e-01 1.1907543732e-05 2.3739004427e-01 2.3741385935e-01
3.1112781955e-01 2.3446888784e-01 2.3446799937e-01 1.4621408090e-05 2.3445337796e-01 2.3448262078e-01
3.1335839599e-01 2.3156268471e-01 2.3156156522e-01 1.7306118937e-05 2.3154425910e-01 2.3157887134e-01
3.1558897243e-01 2.2868381342e-01 2.2868247232e-01 1.9957920837e-05 2.2866251440e-01 2.2870243024e-01
3.1781954887e-01 2.2583209740e-01 2.2583054429e-01 2.2574884409e-05 2.2580796940e-01 2.2585311917e-01
3.2005012531e-01 2.2300736072e-01 2.2300560534e-01 2.5155964545e-05 2.2298044937e-01 2.2303076130e-01
3.2228070175e-01 2.2020942811e-01 2.2020748033e-01 2.7700607255e-05 2.2017977972e-01 2.2023518094e-01
3.2451127820e-01 2.1743812489e-01 2.1743599474e-01 3.0208564160e-05 2.1740578618e-01 2.1746620330e-01
3.2674185464e-01 2.1469327707e-01 2.1469097467e-01 3.2679795881e-05 2.1465829488e-01 2.1472365447e-01
3.2897243108e-01 2.1197471126e-01 2.1197224686e-01 3.5114417244e-05 2.1193713245e-01 2.1200736128e-01
3.3120300752e-01 2.0928225470e-01 2.0927963866e-01 3.7512663656e-05 2.0924212599e-01 2.0931715132e-01
3.3343358396e-01 2.0661573530e-01 2.0661297804e-01 3.9874868872e-05 2.0657310317e-01 2.0665285291e-01
3.3566416040e-01 2.0397498156e-01 2.0397209360e-01 4.2201449194e-05 2.0392989215e-01 2.0401429505e-01
3.3789473684e-01 2.0135982264e-01 2.0135681457e-01 4.4492891464e-05 2.0131232168e-01 2.0140130746e-01
3.4012531328e-01 1.9877008833e-01 1.9876697080e-01 4.6749743370e-05 1.9872022105e-01 1.9881372054e-01
3.4235588972e-01 1.9620560905e-01 1.9620239274e-01 4.8972605227e-05 1.9615342014e-01 1.9625136535e-01
3.4458646617e-01 1.9366621583e-01 1.9366291150e-01 5.1162122713e-05 1.9361174938e-01 1.9371407362e-01
3.4681704261e-01 1.9115174036e-01 1.9114835878e-01 5.3318980276e-05 1.9109503980e-01 1.9120167776e-01
3.4904761905e-01 1.8866201494e-01 1.8865856692e-01 5.5443894997e-05 1.8860312303e-01 1.8871401082e-01
3.5127819549e-01 1.8619687251e-01 1.8619336887e-01 5.7537610821e-05 1.8613583126e-01 1.8625090648e-01
3.5350877193e-01 1.8375614663e-01 1.8375259820e-01 5.9600893067e-05 1.8369299731e-01 1.8381219909e-01
3.5573934837e-01 1.8133967149e-01 1.8133608911e-01 6.1634523187e-05 1.8127445459e-01 1.8139772363e-01
3.5796992481e-01 1.7894728191e-01 1.7894367641e-01 6.3639293744e-05 1.7888003711e-01 1.7900731570e-01
3.6020050125e-01 1.7657881334e-01 1.7657519553e-01 6.5616003605e-05 1.7650957952e-01 1.7664081153e-01
3.6243107769e-01 1.7423410184e-01 1.7423048252e-01 6.7565453346e-05 1.7416291707e-01 1.7429804797e-01
3.6466165414e-01 1.7191298411e-01 1.7190937406e-01 6.9488440862e-05 1.7183988562e-01 1.7197886250e-01
3.6689223058e-01 1.6961529746e-01 1.6961170742e-01 7.1385757206e-05 1.6954032167e-01 1.6968309318e-01
3.6912280702e-01 1.6734087984e-01 1.6733732053e-01 7.3258182645e-05 1.6726406235e-01 1.6741057871e-01
3.7135338346e-01 1.6508956981e-01 1.6508605190e-01 7.5106482955e-05 1.6501094541e-01 1.6516115838e-01
3.7358395990e-01 1.6286120656e-01 1.6285774066e-01 7.6931405953e-05 1.6278080926e-01 1.6293467207e-01
3.7581453634e-01 1.6065562990e-01 1.6065222659e-01 7.8733678287e-05 1.6057349291e-01 1.6073096027e-01
3.7804511278e-01 1.5847268026e-01 1.5846935005e-01 8.0514002468e-05 1.5838883604e-01 1.5854986405e-01
3.8027568922e-01 1.5631219869e-01 1.5630895203e-01 8.2273054176e-05 1.5622667897e-01 1.5639122508e-01
3.8250626566e-01 1.5417402685e-01 1.5417087414e-01 8.4011479826e-05 1.5408686266e-01 1.5425488562e-01
3.8473684211e-01 1.5205800704e-01 1.5205495859e-01 8.5729894397e-05 1.5196922870e-01 1.5214068849e-01
3.8696741855e-01 1.4996398217e-01 1.4996104823e-01 8.7428879536e-05 1.4987361935e-01 1.5004847711e-01
3.8919799499e-01 1.4789179575e-01 1.4788898651e-01 8.9108981926e-05 1.4779987753e-01 1.4797809549e-01
3.9142857143e-01 1.4584129194e-01 1.4583861748e-01 9.0770711916e-05 1.4574784677e-01 1.4592938819e-01
3.9365914787e-01 1.4381231548e-01 1.4380978583e-01 9.2414542418e-05 1.4371737129e-01 1.4390220037e-01
3.9588972431e-01 1.4180471176e-01 1.4180233685e-01 9.4040908049e-05 1.4170829594e-01 1.4189637776e-01
3.9812030075e-01 1.3981832676e-01 1.3981611644e-01 9.5650204533e-05 1.3972046624e-01 1.3991176664e-01
4.0035087719e-01 1.3785300708e-01 1.3785097112e-01 9.7242788325e-05 1.3775372833e-01 1.3794821391e-01
4.0258145363e-01 1.3590859995e-01 1.3590674801e-01 9.8818976482e-05 1.3580792903e-01 1.3600556699e-01
4.0481203008e-01 1.3398495320e-01 1.3398329486e-01 1.0037904674e-04 1.3388291581e-01 1.3408367391e-01
4.0704260652e-01 1.3208191526e-01 1.3208046002e-01 1.0192323779e-04 1.3197853678e-01 1.3218238326e-01
4.0927318296e-01 1.3019933519e-01 1.3019809244e-01 1.0345174977e-04 1.3009464069e-01 1.3030154419e-01
4.1150375940e-01 1.2833706267e-01 1.2833604171e-01 1.0496474493e-04 1.2823107696e-01 1.2844100645e-01
4.1373433584e-01 1.2649494796e-01 1.2649415799e-01 1.0646234841e-04 1.2638769564e-01 1.2660062034e-01
4.1596491228e-01 1.2467284195e-01 1.2467229209e-01 1.0794464928e-04 1.2456434744e-01 1.2478023674e-01
4.1819548872e-01 1.2287059614e-01 1.2287029539e-01 1.0941170159e-04 1.2276088369e-01 1.2297970709e-01
4.2042606516e-01 1.2108806263e-01 1.2108801991e-01 1.1086352564e-04 1.2097715638e-01 1.2119888344e-01
4.2265664160e-01 1.1932509414e-01 1.1932531826e-01 1.1230010929e-04 1.1921301815e-01 1.1943761837e-01
4.2488721805e-01 1.1758154399e-01 1.1758204366e-01 1.1372140944e-04 1.1746832225e-01 1.1769576507e-01
4.2711779449e-01 1.1585726610e-01 1.1585804993e-01 1.1512735345e-04 1.1574292258e-01 1.1597317728e-01
4.2934837093e-01 1.1415211500e-01 1.1415319151e-01 1.1651784082e-04 1.1403667367e-01 1.1426970935e-01
4.3157894737e-01 1.1246594583e-01 1.1246732344e-01 1.1789274471e-04 1.1234943070e-01 1.1258521619e-01
4.3380952381e-01 1.1079861434e-01 1.1080030136e-01 1.1925191370e-04 1.1068104945e-01 1.1091955328e-01
4.3604010025e-01 1.0914997687e-01 1.0915198152e-01 1.2059517339e-04 1.0903138634e-01 1.0927257669e-01
4.3827067669e-01 1.0751989036e-01 1.0752222076e-01 1.2192232817e-04 1.0740029843e-01 1.0764414309e-01
4.4050125313e-01 1.0590821238e-01 1.0591087654e-01 1.2323316289e-04 1.0578764338e-01 1.0603410970e-01
4.4273182957e-01 1.0431480108e-01 1.0431780691e-01 1.2452744458e-04 1.0419327946e-01 1.0444233435e-01
4.4496240602e-01 1.0273951521e-01 1.0274287053e-01 1.2580492411e-04 1.0261706560e-01 1.0286867545e-01
4.4719298246e-01 1.0118221413e-01 1.0118592665e-01 1.2706533789e-04 1.0105886132e-01 1.0131299199e-01
4.4942355890e-01 9.9642757787e-02 9.9646835139e-02 1.2830840950e-04 9.9518526730e-02 9.9775143549e-02
4.5165413534e-01 9.8121006749e-02 9.8125456443e-02 1.2953385124e-04 9.7995922592e-02 9.8254990295e-02
4.5388471178e-01 9.6616822167e-02 9.6621651621e-02 1.3074136576e-04 9.6490910255e-02 9.6752392987e-02
4.5611528822e-01 9.5130065792e-02 9.5135282324e-02 1.3193064749e-04 9.5003351677e-02 9.5267212972e-02
4.5834586466e-01 9.3660599976e-02 9.3666210805e-02 1.3310138415e-04 9.3533109421e-02 9.3799312189e-02
4.6057644110e-01 9.2208287664e-02 9.2214299910e-02 1.3425325811e-04 9.2080046652e-02 9.2348553168e-02
4.6280701754e-01 9.0772992399e-02 9.0779413082e-02 1.3538594775e-04 9.0644027135e-02 9.0914799030e-02
4.6503759398e-01 8.9354578320e-02 8.9361414361e-02 1.3649912873e-04 8.9224915232e-02 8.9497913490e-02
4.6726817043e-01 8.7952910160e-02 8.7960168379e-02 1.3759247521e-04 8.7822575904e-02 8.8097760855e-02
4.6949874687e-01 8.6567853245e-02 8.6575540364e-02 1.3866566100e-04 8.6436874703e-02 8.6714206025e-02
4.7172932331e-01 8.5199273498e-02 8.5207396136e-02 1.3971836063e-04 8.5067677776e-02 8.5347114497e-02
4.7395989975e-01 8.3847037430e-02 8.3855602108e-02 1.4075025038e-04 8.3714851857e-02 8.3996352358e-02
4.7619047619e-01 8.2511012148e-02 8.2520025283e-02 1.4176100926e-04 8.2378264274e-02 8.2661786293e-02
4.7842105263e-01 8.1191065348e-02 8.1200533259e-02 1.4275031986e-04 8.1057782939e-02 8.1343283578e-02
4.8065162907e-01 7.9887065318e-02 7.9896994219e-02 1.4371786920e-04 7.9753276350e-02 8.0040712088e-02
4.8288220551e-01 7.8598880937e-02 7.8609276940e-02 1.4466334950e-04 7.8464613590e-02 7.8753940289e-02
4.8511278195e-01 7.7326381671e-02 7.7337250784e-02 1.4558645888e-04 7.7191664326e-02 7.7482837243e-02
4.8734335840e-01 7.6069437577e-02 7.6080785705e-02 1.4648690200e-04 7.5934298803e-02 7.6227272607e-02
4.8957393484e-01 7.4827919299e-02 7.4839752241e-02 1.4736439068e-04 7.4692387851e-02 7.4987116632e-02
4.9180451128e-01 7.3601698070e-02 7.3614021518e-02 1.4821864440e-04 7.3465802873e-02 7.3762240162e-02
4.9403508772e-01 7.2390645707e-02 7.2403465247e-02 1.4904939079e-04 7.2254415856e-02 7.2552514637e-02
4.9626566416e-01 7.1194634616e-02 7.1207955724e-02 1.4985636611e-04 7.1058099358e-02 7.1357812090e-02
4.9849624060e-01 7.0013537787e-02 7.0027365830e-02 1.5063931556e-04 6.9876726514e-02 7.0178005145e-02
5.0072681704e-01 6.8847228796e-02 6.8861569029e-02 1.5139799369e-04 6.8710171035e-02 6.9012967023e-02
5.0295739348e-01 6.7695581801e-02 6.7710439368e-02 1.5213216466e-04 6.7558307203e-02 6.7862571533e-02
5.0518796992e-01 6.6558471546e-02 6.6573851476e-02 1.5284160252e-04 6.6421009873e-02 6.6726693078e-02
5.0741854637e-01 6.5435773356e-02 6.5451680562e-02 1.5352609140e-04 6.5298154471e-02 6.5605206654e-02
5.0964912281e-01 6.4327363140e-02 6.4343802418e-02 1.5418542576e-04 6.4189616992e-02 6.4497987844e-02
5.1187969925e-01 6.3233117387e-02 6.3250093413e-02 1.5481941045e-04 6.3095274003e-02 6.3404912824e-02
5.1411027569e-01 6.2152913166e-02 6.2170430498e-02 1.5542786092e-04 6.2015002637e-02 6.2325858358e-02
5.1634085213e-01 6.1086628130e-02 6.1104691198e-02 1.5601060327e-04 6.0948680595e-02 6.1260701801e-02
5.1857142857e-01 6.0034140506e-02 6.0052753619e-02 1.5656747432e-04 5.9896186145e-02 6.0209321094e-02
5.2080200501e-01 5.8995329106e-02 5.9014496444e-02 1.5709832166e-04 5.8857398122e-02 5.9171594765e-02
5.2303258145e-01 5.7970073315e-02 5.7989798929e-02 1.5760300369e-04 5.7832195925e-02 5.8147401932e-02
5.2526315789e-01 5.6958253098e-02 5.6978540908e-02 1.5808138961e-04 5.6820459518e-02 5.7136622297e-02
5.2749373434e-01 5.5959748997e-02 5.5980602787e-02 1.5853335938e-04 5.5822069428e-02 5.6139136147e-02
5.2972431078e-01 5.4974442129e-02 5.4995865550e-02 1.5895880374e-04 5.4836906746e-02 5.5154824354e-02
5.3195488722e-01 5.4002214188e-02 5.4024210749e-02 1.5935762414e-04 5.3864853125e-02 5.4183568373e-02
5.3418546366e-01 5.3042947441e-02 5.3065520513e-02 1.5972973266e-04 5.2905790780e-02 5.3225250245e-02
5.3641604010e-01 5.2096524730e-02 5.2119677538e-02 1.6007505199e-04 5.1959602486e-02 5.2279752590e-02
5.3864661654e-01 5.1162829472e-02 5.1186565094e-02 1.6039351530e-04 5.1026171579e-02 5.1346958610e-02
5.4087719298e-01 5.0241745655e-02 5.0266067022e-02 1.6068506619e-04 5.0105381956e-02 5.0426752088e-02
5.4310776942e-01 4.9333157840e-02 4.9358067730e-02 1.6094965858e-04 4.9197118071e-02 4.9519017388e-02
5.4533834586e-01 4.8436951160e-02 4.8462452195e-02 1.6118725662e-04 4.8301264938e-02 4.8623639451e-02
5.4756892231e-01 4.7553011316e-02 4.7579105963e-02 1.6139783454e-04 4.7417708129e-02 4.7740503798e-02
5.4979949875e-01 4.6681224584e-02 4.6707915148e-02 1.6158137659e-04 4.6546333771e-02 4.6869496525e-02
5.5203007519e-01 4.5821477804e-02 4.5848766429e-02 1.6173787691e-04 4.5687028552e-02 4.6010504306e-02
5.5426065163e-01 4.4973658391e-02 4.5001547053e-02 1.6186733940e-04 4.4839679713e-02 4.5163414392e-02
5.5649122807e-01 4.4137654322e-02 4.4166144829e-02 1.6196977760e-04 4.4004175052e-02 4.4328114607e-02
5.5872180451e-01 4.3313354147e-02 4.3342448135e-02 1.6204521457e-04 4.3180402920e-02 4.3504493349e-02
5.6095238095e-01 4.2500646978e-02 4.2530345908e-02 1.6209368278e-04 4.2368252226e-02 4.2692439591e-02
5.6318295739e-01 4.1699422497e-02 4.1729727653e-02 1.6211522396e-04 4.1567612429e-02 4.1891842877e-02
5.6541353383e-01 4.0909570950e-02 4.0940483435e-02 1.6210988900e-04 4.0778373546e-02 4.1102593324e-02
5.6764411028e-01 4.0130983147e-02 4.0162503880e-02 1.6207773781e-04 4.0000426142e-02 4.0324581618e-02
5.6987468672e-01 3.9363550463e-02 3.9395680178e-02 1.6201883920e-04 3.9233661338e-02 3.9557699017e-02
5.7210526316e-01 3.8607164837e-02 3.8639904076e-02 1.6193327075e-04 3.8477970806e-02 3.8801837347e-02
5.7433583960e-01 3.7861718771e-02 3.7895067885e-02 1.6182111872e-04 3.7733246767e-02 3.8056889004e-02
5.7656641604e-01 3.7127105327e-02 3.7161064473e-02 1.6168247787e-04 3.6999381995e-02 3.7322746951e-02
5.7879699248e-01 3.6403218131e-02 3.6437787266e-02 1.6151745138e-04 3.6276269814e-02 3.6599304717e-02
5.8102756892e-01 3.5689951369e-02 3.5725130249e-02 1.6132615075e-04 3.5563804098e-02 3.5886456400e-02
5.8325814536e-01 3.4987199787e-02 3.5022987964e-02 1.6110869560e-04 3.4861879268e-02 3.5184096660e-02
5.8548872180e-01 3.4294858690e-02 3.4331255510e-02 1.6086521367e-04 3.4170390296e-02 3.4492120724e-02
5.8771929825e-01 3.3612823943e-02 3.3649828542e-02 1.6059584059e-04 3.3489232702e-02 3.3810424383e-02
5.8994987469e-01 3.2940991967e-02 3.2978603271e-02 1.6030071985e-04 3.2818302551e-02 3.3138903990e-02
5.9218045113e-01 3.2279259744e-02 3.2317476460e-02 1.5998000265e-04 3.2157496457e-02 3.2477456463e-02
5.9441102757e-01 3.1627524810e-02 3.1666345430e-02 1.5963384780e-04 3.1506711583e-02 3.1825979278e-02
5.9664160401e-01 3.0985685257e-02 3.1025108054e-02 1.5926242158e-04 3.0865845632e-02 3.1184370476e-02
5.9887218045e-01 3.0353639735e-02 3.0393662757e-02 1.5886589769e-04 3.0234796859e-02 3.0552528655e-02
6.0110275689e-01 2.9731287447e-02 2.9771908517e-02 1.5844445709e-04 2.9613464060e-02 2.9930352975e-02
6.0333333333e-01 2.9118528149e-02 2.9159744865e-02 1.5799828794e-04 2.9001746577e-02 2.9317743153e-02
6.0556390977e-01 2.8515262153e-02 2.8557071882e-02 1.5752758543e-04 2.8399544296e-02 2.8714599467e-02
6.0779448622e-01 2.7921390322e-02 2.7963790198e-02 1.5703255175e-04 2.7806757646e-02 2.8120822750e-02
6.1002506266e-01 2.7336814073e-02 2.7379800996e-02 1.5651339592e-04 2.7223287600e-02 2.7536314392e-02
6.1225563910e-01 2.6761435372e-02 2.6805006007e-02 1.5597033377e-04 2.6649035674e-02 2.6960976341e-02
6.1448621554e-01 2.6195156738e-02 2.6239307511e-02 1.5540358772e-04 2.6083903923e-02 2.6394711098e-02
6.1671679198e-01 2.5637881238e-02 2.5682608334e-02 1.5481338681e-04 2.5527794947e-02 2.5837421721e-02
6.1894736842e-01 2.5089512491e-02 2.5134811854e-02 1.5419996650e-04 2.4980611887e-02 2.5289011820e-02
6.2117794486e-01 2.4549954662e-02 2.4595821992e-02 1.5356356860e-04 2.4442258423e-02 2.4749385560e-02
6.2340852130e-01 2.4019112466e-02 2.4065543217e-02 1.5290444121e-04 2.3912638776e-02 2.4218447658e-02
6.2563909774e-01 2.3496891166e-02 2.3543880545e-02 1.5222283856e-04 2.3391657707e-02 2.3696103384e-02
6.2786967419e-01 2.2983196570e-02 2.3030739536e-02 1.5151902093e-04 2.2879220515e-02 2.3182258557e-02
6.3010025063e-01 2.2477935032e-02 2.2526026295e-02 1.5079325459e-04 2.2375233040e-02 2.2676819549e-02
6.3233082707e-01 2.1981013454e-02 2.2029647470e-02 1.5004581163e-04 2.1879601659e-02 2.2179693282e-02
6.3456140351e-01 2.1492339280e-02 2.1541510256e-02 1.4927696992e-04 2.1392233286e-02 2.1690787226e-02
6.3679197995e-01 2.1011820500e-02 2.1061522388e-02 1.4848701299e-04 2.0913035375e-02 2.1210009401e-02
6.3902255639e-01 2.0539365645e-02 2.0589592145e-02 1.4767622992e-04 2.0441915915e-02 2.0737268375e-02
6.4125313283e-01 2.0074883793e-02 2.0125628348e-02 1.4684491524e-04 1.9978783432e-02 2.0272473263e-02
6.4348370927e-01 1.9618284560e-02 1.9669540357e-02 1.4599336887e-04 1.9523546988e-02 1.9815533726e-02
6.4571428571e-01 1.9169478104e-02 1.9221238077e-02 1.4512189595e-04 1.9076116181e-02 1.9366359973e-02
6.4794486216e-01 1.8728375127e-02 1.8780631951e-02 1.4423080680e-04 1.8636401144e-02 1.8924862758e-02
6.5017543860e-01 1.8294886868e-02 1.8347632962e-02 1.4332041680e-04 1.8204312545e-02 1.8490953378e-02
6.5240601504e-01 1.7868925106e-02 1.7922152632e-02 1.4239104626e-04 1.7779761586e-02 1.8064543678e-02
6.5463659148e-01 1.7450402159e-02 1.7504103023e-02 1.4144302035e-04 1.7362660002e-02 1.7645546043e-02
6.5686716792e-01 1.7039230884e-02 1.7093396734e-02 1.4047666900e-04 1.6952920065e-02 1.7233873403e-02
6.5909774436e-01 1.6635324674e-02 1.6689946903e-02 1.3949232677e-04 1.6550454576e-02 1.6829439230e-02
6.6132832080e-01 1.6238597460e-02 1.6293667204e-02 1.3849033277e-04 1.6155176871e-02 1.6432157537e-02
6.6355889724e-01 1.5848963708e-02 1.5904471848e-02 1.3747103054e-04 1.5767000817e-02 1.6041942879e-02
6.6578947368e-01 1.5466338420e-02 1.5522275583e-02 1.3643476795e-04 1.5385840815e-02 1.5658710351e-02
6.6802005013e-01 1.5090637133e-02 1.5146993691e-02 1.3538189710e-04 1.5011611794e-02 1.5282375588e-02
6.7025062657e-01 1.4721775918e-02 1.4778541991e-02 1.3431277420e-04 1.4644229217e-02 1.4912854765e-02
6.7248120301e-01 1.4359671380e-02 1.4416836836e-02 1.3322775948e-04 1.4283609076e-02 1.4550064595e-02
6.7471177945e-01 1.4004240655e-02 1.4061795112e-02 1.3212721707e-04 1.3929667894e-02 1.4193922329e-02
6.7694235589e-01 1.3655401413e-02 1.3713334239e-02 1.3101151490e-04 1.3582322724e-02 1.3844345754e-02
6.7917293233e-01 1.3313071855e-02 1.3371372173e-02 1.2988102457e-04 1.3241491148e-02 1.3501253197e-02
6.8140350877e-01 1.2977170713e-02 1.3035827398e-02 1.2873612128e-04 1.2907091276e-02 1.3164563519e-02
6.8363408521e-01 1.2647617248e-02 1.2706618933e-02 1.2757718368e-04 1.2579041749e-02 1.2834196117e-02
6.8586466165e-01 1.2324331251e-02 1.2383666329e-02 1.2640459378e-04 1.2257261735e-02 1.2510070922e-02
6.8809523810e-01 1.2007233044e-02 1.2066889666e-02 1.2521873683e-04 1.1941670929e-02 1.2192108402e-02
6.9032581454e-01 1.1696243473e-02 1.1756209556e-02 1.2402000123e-04 1.1632189554e-02 1.1880229557e-02
6.9255639098e-01 1.1391283916e-02 1.1451547141e-02 1.2280877838e-04 1.1328738363e-02 1.1574355919e-02
6.9478696742e-01 1.1092276275e-02 1.1152824093e-02 1.2158546259e-04 1.1031238631e-02 1.1274409556e-02
6.9701754386e-01 1.0799142978e-02 1.0859962613e-02 1.2035045096e-04 1.0739612162e-02 1.0980313064e-02
6.9924812030e-01 1.0511806980e-02 1.0572885430e-02 1.1910414330e-04 1.0453781287e-02 1.0691989573e-02
7.0147869674e-01 1.0230191762e-02 1.0291515802e-02 1.1784694193e-04 1.0173668861e-02 1.0409362744e-02
7.0370927318e-01 9.9542213251e-03 1.0015777515e-02 1.1657925165e-04 9.8991982638e-03 1.0132356767e-02
7.0593984962e-01 9.6838201984e-03 9.7455948820e-03 1.1530147959e-04 9.6302934024e-03 9.8608963616e-03
7.0817042607e-01 9.4189134316e-03 9.4808927419e-03 1.1401403508e-04 9.3668787068e-03 9.5949067770e-03
7.1040100251e-01 9.1594265971e-03 9.2215964612e-03 1.1271732956e-04 9.1088791316e-03 9.3343137907e-03
7.1263157895e-01 8.9052857892e-03 8.9676319318e-03 1.1141177644e-04 8.8562201554e-03 9.0790437083e-03
7.1486215539e-01 8.6564176230e-03 8.7189255713e-03 1.1009779099e-04 8.6088277803e-03 8.8290233623e-03
7.1709273183e-01 8.4127492340e-03 8.4754043219e-03 1.0877579023e-04 8.3666285316e-03 8.5841801121e-03
7.1932330827e-01 8.1742082775e-03 8.2369956505e-03 1.0744619279e-04 8.1295494577e-03 8.3444418433e-03
7.2155388471e-01 7.9407229276e-03 8.0036275482e-03 1.0610941880e-04 7.8975181294e-03 8.1097369670e-03
7.2378446115e-01 7.7122218771e-03 7.7752285294e-03 1.0476588977e-04 7.6704626397e-03 7.8799944192e-03
7.2601503759e-01 7.4886343363e-03 7.5517276320e-03 1.0341602848e-04 7.4483116035e-03 7.6551436605e-03
7.2824561404e-01 7.2698900329e-03 7.3330544163e-03 1.0206025882e-04 7.2309941575e-03 7.4351146751e-03
7.3047619048e-01 7.0559192109e-03 7.1191389651e-03 1.0069900573e-04 7.0184399594e-03 7.2198379708e-03
7.3270676692e-01 6.8466526301e-03 6.9099118829e-03 9.9332695000e-05 6.8105791879e-03 7.0092445779e-03
7.3493734336e-01 6.6420215658e-03 6.7053042956e-03 9.7961753210e-05 6.6073425424e-03 6.8032660488e-03
7.3716791980e-01 6.4419578074e-03 6.5052478501e-03 9.6586607573e-05 6.4086612426e-03 6.6018344577e-03
7.3939849624e-01 6.2463936587e-03 6.3096747138e-03 9.5207685819e-05 6.2144670280e-03 6.4048823997e-03
7.4162907268e-01 6.0552619366e-03 6.1185175742e-03 9.3825416069e-05 6.0246921581e-03 6.2123429902e-03
7.4385964912e-01 5.8684959706e-03 5.9317096382e-03 9.2440226705e-05 5.8392694115e-03 6.0241498649e-03
7.4609022556e-01 5.6860296022e-03 5.7491846324e-03 9.1052546247e-05 5.6581320862e-03 5.8402371787e-03
7.4832080201e-01 5.5077971847e-03 5.5708768018e-03 8.9662803225e-05 5.4812139986e-03 5.6605396050e-03
7.5055137845e-01 5.3337335816e-03 5.3967209099e-03 8.8271426048e-05 5.3084494839e-03 5.4849923360e-03
7.5278195489e-01 5.1637741670e-03 5.2266522383e-03 8.6878842876e-05 5.1397733954e-03 5.3135310812e-03
7.5501253133e-01 4.9978548245e-03 5.0606065859e-03 8.5485481491e-05 4.9751211044e-03 5.1460920673e-03
7.5724310777e-01 4.8359119463e-03 4.8985202688e-03 8.4091769166e-05 4.8144284996e-03 4.9826120379e-03
7.5947368421e-01 4.6778824332e-03 4.7403301199e-03 8.2698132536e-05 4.6576319874e-03 4.8230282524e-03
7.6170426065e-01 4.5237036936e-03 4.5859734884e-03 8.1304997461e-05 4.5046684909e-03 4.6672784858e-03
7.6393483709e-01 4.3733136430e-03 4.4353882392e-03 7.9912788897e-05 4.3554754503e-03 4.5153010281e-03
7.6616541353e-01 4.2266507031e-03 4.2885127531e-03 7.8521930762e-05 4.2099908223e-03 4.3670346838e-03
7.6839598997e-01 4.0836538019e-03 4.1452859254e-03 7.7132845803e-05 4.0681530796e-03 4.2224187712e-03
7.7062656642e-01 3.9442623721e-03 4.0056471667e-03 7.5745955457e-05 3.9299012113e-03 4.0813931222e-03
7.7285714286e-01 3.8084163515e-03 3.8695364016e-03 7.4361679719e-05 3.7951747218e-03 3.9438980813e-03
7.7508771930e-01 3.6760561817e-03 3.7368940684e-03 7.2980437002e-05 3.6639136314e-03 3.8098745054e-03
7.7731829574e-01 3.5471228078e-03 3.6076611193e-03 7.1602644002e-05 3.5360584753e-03 3.6792637633e-03
7.7954887218e-01 3.4215576775e-03 3.4817790195e-03 7.0228715558e-05 3.4115503039e-03 3.5520077351e-03
7.8177944862e-01 3.2993027412e-03 3.3591897468e-03 6.8859064511e-05 3.2903306822e-03 3.4280488113e-03
7.8401002506e-01 3.1803004505e-03 3.2398357914e-03 6.7494101567e-05 3.1723416898e-03 3.3073298929e-03
7.8624060150e-01 3.0644937583e-03 3.1236601555e-03 6.6134235153e-05 3.0575259204e-03 3.1897943907e-03
7.8847117794e-01 2.9518261179e-03 3.0106063530e-03 6.4779871274e-05 2.9458264817e-03 3.0753862243e-03
7.9070175439e-01 2.8422414826e-03 2.9006184089e-03 6.3431413369e-05 2.8371869955e-03 2.9640498223e-03
7.9293233083e-01 2.7356843049e-03 2.7936408590e-03 6.2089262170e-05 2.7315515968e-03 2.8557301211e-03
7.9516290727e-01 2.6320995360e-03 2.6896187496e-03 6.0753815551e-05 2.6288649340e-03 2.7503725651e-03
7.9739348371e-01 2.5314326256e-03 2.5884976372e-03 5.9425468385e-05 2.5290721688e-03 2.6479231055e-03
7.9962406015e-01 2.4336295206e-03 2.4902235879e-03 5.8104612393e-05 2.4321189755e-03 2.5483282002e-03
8.0185463659e-01 2.3386366652e-03 2.3947431772e-03 5.6791635996e-05 2.3379515412e-03 2.4515348132e-03
8.0408521303e-01 2.2464010001e-03 2.3020034897e-03 5.5486924165e-05 2.2465165656e-03 2.3574904139e-03
8.0631578947e-01 2.1568699619e-03 2.2119521187e-03 5.4190858266e-05 2.1577612604e-03 2.2661429770e-03
8.0854636591e-01 2.0699914825e-03 2.1245371655e-03 5.2903815911e-05 2.0716333496e-03 2.1774409814e-03
8.1077694236e-01 1.9857139888e-03 2.0397072396e-03 5.1626170799e-05 1.9880810688e-03 2.0913334104e-03
8.1300751880e-01 1.9039864020e-03 1.9574114581e-03 5.0358292562e-05 1.9070531655e-03 2.0077697507e-03
8.1523809524e-01 1.8247581370e-03 1.8775994452e-03 4.9100546609e-05 1.8284988986e-03 1.9266999918e-03
8.1746867168e-01 1.7479791020e-03 1.8002213320e-03 4.7853293963e-05 1.7523680380e-03 1.8480746259e-03
8.1969924812e-01 1.6735996981e-03 1.7252277562e-03 4.6616891103e-05 1.6786108651e-03 1.7718446473e-03
8.2192982456e-01 1.6015708185e-03 1.6525698618e-03 4.5391689802e-05 1.6071781720e-03 1.6979615516e-03
8.2416040100e-01 1.5318438479e-03 1.5821992985e-03 4.4178036962e-05 1.5380212615e-03 1.6263773355e-03
8.2639097744e-01 1.4643706626e-03 1.5140682216e-03 4.2976274449e-05 1.4710919472e-03 1.5570444960e-03
8.2862155388e-01 1.3991036295e-03 1.4481292916e-03 4.1786738925e-05 1.4063425527e-03 1.4899160305e-03
8.3085213033e-01 1.3359956055e-03 1.3843356738e-03 4.0609761681e-05 1.3437259121e-03 1.4249454355e-03
8.3308270677e-01 1.2749999376e-03 1.3226410380e-03 3.9445668462e-05 1.2831953696e-03 1.3620867065e-03
8.3531328321e-01 1.2160704618e-03 1.2629995584e-03 3.8294779300e-05 1.2247047791e-03 1.3012943377e-03
8.3754385965e-01 1.1591615031e-03 1.2053659127e-03 3.7157408334e-05 1.1682085044e-03 1.2425233211e-03
8.3977443609e-01 1.1042278748e-03 1.1496952825e-03 3.6033863635e-05 1.1136614188e-03 1.1857291461e-03
8.4200501253e-01 1.0512248781e-03 1.0959433522e-03 3.4924447029e-05 1.0610189052e-03 1.1308677992e-03
8.4423558897e-01 1.0001083016e-03 1.0440663095e-03 3.3829453912e-05 1.0102368556e-03 1.0778957634e-03
8.4646616541e-01 9.5083442095e-04 9.9402084427e-04 3.2749173073e-05 9.6127167119e-04 1.0267700173e-03
8.4869674185e-01 9.0335999858e-04 9.4576414887e-04 3.1683886500e-05 9.1408026237e-04 9.7744803537e-04
8.5092731830e-01 8.5764228296e-04 8.9925391744e-04 3.0633869200e-05 8.6862004824e-04 9.2988778664e-04
8.5315789474e-01 8.1363900842e-04 8.5444834572e-04 2.9599389004e-05 8.2484895671e-04 8.8404773472e-04
8.5538847118e-01 7.7130839471e-04 8.1130613070e-04 2.8580706376e-05 7.8272542432e-04 8.3988683707e-04
8.5761904762e-01 7.3060914661e-04 7.6978647031e-04 2.7578074217e-05 7.4220839609e-04 7.9736454452e-04
8.5984962406e-01 6.9150045358e-04 7.2984906308e-04 2.6591737667e-05 7.0325732541e-04 7.5644080074e-04
8.6208020050e-01 6.5394198941e-04 6.9145410783e-04 2.5621933904e-05 6.6583217393e-04 7.1707604174e-04
8.6431077694e-01 6.1789391188e-04 6.5456230336e-04 2.4668891940e-05 6.2989341142e-04 6.7923119530e-04
8.6654135338e-01 5.8331686242e-04 6.1913484808e-04 2.3732832416e-05 5.9540201567e-04 6.4286768050e-04
8.6877192982e-01 5.5017196582e-04 5.8513343973e-04 2.2813967388e-05 5.6231947235e-04 6.0794740712e-04
8.7100250627e-01 5.1842082993e-04 5.5252027504e-04 2.1912500119e-05 5.3060777492e-04 5.7443277516e-04
8.7323308271e-01 4.8802554538e-04 5.2125804938e-04 2.1028624859e-05 5.0022942452e-04 5.4228667424e-04
8.7546365915e-01 4.5894868533e-04 4.9130995645e-04 2.0162526624e-05 4.7114742982e-04 5.1147248307e-04
8.7769423559e-01 4.3115330520e-04 4.6263968795e-04 1.9314380979e-05 4.4332530697e-04 4.8195406892e-04
8.7992481203e-01 4.0460294247e-04 4.3521143321e-04 1.8484353802e-05 4.1672707941e-04 4.5369578701e-04
8.8215538847e-01 3.7926161648e-04 4.0898987890e-04 1.7672601060e-05 3.9131727784e-04 4.2666247996e-04
8.8438596491e-01 3.5509382824e-04 3.8394020862e-04 1.6879268570e-05 3.6706094005e-04 4.0081947719e-04
8.8661654135e-01 3.3206456026e-04 3.6002810260e-04 1.6104491761e-05 3.4392361084e-04 3.7613259437e-04
8.8884711779e-01 3.1013927641e-04 3.3721973733e-04 1.5348395428e-05 3.2187134190e-04 3.5256813275e-04
8.9107769424e-01 2.8928392183e-04 3.1548178515e-04 1.4611093487e-05 3.0087069166e-04 3.3009287863e-04
8.9330827068e-01 2.6946492283e-04 2.9478141394e-04 1.3892688718e-05 2.8088872523e-04 3.0867410266e-04
8.9553884712e-01 2.5064918684e-04 2.7508628673e-04 1.3193272510e-05 2.6189301422e-04 2.8827955924e-04
8.9776942356e-01 2.3280410235e-04 2.5636456125e-04 1.2512924593e-05 2.4385163665e-04 2.6887748584e-04
9.0000000000e-01 2.1589753894e-04 2.3858488959e-04 1.1851712773e-05 2.2673317681e-04 2.5043660236e-04


==> plots/liouville_zz11_fzz02_ensemble_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
5.0000000000e-02 2.0291055306e-07 2.0434198929e-07 5.1862584335e-08 1.5247940496e-07 2.5620457363e-07
5.2255639098e-02 2.2938446406e-07 2.3075573000e-07 5.8326690144e-08 1.7242903986e-07 2.8908242015e-07
5.4511278195e-02 2.5801545989e-07 2.5928087003e-07 6.5267943294e-08 1.9401292674e-07 3.2454881333e-07
5.6766917293e-02 2.8888599435e-07 2.8999362780e-07 7.2699059365e-08 2.1729456844e-07 3.6269268716e-07
5.9022556391e-02 3.2207891988e-07 3.2297035600e-07 8.0632497416e-08 2.4233785858e-07 4.0360285342e-07
6.1278195489e-02 3.5767752682e-07 3.5828758602e-07 8.9080471606e-08 2.6920711441e-07 4.4736805763e-07
6.3533834586e-02 3.9576558029e-07 3.9602206973e-07 9.8054961871e-08 2.9796710786e-07 4.9407703160e-07
6.5789473684e-02 4.3642735501e-07 4.3625081902e-07 1.0756772378e-07 3.2868309524e-07 5.4381854279e-07
6.8045112782e-02 4.7974766839e-07 4.7905114329e-07 1.1763029763e-07 3.6142084566e-07 5.9668144092e-07
7.0300751880e-02 5.2581191201e-07 5.2450068535e-07 1.2825401692e-07 3.9624666842e-07 6.5275470227e-07
7.2556390977e-02 5.7470608187e-07 5.7267745566e-07 1.3945001618e-07 4.3322743948e-07 7.1212747185e-07
7.4812030075e-02 6.2651680738e-07 6.2365986539e-07 1.5122923829e-07 4.7243062710e-07 7.7488910368e-07
7.7067669173e-02 6.8133137937e-07 6.7752675820e-07 1.6360244131e-07 5.1392431689e-07 8.4112919951e-07
7.9323308271e-02 7.3923777724e-07 7.3435744111e-07 1.7658020486e-07 5.5777723625e-07 9.1093764596e-07
8.1578947368e-02 8.0032469531e-07 7.9423171440e-07 1.9017293608e-07 6.0405877831e-07 9.8440465048e-07
8.3834586466e-02 8.6468156856e-07 8.5722990079e-07 2.0439087529e-07 6.5283902550e-07 1.0616207761e-06
8.6090225564e-02 9.3239859768e-07 9.2343287391e-07 2.1924410119e-07 7.0418877272e-07 1.1426769751e-06
8.8345864662e-02 1.0035667738e-06 9.9292208616e-07 2.3474253584e-07 7.5817955032e-07 1.2276646220e-06
9.0601503759e-02 1.0782779025e-06 1.0657795961e-06 2.5089594934e-07 8.1488364673e-07 1.3166755454e-06
9.2857142857e-02 1.1566246279e-06 1.1420880952e-06 2.6771396417e-07 8.7437413106e-07 1.4098020594e-06
9.5112781955e-02 1.2387004560e-06 1.2219309348e-06 2.8520605938e-07 9.3672487540e-07 1.5071369942e-06
9.7368421053e-02 1.3245997782e-06 1.3053921516e-06 3.0338157446e-07 1.0020105772e-06 1.6087737261e-06
9.9624060150e-02 1.4144178937e-06 1.3925564944e-06 3.2224971304e-07 1.0703067813e-06 1.7148062074e-06
1.0187969925e-01 1.5082510335e-06 1.4835094489e-06 3.4181954638e-07 1.1416899025e-06 1.8253289953e-06
1.0413533835e-01 1.6061963820e-06 1.5783372641e-06 3.6210001666e-07 1.2162372474e-06 1.9404372807e-06
1.0639097744e-01 1.7083521005e-06 1.6771269768e-06 3.8309994006e-07 1.2940270368e-06 2.0602269169e-06
1.0864661654e-01 1.8148173496e-06 1.7799664376e-06 4.0482800975e-07 1.3751384279e-06 2.1847944474e-06
1.1090225564e-01 1.9256923117e-06 1.8869443355e-06 4.2729279863e-07 1.4596515368e-06 2.3142371341e-06
1.1315789474e-01 2.0410782133e-06 1.9981502230e-06 4.5050276197e-07 1.5476474611e-06 2.4486529850e-06
1.1541353383e-01 2.1610773485e-06 2.1136745418e-06 4.7446623989e-07 1.6392083019e-06 2.5881407817e-06
1.1766917293e-01 2.2857931006e-06 2.2336086473e-06 4.9919145974e-07 1.7344171875e-06 2.7328001070e-06
1.1992481203e-01 2.4153299657e-06 2.3580448337e-06 5.2468653826e-07 1.8333582955e-06 2.8827313720e-06
1.2218045113e-01 2.5497935750e-06 2.4870763599e-06 5.5095948370e-07 1.9361168762e-06 3.0380358436e-06
1.2443609023e-01 2.6892907181e-06 2.6207974739e-06 5.7801819780e-07 2.0427792761e-06 3.1988156717e-06
1.2669172932e-01 2.8339293656e-06 2.7593034387e-06 6.0587047766e-07 2.1534329610e-06 3.3651739164e-06
1.2894736842e-01 2.9838186929e-06 2.9026905578e-06 6.3452401744e-07 2.2681665404e-06 3.5372145752e-06
1.3120300752e-01 3.1390691034e-06 3.0510562006e-06 6.6398641006e-07 2.3870697905e-06 3.7150426107e-06
1.3345864662e-01 3.2997922518e-06 3.2044988285e-06 6.9426514873e-07 2.5102336797e-06 3.8987639772e-06
1.3571428571e-01 3.4661010685e-06 3.3631180206e-06 7.2536762840e-07 2.6377503922e-06 4.0884856490e-06
1.3796992481e-01 3.6381097829e-06 3.5270145002e-06 7.5730114710e-07 2.7697133531e-06 4.2843156473e-06
1.4022556391e-01 3.8159339483e-06 3.6962901612e-06 7.9007290724e-07 2.9062172539e-06 4.4863630684e-06
1.4248120301e-01 3.9996904660e-06 3.8710480942e-06 8.2369001675e-07 3.0473580775e-06 4.6947381110e-06
1.4473684211e-01 4.1894976103e-06 4.0513926144e-06 8.5815949023e-07 3.1932331241e-06 4.9095521046e-06
1.4699248120e-01 4.3854750533e-06 4.2374292878e-06 8.9348824989e-07 3.3439410379e-06 5.1309175376e-06
1.4924812030e-01 4.5877438906e-06 4.4292649592e-06 9.2968312656e-07 3.4995818326e-06 5.3589480857e-06
1.5150375940e-01 4.7964266664e-06 4.6270077799e-06 9.6675086050e-07 3.6602569194e-06 5.5937586404e-06
1.5375939850e-01 5.0116474003e-06 4.8307672356e-06 1.0046981022e-06 3.8260691334e-06 5.8354653378e-06
1.5601503759e-01 5.2335316126e-06 5.0406541749e-06 1.0435314131e-06 3.9971227618e-06 6.0841855879e-06
1.5827067669e-01 5.4622063518e-06 5.2567808379e-06 1.0832572661e-06 4.1735235718e-06 6.3400381040e-06
1.6052631579e-01 5.6978002211e-06 5.4792608855e-06 1.1238820464e-06 4.3553788391e-06 6.6031429319e-06
1.6278195489e-01 5.9404434059e-06 5.7082094288e-06 1.1654120518e-06 4.5427973770e-06 6.8736214805e-06
1.6503759398e-01 6.1902677018e-06 5.9437430586e-06 1.2078534930e-06 4.7358895656e-06 7.1515965516e-06
1.6729323308e-01 6.4474065424e-06 6.1859798764e-06 1.2512124943e-06 4.9347673821e-06 7.4371923707e-06
1.6954887218e-01 6.7119950280e-06 6.4350395241e-06 1.2954950937e-06 5.1395444305e-06 7.7305346178e-06
1.7180451128e-01 6.9841699546e-06 6.6910432160e-06 1.3407072430e-06 5.3503359731e-06 8.0317504590e-06
1.7406015038e-01 7.2640698437e-06 6.9541137698e-06 1.3868548083e-06 5.5672589615e-06 8.3409685781e-06
1.7631578947e-01 7.5518349713e-06 7.2243756385e-06 1.4339435698e-06 5.7904320687e-06 8.6583192084e-06
1.7857142857e-01 7.8476073992e-06 7.5019549434e-06 1.4819792221e-06 6.0199757212e-06 8.9839341655e-06
1.8082706767e-01 8.1515310053e-06 7.7869795064e-06 1.5309673739e-06 6.2560121325e-06 9.3179468803e-06
1.8308270677e-01 8.4637515150e-06 8.0795788841e-06 1.5809135481e-06 6.4986653360e-06 9.6604924323e-06
1.8533834586e-01 8.7844165330e-06 8.3798844013e-06 1.6318231817e-06 6.7480612196e-06 1.0011707583e-05
1.8759398496e-01 9.1136755757e-06 8.6880291856e-06 1.6837016254e-06 7.0043275603e-06 1.0371730811e-05
1.8984962406e-01 9.4516801040e-06 9.0041482026e-06 1.7365541434e-06 7.2675940592e-06 1.0740702346e-05
1.9210526316e-01 9.7985835569e-06 9.3283782915e-06 1.7903859134e-06 7.5379923781e-06 1.1118764205e-05
1.9436090226e-01 1.0154541385e-05 9.6608582009e-06 1.8452020256e-06 7.8156561752e-06 1.1506060227e-05
1.9661654135e-01 1.0519711086e-05 1.0001728626e-05 1.9010074829e-06 8.1007211433e-06 1.1902736109e-05
1.9887218045e-01 1.0894252238e-05 1.0351132247e-05 1.9578071998e-06 8.3933250469e-06 1.2308939446e-05
2.0112781955e-01 1.1278326537e-05 1.0709213763e-05 2.0156060022e-06 8.6936077613e-06 1.2724819766e-05
2.0338345865e-01 1.1672097833e-05 1.1076119938e-05 2.0744086267e-06 9.0017113115e-06 1.3150528565e-05
2.0563909774e-01 1.2075732167e-05 1.1451999633e-05 2.1342197199e-06 9.3177799129e-06 1.3586219353e-05
2.0789473684e-01 1.2489397807e-05 1.1837003849e-05 2.1950438375e-06 9.6419600111e-06 1.4032047686e-05
2.1015037594e-01 1.2913265288e-05 1.2231285768e-05 2.2568854439e-06 9.9744003243e-06 1.4488171212e-05
2.1240601504e-01 1.3347507451e-05 1.2635000796e-05 2.3197489106e-06 1.0315251885e-05 1.4954749706e-05
2.1466165414e-01 1.3792299482e-05 1.3048306600e-05 2.3836385160e-06 1.0664668084e-05 1.5431945116e-05
2.1691729323e-01 1.4247818951e-05 1.3471363157e-05 2.4485584439e-06 1.1022804713e-05 1.5919921601e-05
2.1917293233e-01 1.4714245858e-05 1.3904332793e-05 2.5145127827e-06 1.1389820010e-05 1.6418845576e-05
2.2142857143e-01 1.5191762669e-05 1.4347380230e-05 2.5815055241e-06 1.1765874706e-05 1.6928885754e-05
2.2368421053e-01 1.5680554362e-05 1.4800672631e-05 2.6495405619e-06 1.2151132069e-05 1.7450213193e-05
2.2593984962e-01 1.6180808468e-05 1.5264379644e-05 2.7186216908e-06 1.2545757953e-05 1.7983001335e-05
2.2819548872e-01 1.6692715120e-05 1.5738673453e-05 2.7887526049e-06 1.2949920848e-05 1.8527426057e-05
2.3045112782e-01 1.7216467093e-05 1.6223728821e-05 2.8599368967e-06 1.3363791924e-05 1.9083665718e-05
2.3270676692e-01 1.7752259850e-05 1.6719723144e-05 2.9321780550e-06 1.3787545089e-05 1.9651901199e-05
2.3496240602e-01 1.8300291595e-05 1.7226836495e-05 3.0054794639e-06 1.4221357031e-05 2.0232315959e-05
2.3721804511e-01 1.8860763311e-05 1.7745251680e-05 3.0798444006e-06 1.4665407279e-05 2.0825096080e-05
2.3947368421e-01 1.9433878818e-05 1.8275154284e-05 3.1552760344e-06 1.5119878250e-05 2.1430430319e-05
2.4172932331e-01 2.0019844815e-05 1.8816732730e-05 3.2317774243e-06 1.5584955306e-05 2.2048510154e-05
2.4398496241e-01 2.0618870934e-05 1.9370178326e-05 3.3093515174e-06 1.6060826808e-05 2.2679529843e-05
2.4624060150e-01 2.1231169794e-05 1.9935685324e-05 3.3880011470e-06 1.6547684177e-05 2.3323686471e-05
2.4849624060e-01 2.1856957046e-05 2.0513450974e-05 3.4677290305e-06 1.7045721944e-05 2.3981180005e-05
2.5075187970e-01 2.2496451432e-05 2.1103675581e-05 3.5485377672e-06 1.7555137814e-05 2.4652213349e-05
2.5300751880e-01 2.3149874840e-05 2.1706562563e-05 3.6304298365e-06 1.8076132727e-05 2.5336992399e-05
2.5526315789e-01 2.3817452355e-05 2.2322318509e-05 3.7134075950e-06 1.8608910914e-05 2.6035726104e-05
2.5751879699e-01 2.4499412319e-05 2.2951153240e-05 3.7974732748e-06 1.9153679965e-05 2.6748626514e-05
2.5977443609e-01 2.5195986388e-05 2.3593279870e-05 3.8826289806e-06 1.9710650890e-05 2.7475908851e-05
2.6203007519e-01 2.5907409591e-05 2.4248914870e-05 3.9688766873e-06 2.0280038183e-05 2.8217791558e-05
2.6428571429e-01 2.6633920388e-05 2.4918278130e-05 4.0562182375e-06 2.0862059892e-05 2.8974496367e-05
2.6654135338e-01 2.7375760735e-05 2.5601593023e-05 4.1446553385e-06 2.1456937685e-05 2.9746248362e-05
2.6879699248e-01 2.8133176143e-05 2.6299086475e-05 4.2341895598e-06 2.2064896916e-05 3.0533276035e-05
2.7105263158e-01 2.8906415742e-05 2.7010989031e-05 4.3248223299e-06 2.2686166701e-05 3.1335811361e-05
2.7330827068e-01 2.9695732348e-05 2.7737534922e-05 4.4165549333e-06 2.3320979989e-05 3.2154089856e-05
2.7556390977e-01 3.0501382528e-05 2.8478962140e-05 4.5093885076e-06 2.3969573632e-05 3.2988350648e-05
2.7781954887e-01 3.1323626668e-05 2.9235512505e-05 4.6033240401e-06 2.4632188465e-05 3.3838836545e-05
2.8007518797e-01 3.2162729042e-05 3.0007431744e-05 4.6983623644e-06 2.5309069379e-05 3.4705794108e-05
2.8233082707e-01 3.3018957880e-05 3.0794969560e-05 4.7945041570e-06 2.6000465403e-05 3.5589473717e-05
2.8458646617e-01 3.3892585445e-05 3.1598379714e-05 4.8917499338e-06 2.6706629780e-05 3.6490129648e-05
2.8684210526e-01 3.4783888101e-05 3.2417920100e-05 4.9901000463e-06 2.7427820054e-05 3.7408020147e-05
2.8909774436e-01 3.5693146392e-05 3.3253852827e-05 5.0895546780e-06 2.8164298149e-05 3.8343407505e-05
2.9135338346e-01 3.6620645115e-05 3.4106444298e-05 5.1901138401e-06 2.8916330458e-05 3.9296558139e-05
2.9360902256e-01 3.7566673401e-05 3.4975965296e-05 5.2917773678e-06 2.9684187928e-05 4.0267742664e-05
2.9586466165e-01 3.8531524792e-05 3.5862691065e-05 5.3945449160e-06 3.0468146149e-05 4.1257235981e-05
2.9812030075e-01 3.9515497325e-05 3.6766901403e-05 5.4984159548e-06 3.1268485448e-05 4.2265317357e-05
3.0037593985e-01 4.0518893613e-05 3.7688880744e-05 5.6033897654e-06 3.2085490979e-05 4.3292270510e-05
3.0263157895e-01 4.1542020930e-05 3.8628918255e-05 5.7094654353e-06 3.2919452820e-05 4.4338383690e-05
3.0488721805e-01 4.2585191298e-05 3.9587307923e-05 5.8166418537e-06 3.3770666069e-05 4.5403949777e-05
3.0714285714e-01 4.3648721577e-05 4.0564348653e-05 5.9249177062e-06 3.4639430947e-05 4.6489266360e-05
3.0939849624e-01 4.4732933550e-05 4.1560344364e-05 6.0342914706e-06 3.5526052894e-05 4.7594635835e-05
3.1165413534e-01 4.5838154023e-05 4.2575604087e-05 6.1447614110e-06 3.6430842676e-05 4.8720365498e-05
3.1390977444e-01 4.6964714913e-05 4.3610442066e-05 6.2563255727e-06 3.7354116494e-05 4.9866767639e-05
3.1616541353e-01 4.8112953348e-05 4.4665177862e-05 6.3689817770e-06 3.8296196085e-05 5.1034159639e-05
3.1842105263e-01 4.9283211761e-05 4.5740136458e-05 6.4827276151e-06 3.9257408843e-05 5.2222864074e-05
3.2067669173e-01 5.0475837995e-05 4.6835648367e-05 6.5975604426e-06 4.0238087924e-05 5.3433208809e-05
3.2293233083e-01 5.1691185406e-05 4.7952049740e-05 6.7134773735e-06 4.1238572366e-05 5.4665527113e-05
3.2518796992e-01 5.2929612962e-05 4.9089682482e-05 6.8304752740e-06 4.2259207208e-05 5.5920157756e-05
3.2744360902e-01 5.4191485356e-05 5.0248894365e-05 6.9485507561e-06 4.3300343609e-05 5.7197445121e-05
3.2969924812e-01 5.5477173115e-05 5.1430039147e-05 7.0677001713e-06 4.4362338975e-05 5.8497739318e-05
3.3195488722e-01 5.6787052708e-05 5.2633476690e-05 7.1879196038e-06 4.5445557086e-05 5.9821396294e-05
3.3421052632e-01 5.8121506665e-05 5.3859573086e-05 7.3092048636e-06 4.6550368222e-05 6.1168777950e-05
3.3646616541e-01 5.9480923692e-05 5.5108700781e-05 7.4315514793e-06 4.7677149302e-05 6.2540252260e-05
3.3872180451e-01 6.0865698791e-05 5.6381238704e-05 7.5549546912e-06 4.8826284013e-05 6.3936193395e-05
3.4097744361e-01 6.2276233382e-05 5.7677572400e-05 7.6794094435e-06 4.9998162956e-05 6.5356981843e-05
3.4323308271e-01 6.3712935428e-05 5.8998094162e-05 7.8049103769e-06 5.1193183785e-05 6.6803004539e-05
3.4548872180e-01 6.5176219565e-05 6.0343203171e-05 7.9314518205e-06 5.2411751351e-05 6.8274654992e-05
3.4774436090e-01 6.6666507229e-05 6.1713305638e-05 8.0590277837e-06 5.3654277854e-05 6.9772333422e-05
3.5000000000e-01 6.8184226794e-05 6.3108814945e-05 8.1876319481e-06 5.4921182997e-05 7.1296446893e-05
3.5225563910e-01 6.9729813705e-05 6.4530151795e-05 8.3172576586e-06 5.6212894136e-05 7.2847409453e-05
3.5451127820e-01 7.1303710621e-05 6.5977744361e-05 8.4478979151e-06 5.7529846446e-05 7.4425642276e-05
3.5676691729e-01 7.2906367556e-05 6.7452028445e-05 8.5795453632e-06 5.8872483082e-05 7.6031573808e-05
3.5902255639e-01 7.4538242028e-05 6.8953447630e-05 8.7121922849e-06 6.0241255345e-05 7.7665639915e-05
3.6127819549e-01 7.6199799206e-05 7.0482453448e-05 8.8458305893e-06 6.1636622858e-05 7.9328284037e-05
3.6353383459e-01 7.7891512066e-05 7.2039505540e-05 8.9804518028e-06 6.3059053737e-05 8.1019957342e-05
3.6578947368e-01 7.9613861545e-05 7.3625071830e-05 9.1160470592e-06 6.4509024771e-05 8.2741118890e-05
3.6804511278e-01 8.1367336706e-05 7.5239628700e-05 9.2526070893e-06 6.5987021611e-05 8.4492235789e-05
3.7030075188e-01 8.3152434897e-05 7.6883661162e-05 9.3901222105e-06 6.7493538951e-05 8.6273783373e-05
3.7255639098e-01 8.4969661923e-05 7.8557663045e-05 9.5285823162e-06 6.9029080729e-05 8.8086245361e-05
3.7481203008e-01 8.6819532219e-05 8.0262137180e-05 9.6679768643e-06 7.0594160316e-05 8.9930114044e-05
3.7706766917e-01 8.8702569022e-05 8.1997595592e-05 9.8082948664e-06 7.2189300725e-05 9.1805890458e-05
3.7932330827e-01 9.0619304556e-05 8.3764559694e-05 9.9495248759e-06 7.3815034818e-05 9.3714084570e-05
3.8157894737e-01 9.2570280213e-05 8.5563560491e-05 1.0091654976e-05 7.5471905515e-05 9.5655215467e-05
3.8383458647e-01 9.4556046746e-05 8.7395138780e-05 1.0234672769e-05 7.7160466011e-05 9.7629811549e-05
3.8609022556e-01 9.6577164459e-05 8.9259845366e-05 1.0378565361e-05 7.8881280005e-05 9.9638410727e-05
3.8834586466e-01 9.8634203411e-05 9.1158241273e-05 1.0523319351e-05 8.0634921922e-05 1.0168156062e-04
3.9060150376e-01 1.0072774361e-04 9.3090897969e-05 1.0668920818e-05 8.2421977151e-05 1.0375981879e-04
3.9285714286e-01 1.0285837524e-04 9.5058397590e-05 1.0815355308e-05 8.4243042282e-05 1.0587375290e-04
3.9511278195e-01 1.0502669884e-04 9.7061333173e-05 1.0962607819e-05 8.6098725354e-05 1.0802394099e-04
3.9736842105e-01 1.0723332556e-04 9.9100308891e-05 1.1110662785e-05 8.7989646105e-05 1.1021097168e-04
3.9962406015e-01 1.0947887736e-04 1.0117594030e-04 1.1259504069e-05 8.9916436232e-05 1.1243544437e-04
4.0187969925e-01 1.1176398727e-04 1.0328885459e-04 1.1409114941e-05 9.1879739654e-05 1.1469796954e-04
4.0413533835e-01 1.1408929957e-04 1.0543969085e-04 1.1559478065e-05 9.3880212783e-05 1.1699916891e-04
4.0639097744e-01 1.1645547009e-04 1.0762910029e-04 1.1710575485e-05 9.5918524804e-05 1.1933967577e-04
4.0864661654e-01 1.1886316642e-04 1.0985774657e-04 1.1862388610e-05 9.7995357957e-05 1.2172013518e-04
4.1090225564e-01 1.2131306817e-04 1.1212630603e-04 1.2014898195e-05 1.0011140783e-04 1.2414120422e-04
4.1315789474e-01 1.2380586726e-04 1.1443546800e-04 1.2168084329e-05 1.0226738367e-04 1.2660355233e-04
4.1541353383e-01 1.2634226812e-04 1.1678593508e-04 1.2321926413e-05 1.0446400866e-04 1.2910786149e-04
4.1766917293e-01 1.2892298805e-04 1.1917842343e-04 1.2476403149e-05 1.0670202028e-04 1.3165482658e-04
4.1992481203e-01 1.3154875741e-04 1.2161366309e-04 1.2631492518e-05 1.0898217057e-04 1.3424515561e-04
4.2218045113e-01 1.3422031997e-04 1.2409239829e-04 1.2787171763e-05 1.1130522653e-04 1.3687957005e-04
4.2443609023e-01 1.3693843320e-04 1.2661538777e-04 1.2943417376e-05 1.1367197039e-04 1.3955880514e-04
4.2669172932e-01 1.3970386852e-04 1.2918340511e-04 1.3100205073e-05 1.1608320003e-04 1.4228361018e-04
4.2894736842e-01 1.4251741167e-04 1.3179723906e-04 1.3257509780e-05 1.1853972928e-04 1.4505474884e-04
4.3120300752e-01 1.4537986300e-04 1.3445769392e-04 1.3415305610e-05 1.2104238831e-04 1.4787299953e-04
4.3345864662e-01 1.4829203780e-04 1.3716558985e-04 1.3573565850e-05 1.2359202400e-04 1.5073915570e-04
4.3571428571e-01 1.5125476664e-04 1.3992176328e-04 1.3732262935e-05 1.2618950035e-04 1.5365402622e-04
4.3796992481e-01 1.5426889568e-04 1.4272706726e-04 1.3891368432e-05 1.2883569883e-04 1.5661843570e-04
4.4022556391e-01 1.5733528709e-04 1.4558237186e-04 1.4050853018e-05 1.3153151884e-04 1.5963322487e-04
4.4248120301e-01 1.6045481934e-04 1.4848856454e-04 1.4210686463e-05 1.3427787807e-04 1.6269925100e-04
4.4473684211e-01 1.6362838761e-04 1.5144655060e-04 1.4370837603e-05 1.3707571300e-04 1.6581738820e-04
4.4699248120e-01 1.6685690418e-04 1.5445725358e-04 1.4531274326e-05 1.3992597926e-04 1.6898852791e-04
4.4924812030e-01 1.7014129878e-04 1.5752161568e-04 1.4691963545e-05 1.4282965213e-04 1.7221357922e-04
4.5150375940e-01 1.7348251903e-04 1.6064059819e-04 1.4852871182e-05 1.4578772701e-04 1.7549346938e-04
4.5375939850e-01 1.7688153084e-04 1.6381518200e-04 1.5013962143e-05 1.4880121986e-04 1.7882914415e-04
4.5601503759e-01 1.8033931883e-04 1.6704636801e-04 1.5175200295e-05 1.5187116771e-04 1.8222156830e-04
4.5827067669e-01 1.8385688677e-04 1.7033517761e-04 1.5336548450e-05 1.5499862917e-04 1.8567172606e-04
4.6052631579e-01 1.8743525801e-04 1.7368265323e-04 1.5497968335e-05 1.5818468490e-04 1.8918062157e-04
4.6278195489e-01 1.9107547600e-04 1.7708985877e-04 1.5659420577e-05 1.6143043819e-04 1.9274927935e-04
4.6503759398e-01 1.9477860466e-04 1.8055788018e-04 1.5820864679e-05 1.6473701550e-04 1.9637874486e-04
4.6729323308e-01 1.9854572896e-04 1.8408782595e-04 1.5982258993e-05 1.6810556696e-04 2.0007008495e-04
4.6954887218e-01 2.0237795537e-04 1.8768082771e-04 1.6143560706e-05 1.7153726701e-04 2.0382438842e-04
4.7180451128e-01 2.0627641239e-04 1.9133804075e-04 1.6304725813e-05 1.7503331493e-04 2.0764276656e-04
4.7406015038e-01 2.1024225106e-04 1.9506064461e-04 1.6465709095e-05 1.7859493551e-04 2.1152635370e-04
4.7631578947e-01 2.1427664551e-04 1.9884984370e-04 1.6626464101e-05 1.8222337960e-04 2.1547630780e-04
4.7857142857e-01 2.1838079353e-04 2.0270686789e-04 1.6786943123e-05 1.8591992477e-04 2.1949381102e-04
4.8082706767e-01 2.2255591714e-04 2.0663297318e-04 1.6947097178e-05 1.8968587600e-04 2.2358007036e-04
4.8308270677e-01 2.2680326314e-04 2.1062944229e-04 1.7106875988e-05 1.9352256630e-04 2.2773631828e-04
4.8533834586e-01 2.3112410379e-04 2.1469758538e-04 1.7266227955e-05 1.9743135743e-04 2.3196381334e-04
4.8759398496e-01 2.3551973734e-04 2.1883874073e-04 1.7425100151e-05 2.0141364058e-04 2.3626384088e-04
4.8984962406e-01 2.3999148876e-04 2.2305427544e-04 1.7583438291e-05 2.0547083715e-04 2.4063771373e-04
4.9210526316e-01 2.4454071036e-04 2.2734558616e-04 1.7741186722e-05 2.0960439944e-04 2.4508677288e-04
4.9436090226e-01 2.4916878244e-04 2.3171409984e-04 1.7898288402e-05 2.1381581144e-04 2.4961238825e-04
4.9661654135e-01 2.5387711404e-04 2.3616127453e-04 1.8054684890e-05 2.1810658964e-04 2.5421595942e-04
4.9887218045e-01 2.5866714365e-04 2.4068860014e-04 1.8210316328e-05 2.2247828381e-04 2.5889891647e-04
5.0112781955e-01 2.6354033991e-04 2.4529759927e-04 1.8365121433e-05 2.2693247784e-04 2.6366272070e-04
5.0338345865e-01 2.6849820242e-04 2.4998982809e-04 1.8519037483e-05 2.3147079060e-04 2.6850886557e-04
5.0563909774e-01 2.7354226251e-04 2.5476687715e-04 1.8672000314e-05 2.3609487684e-04 2.7343887747e-04
5.0789473684e-01 2.7867408404e-04 2.5963037234e-04 1.8823944308e-05 2.4080642804e-04 2.7845431665e-04
5.1015037594e-01 2.8389526422e-04 2.6458197577e-04 1.8974802397e-05 2.4560717338e-04 2.8355677817e-04
5.1240601504e-01 2.8920743451e-04 2.6962338674e-04 1.9124506059e-05 2.5049888068e-04 2.8874789280e-04
5.1466165414e-01 2.9461226146e-04 2.7475634271e-04 1.9272985320e-05 2.5548335739e-04 2.9402932803e-04
5.1691729323e-01 3.0011144767e-04 2.7998262034e-04 1.9420168764e-05 2.6056245158e-04 2.9940278910e-04
5.1917293233e-01 3.0570673266e-04 2.8530403649e-04 1.9565983543e-05 2.6573805295e-04 3.0487002004e-04
5.2142857143e-01 3.1139989390e-04 2.9072244934e-04 1.9710355393e-05 2.7101209395e-04 3.1043280474e-04
5.2368421053e-01 3.1719274778e-04 2.9623975947e-04 1.9853208651e-05 2.7638655082e-04 3.1609296812e-04
5.2593984962e-01 3.2308715063e-04 3.0185791101e-04 1.9994466286e-05 2.8186344472e-04 3.2185237729e-04
5.2819548872e-01 3.2908499981e-04 3.0757889281e-04 2.0134049930e-05 2.8744484288e-04 3.2771294274e-04
5.3045112782e-01 3.3518823477e-04 3.1340473970e-04 2.0271879913e-05 2.9313285979e-04 3.3367661961e-04
5.3270676692e-01 3.4139883818e-04 3.1933753368e-04 2.0407875316e-05 2.9892965836e-04 3.3974540900e-04
5.3496240602e-01 3.4771883713e-04 3.2537940527e-04 2.0541954024e-05 3.0483745124e-04 3.4592135929e-04
5.3721804511e-01 3.5415030430e-04 3.3153253481e-04 2.0674032786e-05 3.1085850202e-04 3.5220656760e-04
5.3947368421e-01 3.6069535918e-04 3.3779915387e-04 2.0804027298e-05 3.1699512658e-04 3.5860318117e-04
5.4172932331e-01 3.6735616939e-04 3.4418154667e-04 2.0931852280e-05 3.2324969439e-04 3.6511339895e-04
5.4398496241e-01 3.7413495198e-04 3.5068205151e-04 2.1057421584e-05 3.2962462993e-04 3.7173947309e-04
5.4624060150e-01 3.8103397477e-04 3.5730306235e-04 2.1180648298e-05 3.3612241405e-04 3.7848371065e-04
5.4849624060e-01 3.8805555780e-04 3.6404703033e-04 2.1301444879e-05 3.4274558545e-04 3.8534847521e-04
5.5075187970e-01 3.9520207474e-04 3.7091646543e-04 2.1419723296e-05 3.4949674214e-04 3.9233618873e-04
5.5300751880e-01 4.0247595442e-04 3.7791393811e-04 2.1535395192e-05 3.5637854292e-04 3.9944933331e-04
5.5526315789e-01 4.0987968236e-04 3.8504208106e-04 2.1648372071e-05 3.6339370899e-04 4.0669045314e-04
5.5751879699e-01 4.1741580236e-04 3.9230359098e-04 2.1758565500e-05 3.7054502548e-04 4.1406215648e-04
5.5977443609e-01 4.2508691818e-04 3.9970123043e-04 2.1865887345e-05 3.7783534309e-04 4.2156711778e-04
5.6203007519e-01 4.3289569525e-04 4.0723782975e-04 2.1970250023e-05 3.8526757972e-04 4.2920807977e-04
5.6428571429e-01 4.4084486240e-04 4.1491628900e-04 2.2071566800e-05 3.9284472220e-04 4.3698785580e-04
5.6654135338e-01 4.4893721371e-04 4.2273958005e-04 2.2169752104e-05 4.0056982795e-04 4.4490933216e-04
5.6879699248e-01 4.5717561042e-04 4.3071074868e-04 2.2264721893e-05 4.0844602679e-04 4.5297547057e-04
5.7105263158e-01 4.6556298281e-04 4.3883291672e-04 2.2356394048e-05 4.1647652267e-04 4.6118931077e-04
5.7330827068e-01 4.7410233231e-04 4.4710928438e-04 2.2444688820e-05 4.2466459556e-04 4.6955397320e-04
5.7556390977e-01 4.8279673352e-04 4.5554313253e-04 2.2529529327e-05 4.3301360321e-04 4.7807266186e-04
5.7781954887e-01 4.9164933640e-04 4.6413782518e-04 2.2610842095e-05 4.4152698308e-04 4.8674866727e-04
5.8007518797e-01 5.0066336852e-04 4.7289681191e-04 2.2688557674e-05 4.5020825424e-04 4.9558536958e-04
5.8233082707e-01 5.0984213732e-04 4.8182363055e-04 2.2762611304e-05 4.5906101925e-04 5.0458624185e-04
5.8458646617e-01 5.1918903257e-04 4.9092190980e-04 2.2832943668e-05 4.6808896613e-04 5.1375485347e-04
5.8684210526e-01 5.2870752882e-04 5.0019537206e-04 2.2899501711e-05 4.7729587035e-04 5.2309487377e-04
5.8909774436e-01 5.3840118796e-04 5.0964783627e-04 2.2962239558e-05 4.8668559672e-04 5.3261007583e-04
5.9135338346e-01 5.4827366192e-04 5.1928322095e-04 2.3021119522e-05 4.9626210143e-04 5.4230434047e-04
5.9360902256e-01 5.5832869537e-04 5.2910554723e-04 2.3076113218e-05 5.0602943401e-04 5.5218166045e-04
5.9586466165e-01 5.6857012864e-04 5.3911894213e-04 2.3127202795e-05 5.1599173934e-04 5.6224614493e-04
5.9812030075e-01 5.7900190063e-04 5.4932764184e-04 2.3174382296e-05 5.2615325954e-04 5.7250202413e-04
6.0037593985e-01 5.8962805190e-04 5.5973599516e-04 2.3217659150e-05 5.3651833601e-04 5.8295365431e-04
6.0263157895e-01 6.0045272787e-04 5.7034846713e-04 2.3257055829e-05 5.4709141130e-04 5.9360552296e-04
6.0488721805e-01 6.1148018209e-04 5.8116964270e-04 2.3292611657e-05 5.5787703104e-04 6.0446225435e-04
6.0714285714e-01 6.2271477968e-04 5.9220423057e-04 2.3324384812e-05 5.6887984576e-04 6.1552861538e-04
6.0939849624e-01 6.3416100087e-04 6.0345706722e-04 2.3352454516e-05 5.8010461271e-04 6.2680952174e-04
6.1165413534e-01 6.4582344469e-04 6.1493312105e-04 2.3376923446e-05 5.9155619760e-04 6.3831004449e-04
6.1390977444e-01 6.5770683282e-04 6.2663749664e-04 2.3397920369e-05 6.0323957627e-04 6.5003541701e-04
6.1616541353e-01 6.6981601351e-04 6.3857543929e-04 2.3415603032e-05 6.1515983626e-04 6.6199104232e-04
6.1842105263e-01 6.8215596573e-04 6.5075233960e-04 2.3430161313e-05 6.2732217829e-04 6.7418250091e-04
6.2067669173e-01 6.9473180347e-04 6.6317373834e-04 2.3441820664e-05 6.3973191767e-04 6.8661555900e-04
6.2293233083e-01 7.0754878014e-04 6.7584533141e-04 2.3450845851e-05 6.5239448556e-04 6.9929617726e-04
6.2518796992e-01 7.2061229324e-04 6.8877297510e-04 2.3457545012e-05 6.6531543008e-04 7.1223052011e-04
6.2744360902e-01 7.3392788912e-04 7.0196269146e-04 2.3462274054e-05 6.7850041740e-04 7.2542496551e-04
6.2969924812e-01 7.4750126799e-04 7.1542067395e-04 2.3465441387e-05 6.9195523257e-04 7.3888611534e-04
6.3195488722e-01 7.6133828911e-04 7.2915329330e-04 2.3467513012e-05 7.0568578029e-04 7.5262080632e-04
6.3421052632e-01 7.7544497618e-04 7.4316710357e-04 2.3469017962e-05 7.1969808561e-04 7.6663612153e-04
6.3646616541e-01 7.8982752294e-04 7.5746884848e-04 2.3470554080e-05 7.3399829440e-04 7.8093940256e-04
6.3872180451e-01 8.0449229905e-04 7.7206546805e-04 2.3472794138e-05 7.4859267392e-04 7.9553826219e-04
6.4097744361e-01 8.1944585613e-04 7.8696410542e-04 2.3476492241e-05 7.6348761318e-04 8.1044059766e-04
6.4323308271e-01 8.3469493407e-04 8.0217211398e-04 2.3482490491e-05 7.7868962349e-04 8.2565460448e-04
6.4548872180e-01 8.5024646766e-04 8.1769706487e-04 2.3491725846e-05 7.9420533902e-04 8.4118879071e-04
6.4774436090e-01 8.6610759344e-04 8.3354675464e-04 2.3505237078e-05 8.1004151756e-04 8.5705199172e-04
6.5000000000e-01 8.8228565680e-04 8.4972921342e-04 2.3524171733e-05 8.2620504169e-04 8.7325338515e-04
6.5225563910e-01 8.9878821949e-04 8.6625271327e-04 2.3549792956e-05 8.4270292031e-04 8.8980250622e-04
6.5451127820e-01 9.1562306732e-04 8.8312577696e-04 2.3583486001e-05 8.5954229096e-04 9.0670926296e-04
6.5676691729e-01 9.3279821829e-04 9.0035718715e-04 2.3626764243e-05 8.7673042291e-04 9.2398395140e-04
6.5902255639e-01 9.5032193099e-04 9.1795599591e-04 2.3681274455e-05 8.9427472146e-04 9.4163727037e-04
6.6127819549e-01 9.6820271342e-04 9.3593153466e-04 2.3748801092e-05 9.1218273356e-04 9.5968033575e-04
6.6353383459e-01 9.8644933216e-04 9.5429342457e-04 2.3831269302e-05 9.3046215527e-04 9.7812469387e-04
6.6578947368e-01 1.0050708220e-03 9.7305158743e-04 2.3930746365e-05 9.4912084107e-04 9.9698233380e-04
6.6804511278e-01 1.0240764957e-03 9.9221625694e-04 2.4049441270e-05 9.6816681567e-04 1.0162656982e-03
6.7030075188e-01 1.0434759549e-03 1.0117979905e-03 2.4189702139e-05 9.8760828839e-04 1.0359876927e-03
6.7255639098e-01 1.0632791006e-03 1.0318076818e-03 2.4354011265e-05 1.0074536705e-03 1.0561616930e-03
6.7481203008e-01 1.0834961447e-03 1.0522565732e-03 2.4544977572e-05 1.0277115956e-03 1.0768015508e-03
6.7706766917e-01 1.1041376220e-03 1.0731562699e-03 2.4765326417e-05 1.0483909435e-03 1.0979215963e-03
6.7932330827e-01 1.1252144023e-03 1.0945187535e-03 2.5017886742e-05 1.0695008668e-03 1.1195366403e-03
6.8157894737e-01 1.1467377040e-03 1.1163563973e-03 2.5305575752e-05 1.0910508215e-03 1.1416619730e-03
6.8383458647e-01 1.1687191073e-03 1.1386819810e-03 2.5631381405e-05 1.1130505996e-03 1.1643133624e-03
6.8609022556e-01 1.1911705685e-03 1.1615087077e-03 2.5998343207e-05 1.1355103645e-03 1.1875070509e-03
6.8834586466e-01 1.2141044351e-03 1.1848502202e-03 2.6409531901e-05 1.1584406883e-03 1.2112597521e-03
6.9060150376e-01 1.2375334611e-03 1.2087206192e-03 2.6868028786e-05 1.1818525904e-03 1.2355886480e-03
6.9285714286e-01 1.2614708236e-03 1.2331344813e-03 2.7376905481e-05 1.2057575758e-03 1.2605113868e-03
6.9511278195e-01 1.2859301402e-03 1.2581068791e-03 2.7939204973e-05 1.2301676741e-03 1.2860460841e-03
6.9736842105e-01 1.3109254863e-03 1.2836534012e-03 2.8557924758e-05 1.2550954765e-03 1.3122113260e-03
6.9962406015e-01 1.3364714144e-03 1.3097901738e-03 2.9236002795e-05 1.2805541710e-03 1.3390261766e-03
7.0187969925e-01 1.3625829739e-03 1.3365338829e-03 2.9976306861e-05 1.3065575760e-03 1.3665101898e-03
7.0413533835e-01 1.3892757316e-03 1.3639017982e-03 3.0781627694e-05 1.3331201705e-03 1.3946834259e-03
7.0639097744e-01 1.4165657936e-03 1.3919117975e-03 3.1654676132e-05 1.3602571213e-03 1.4235664736e-03
7.0864661654e-01 1.4444698280e-03 1.4205823929e-03 3.2598084223e-05 1.3879843087e-03 1.4531804772e-03
7.1090225564e-01 1.4730050890e-03 1.4499327582e-03 3.3614410108e-05 1.4163183481e-03 1.4835471683e-03
7.1315789474e-01 1.5021894424e-03 1.4799827570e-03 3.4706146314e-05 1.4452766107e-03 1.5146889034e-03
7.1541353383e-01 1.5320413914e-03 1.5107529737e-03 3.5875730977e-05 1.4748772427e-03 1.5466287047e-03
7.1766917293e-01 1.5625801051e-03 1.5422647444e-03 3.7125561429e-05 1.5051391830e-03 1.5793903058e-03
7.1992481203e-01 1.5938254477e-03 1.5745401908e-03 3.8458009601e-05 1.5360821812e-03 1.6129982004e-03
7.2218045113e-01 1.6257980089e-03 1.6076022551e-03 3.9875438640e-05 1.5677268165e-03 1.6474776938e-03
7.2443609023e-01 1.6585191370e-03 1.6414747371e-03 4.1380220258e-05 1.6000945168e-03 1.6828549574e-03
7.2669172932e-01 1.6920109727e-03 1.6761823329e-03 4.2974752351e-05 1.6332075806e-03 1.7191570853e-03
7.2894736842e-01 1.7262964854e-03 1.7117506763e-03 4.4661476521e-05 1.6670891998e-03 1.7564121528e-03
7.3120300752e-01 1.7613995109e-03 1.7482063819e-03 4.6442895233e-05 1.7017634867e-03 1.7946492771e-03
7.3345864662e-01 1.7973447917e-03 1.7855770907e-03 4.8321588399e-05 1.7372555023e-03 1.8338986791e-03
7.3571428571e-01 1.8341580192e-03 1.8238915183e-03 5.0300229294e-05 1.7735912890e-03 1.8741917476e-03
7.3796992481e-01 1.8718658782e-03 1.8631795061e-03 5.2381599717e-05 1.8107979063e-03 1.9155611058e-03
7.4022556391e-01 1.9104960941e-03 1.9034720743e-03 5.4568604434e-05 1.8489034698e-03 1.9580406787e-03
7.4248120301e-01 1.9500774828e-03 1.9448014793e-03 5.6864284926e-05 1.8879371944e-03 2.0016657642e-03
7.4473684211e-01 1.9906400031e-03 1.9872012736e-03 5.9271832527e-05 1.9279294410e-03 2.0464731061e-03
7.4699248120e-01 2.0322148123e-03 2.0307063688e-03 6.1794601051e-05 1.9689117678e-03 2.0925009699e-03
7.4924812030e-01 2.0748343252e-03 2.0753531034e-03 6.4436119014e-05 2.0109169844e-03 2.1397892224e-03
7.5150375940e-01 2.1185322763e-03 2.1211793134e-03 6.7200101591e-05 2.0539792118e-03 2.1883794150e-03
7.5375939850e-01 2.1633437856e-03 2.1682244078e-03 7.0090462404e-05 2.0981339454e-03 2.2383148702e-03
7.5601503759e-01 2.2093054289e-03 2.2165294483e-03 7.3111325302e-05 2.1434181230e-03 2.2896407736e-03
7.5827067669e-01 2.2564553114e-03 2.2661372341e-03 7.6267036218e-05 2.1898701978e-03 2.3424042703e-03
7.6052631579e-01 2.3048331467e-03 2.3170923913e-03 7.9562175258e-05 2.2375302160e-03 2.3966545665e-03
7.6278195489e-01 2.3544803396e-03 2.3694414685e-03 8.3001569108e-05 2.2864398994e-03 2.4524430377e-03
7.6503759398e-01 2.4054400755e-03 2.4232330380e-03 8.6590303896e-05 2.3366427341e-03 2.5098233419e-03
7.6729323308e-01 2.4577574136e-03 2.4785178029e-03 9.0333738592e-05 2.3881840643e-03 2.5688515415e-03
7.6954887218e-01 2.5114793873e-03 2.5353487117e-03 9.4237519077e-05 2.4411111926e-03 2.6295862307e-03
7.7180451128e-01 2.5666551105e-03 2.5937810798e-03 9.8307592969e-05 2.4954734869e-03 2.6920886728e-03
7.7406015038e-01 2.6233358910e-03 2.6538727193e-03 1.0255022531e-04 2.5513224940e-03 2.7564229446e-03
7.7631578947e-01 2.6815753504e-03 2.7156840759e-03 1.0697201522e-04 2.6087120607e-03 2.8226560912e-03
7.7857142857e-01 2.7414295531e-03 2.7792783770e-03 1.1157991363e-04 2.6676984634e-03 2.8908582907e-03
7.8082706767e-01 2.8029571431e-03 2.8447217875e-03 1.1638124220e-04 2.7283405453e-03 2.9611030297e-03
7.8308270677e-01 2.8662194898e-03 2.9120835771e-03 1.2138371352e-04 2.7906998636e-03 3.0334672907e-03
7.8533834586e-01 2.9312808443e-03 2.9814362994e-03 1.2659545274e-04 2.8548408467e-03 3.1080317522e-03
7.8759398496e-01 2.9982085057e-03 3.0528559818e-03 1.3202502070e-04 2.9208309611e-03 3.1848810025e-03
7.8984962406e-01 3.0670729996e-03 3.1264223300e-03 1.3768143879e-04 2.9887408912e-03 3.2641037688e-03
7.9210526316e-01 3.1379482680e-03 3.2022189460e-03 1.4357421558e-04 3.0586447304e-03 3.3457931616e-03
7.9436090226e-01 3.2109118740e-03 3.2803335618e-03 1.4971337540e-04 3.1306201864e-03 3.4300469372e-03
7.9661654135e-01 3.2860452198e-03 3.3608582896e-03 1.5610948915e-04 3.2047488005e-03 3.5169677788e-03
7.9887218045e-01 3.3634337811e-03 3.4438898905e-03 1.6277370728e-04 3.2811161832e-03 3.6066635978e-03
8.0112781955e-01 3.4431673585e-03 3.5295300622e-03 1.6971779541e-04 3.3598122668e-03 3.6992478576e-03
8.0338345865e-01 3.5253403472e-03 3.6178857487e-03 1.7695417263e-04 3.4409315761e-03 3.7948399213e-03
8.0563909774e-01 3.6100520275e-03 3.7090694726e-03 1.8449595271e-04 3.5245735199e-03 3.8935654253e-03
8.0789473684e-01 3.6974068760e-03 3.8031996927e-03 1.9235698867e-04 3.6108427040e-03 3.9955566813e-03
8.1015037594e-01 3.7875149018e-03 3.9004011891e-03 2.0055192069e-04 3.6998492684e-03 4.1009531098e-03
8.1240601504e-01 3.8804920079e-03 4.0008054781e-03 2.0909622799e-04 3.7917092501e-03 4.2099017061e-03
8.1466165414e-01 3.9764603814e-03 4.1045512594e-03 2.1800628478e-04 3.8865449746e-03 4.3225575442e-03
8.1691729323e-01 4.0755489140e-03 4.2117848989e-03 2.2729942083e-04 3.9844854781e-03 4.4390843198e-03
8.1917293233e-01 4.1778936566e-03 4.3226609506e-03 2.3699398692e-04 4.0856669637e-03 4.5596549375e-03
8.2142857143e-01 4.2836383108e-03 4.4373427202e-03 2.4710942588e-04 4.1902332943e-03 4.6844521461e-03
8.2368421053e-01 4.3929347605e-03 4.5560028761e-03 2.5766634939e-04 4.2983365267e-03 4.8136692255e-03
8.2593984962e-01 4.5059436482e-03 4.6788241103e-03 2.6868662152e-04 4.4101374888e-03 4.9475107318e-03
8.2819548872e-01 4.6228349991e-03 4.8059998561e-03 2.8019344927e-04 4.5258064068e-03 5.0861933054e-03
8.3045112782e-01 4.7437888998e-03 4.9377350667e-03 2.9221148112e-04 4.6455235856e-03 5.2299465478e-03
8.3270676692e-01 4.8689962343e-03 5.0742470613e-03 3.0476691415e-04 4.7694801472e-03 5.3790139755e-03
8.3496240602e-01 4.9986594856e-03 5.2157664462e-03 3.1788761084e-04 4.8978788353e-03 5.5336540570e-03
8.3721804511e-01 5.1329936085e-03 5.3625381169e-03 3.3160322630e-04 5.0309348906e-03 5.6941413432e-03
8.3947368421e-01 5.2722269803e-03 5.5148223524e-03 3.4594534722e-04 5.1688770051e-03 5.8607676996e-03
8.4172932331e-01 5.4166024400e-03 5.6728960079e-03 3.6094764373e-04 5.3119483642e-03 6.0338436516e-03
8.4398496241e-01 5.5663784224e-03 5.8370538203e-03 3.7664603549e-04 5.4604077848e-03 6.2136998558e-03
8.4624060150e-01 5.7218301999e-03 6.0076098353e-03 3.9307887367e-04 5.6145309617e-03 6.4006887090e-03
8.4849624060e-01 5.8832512427e-03 6.1848989721e-03 4.1028714052e-04 5.7746118315e-03 6.5951861126e-03
8.5075187970e-01 6.0509547110e-03 6.3692787394e-03 4.2831466857e-04 5.9409640708e-03 6.7975934080e-03
8.5300751880e-01 6.2252750941e-03 6.5611311218e-03 4.4720838163e-04 6.1139227402e-03 7.0083395034e-03
8.5526315789e-01 6.4065700134e-03 6.7608646538e-03 4.6701856016e-04 6.2938460936e-03 7.2278832139e-03
8.5751879699e-01 6.5952222086e-03 6.9689167058e-03 4.8779913398e-04 6.4811175719e-03 7.4567158398e-03
8.5977443609e-01 6.7916417289e-03 7.1857560064e-03 5.0960800546e-04 6.6761480009e-03 7.6953640118e-03
8.6203007519e-01 6.9962683539e-03 7.4118854287e-03 5.3250740691e-04 6.8793780218e-03 7.9443928357e-03
8.6428571429e-01 7.2095742730e-03 7.6478450760e-03 5.5656429659e-04 7.0912807794e-03 8.2044093726e-03
8.6654135338e-01 7.4320670551e-03 7.8942157005e-03 5.8185079802e-04 7.3123649024e-03 8.4760664985e-03
8.6879699248e-01 7.6642929452e-03 8.1516225013e-03 6.0844468818e-04 7.5431778131e-03 8.7600671895e-03
8.7105263158e-01 7.9068405326e-03 8.4207393484e-03 6.3642994107e-04 7.7843094074e-03 9.0571692895e-03
8.7330827068e-01 8.1603448357e-03 8.7022934899e-03 6.6589733386e-04 8.0363961561e-03 9.3681908238e-03
8.7556390977e-01 8.4254918638e-03 8.9970708073e-03 6.9694512420e-04 8.3001256831e-03 9.6940159315e-03
8.7781954887e-01 8.7030237178e-03 9.3059216939e-03 7.2967980836e-04 8.5762418855e-03 1.0035601502e-02
8.8007518797e-01 8.9937443067e-03 9.6297676435e-03 7.6421697167e-04 8.8655506718e-03 1.0393984615e-02
8.8233082707e-01 9.2985257663e-03 9.9696086499e-03 8.0068224431e-04 9.1689264056e-03 1.0770290894e-02
8.8458646617e-01 9.6183156832e-03 1.0326531535e-02 8.3921237791e-04 9.4873191571e-03 1.1165743913e-02
8.8684210526e-01 9.9541452417e-03 1.0701719343e-02 8.7995646082e-04 9.8217628825e-03 1.1581675804e-02
8.8909774436e-01 1.0307138433e-02 1.1096461962e-02 9.2307729311e-04 1.0173384669e-02 1.2019539255e-02
8.9135338346e-01 1.0678522490e-02 1.1512168159e-02 9.6875294602e-04 1.0543415213e-02 1.2480921105e-02
8.9360902256e-01 1.1069639743e-02 1.1950379256e-02 1.0171785349e-03 1.0933200721e-02 1.2967557791e-02
8.9586466165e-01 1.1481961119e-02 1.2412784705e-02 1.0685682400e-03 1.1344216465e-02 1.3481352945e-02
8.9812030075e-01 1.1917101557e-02 1.2901239879e-02 1.1231576166e-03 1.1778082263e-02 1.4024397496e-02
9.0037593985e-01 1.2376837665e-02 1.3417786447e-02 1.1812062422e-03 1.2236580205e-02 1.4598992689e-02
9.0263157895e-01 1.2863127995e-02 1.3964675776e-02 1.2430007596e-03 1.2721675016e-02 1.5207676535e-02
9.0488721805e-01 1.3378136403e-02 1.4544395902e-02 1.3088583860e-03 1.3235537516e-02 1.5853254288e-02
9.0714285714e-01 1.3924259047e-02 1.5159702699e-02 1.3791309716e-03 1.3780571727e-02 1.6538833670e-02
9.0939849624e-01 1.4504155693e-02 1.5813656029e-02 1.4542097101e-03 1.4359446319e-02 1.7267865739e-02
9.1165413534e-01 1.5120786146e-02 1.6509661819e-02 1.5345306247e-03 1.4975131194e-02 1.8044192443e-02
9.1390977444e-01 1.5777452798e-02 1.7251521208e-02 1.6205809812e-03 1.5630940227e-02 1.8872102189e-02
9.1616541353e-01 1.6477850523e-02 1.8043488184e-02 1.7129068133e-03 1.6330581371e-02 1.9756394997e-02
9.1842105263e-01 1.7226125405e-02 1.8890337442e-02 1.8121217892e-03 1.7078215653e-02 2.0702459231e-02
9.2067669173e-01 1.8026944185e-02 1.9797444631e-02 1.9189177030e-03 1.7878526928e-02 2.1716362334e-02
9.2293233083e-01 1.8885576728e-02 2.0770881666e-02 2.0340769456e-03 1.8736804720e-02 2.2804958611e-02
9.2518796992e-01 1.9807994444e-02 2.1817530485e-02 2.1584873978e-03 1.9659043087e-02 2.3976017883e-02
9.2744360902e-01 2.0800988314e-02 2.2945219502e-02 2.2931603063e-03 2.0652059195e-02 2.5238379808e-02
9.2969924812e-01 2.1872311215e-02 2.4162888147e-02 2.4392518556e-03 2.1723636292e-02 2.6602140003e-02
9.3195488722e-01 2.3030850484e-02 2.5480786425e-02 2.5980893457e-03 2.2882697079e-02 2.8078875770e-02
9.3421052632e-01 2.4286838436e-02 2.6910718367e-02 2.7712031504e-03 2.4139515216e-02 2.9681921517e-02
9.3646616541e-01 2.5652110810e-02 2.8466340975e-02 2.9603659847e-03 2.5505974991e-02 3.1426706960e-02
9.3872180451e-01 2.7140426244e-02 3.0163533786e-02 3.1676414800e-03 2.6995892306e-02 3.3331175266e-02
9.4097744361e-01 2.8767864059e-02 3.2020859104e-02 3.3954447161e-03 2.8625414387e-02 3.5416303820e-02
9.4323308271e-01 3.0553323469e-02 3.4060139631e-02 3.6466182429e-03 3.0413521389e-02 3.7706757874e-02
9.4548872180e-01 3.2519155322e-02 3.6307189580e-02 3.9245283611e-03 3.2382661219e-02 4.0231717941e-02
9.4774436090e-01 3.4691968863e-02 3.8792748426e-02 4.2331881694e-03 3.4559560257e-02 4.3025936596e-02
9.5000000000e-01 3.7103672116e-02 4.1553685234e-02 4.5774163651e-03 3.6976268869e-02 4.6131101599e-02


==> plots/liouville_zz11_fzz02_ensemble_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
5.0000000000e-02 2.5312658976e-07 5.9022451045e-07 4.1696082112e-07 1.7326368933e-07 1.0071853316e-06
5.2255639098e-02 2.8535768095e-07 6.6216440639e-07 4.6582147281e-07 1.9634293357e-07 1.1279858792e-06
5.4511278195e-02 3.2011223760e-07 7.3923304693e-07 5.1785455867e-07 2.2137848826e-07 1.2570876056e-06
5.6766917293e-02 3.5747830650e-07 8.2155692015e-07 5.7310459949e-07 2.4845232066e-07 1.3946615196e-06
5.9022556391e-02 3.9754407180e-07 9.0926014933e-07 6.3161320064e-07 2.7764694870e-07 1.5408733500e-06
6.1278195489e-02 4.4039790542e-07 1.0024646579e-06 6.9341920698e-07 3.0904545089e-07 1.6958838649e-06
6.3533834586e-02 4.8612841403e-07 1.1012903220e-06 7.5855884604e-07 3.4273147593e-07 1.8598491680e-06
6.5789473684e-02 5.3482448275e-07 1.2058551125e-06 8.2706586073e-07 3.7878925181e-07 2.0329209733e-06
6.8045112782e-02 5.8657531624e-07 1.3162752275e-06 8.9897163270e-07 4.1730359480e-07 2.2152468602e-06
7.0300751880e-02 6.4147047742e-07 1.4326652157e-06 9.7430529735e-07 4.5835991835e-07 2.4069705130e-06
7.2556390977e-02 6.9959992404e-07 1.5551380931e-06 1.0530938511e-06 5.0204424194e-07 2.6082319442e-06
7.4812030075e-02 7.6105404357e-07 1.6838054522e-06 1.1353622521e-06 5.4844320010e-07 2.8191677043e-06
7.7067669173e-02 8.2592368629e-07 1.8187775655e-06 1.2211335140e-06 5.9764405149e-07 3.0399110795e-06
7.9323308271e-02 8.9430019719e-07 1.9601634830e-06 1.3104287947e-06 6.4973468827e-07 3.2705922777e-06
8.1578947368e-02 9.6627544642e-07 2.1080711252e-06 1.4032674796e-06 7.0480364563e-07 3.5113386048e-06
8.3834586466e-02 1.0419418588e-06 2.2626073714e-06 1.4996672597e-06 7.6294011168e-07 3.7622746311e-06
8.6090225564e-02 1.1213924421e-06 2.4238781432e-06 1.5996442057e-06 8.2423393758e-07 4.0235223489e-06
8.8345864662e-02 1.2047208150e-06 2.5919884857e-06 1.7032128376e-06 8.8877564810e-07 4.2952013233e-06
9.0601503759e-02 1.2920212335e-06 2.7670426435e-06 1.8103861911e-06 9.5665645240e-07 4.5774288345e-06
9.2857142857e-02 1.3833886174e-06 2.9491441347e-06 1.9211758793e-06 1.0279682554e-06 4.8703200140e-06
9.5112781955e-02 1.4789185757e-06 3.1383958218e-06 2.0355921527e-06 1.1028036691e-06 5.1739879745e-06
9.7368421053e-02 1.5787074319e-06 3.3348999797e-06 2.1536439544e-06 1.1812560253e-06 5.4885439341e-06
9.9624060150e-02 1.6828522480e-06 3.5387583609e-06 2.2753389739e-06 1.2634193870e-06 5.8140973348e-06
1.0187969925e-01 1.7914508496e-06 3.7500722597e-06 2.4006836973e-06 1.3493885624e-06 6.1507559570e-06
1.0413533835e-01 1.9046018491e-06 3.9689425726e-06 2.5296834552e-06 1.4392591174e-06 6.4986260278e-06
1.0639097744e-01 2.0224046693e-06 4.1954698581e-06 2.6623424686e-06 1.5331273896e-06 6.8578123267e-06
1.0864661654e-01 2.1449595672e-06 4.4297543943e-06 2.7986638918e-06 1.6310905025e-06 7.2284182861e-06
1.1090225564e-01 2.2723676565e-06 4.6718962342e-06 2.9386498540e-06 1.7332463802e-06 7.6105460882e-06
1.1315789474e-01 2.4047309310e-06 4.9219952607e-06 3.0823014983e-06 1.8396937625e-06 8.0042967590e-06
1.1541353383e-01 2.5421522874e-06 5.1801512393e-06 3.2296190193e-06 1.9505322200e-06 8.4097702586e-06
1.1766917293e-01 2.6847355477e-06 5.4464638693e-06 3.3806016986e-06 2.0658621708e-06 8.8270655679e-06
1.1992481203e-01 2.8325854820e-06 5.7210328348e-06 3.5352479385e-06 2.1857848963e-06 9.2562807733e-06
1.2218045113e-01 2.9858078312e-06 6.0039578534e-06 3.6935552946e-06 2.3104025588e-06 9.6975131480e-06
1.2443609023e-01 3.1445093295e-06 6.2953387247e-06 3.8555205065e-06 2.4398182181e-06 1.0150859231e-05
1.2669172932e-01 3.3087977268e-06 6.5952753772e-06 4.0211395271e-06 2.5741358501e-06 1.0616414904e-05
1.2894736842e-01 3.4787818118e-06 6.9038679151e-06 4.1904075504e-06 2.7134603647e-06 1.1094275465e-05
1.3120300752e-01 3.6545714341e-06 7.2212166632e-06 4.3633190385e-06 2.8578976247e-06 1.1584535702e-05
1.3345864662e-01 3.8362775270e-06 7.5474222119e-06 4.5398677467e-06 3.0075544652e-06 1.2087289959e-05
1.3571428571e-01 4.0240121310e-06 7.8825854612e-06 4.7200467479e-06 3.1625387133e-06 1.2602632209e-05
1.3796992481e-01 4.2178884157e-06 8.2268076640e-06 4.9038484554e-06 3.3229592085e-06 1.3130656119e-05
1.4022556391e-01 4.4180207038e-06 8.5801904684e-06 5.0912646451e-06 3.4889258232e-06 1.3671455114e-05
1.4248120301e-01 4.6245244935e-06 8.9428359606e-06 5.2822864764e-06 3.6605494842e-06 1.4225122437e-05
1.4473684211e-01 4.8375164827e-06 9.3148467060e-06 5.4769045117e-06 3.8379421943e-06 1.4791751218e-05
1.4699248120e-01 5.0571145917e-06 9.6963257905e-06 5.6751087359e-06 4.0212170546e-06 1.5371434526e-05
1.4924812030e-01 5.2834379876e-06 1.0087376861e-05 5.8768885740e-06 4.2104882874e-06 1.5964265435e-05
1.5150375940e-01 5.5166071079e-06 1.0488104168e-05 6.0822329085e-06 4.4058712592e-06 1.6570337076e-05
1.5375939850e-01 5.7567436846e-06 1.0898612600e-05 6.2911300953e-06 4.6074825046e-06 1.7189742695e-05
1.5601503759e-01 6.0039707691e-06 1.1319007730e-05 6.5035679794e-06 4.8154397508e-06 1.7822575710e-05
1.5827067669e-01 6.2584127561e-06 1.1749395852e-05 6.7195339095e-06 5.0298619423e-06 1.8468929761e-05
1.6052631579e-01 6.5201954092e-06 1.2189884018e-05 6.9390147516e-06 5.2508692659e-06 1.9128898769e-05
1.6278195489e-01 6.7894458858e-06 1.2640580080e-05 7.1619969025e-06 5.4785831774e-06 1.9802576982e-05
1.6503759398e-01 7.0662927625e-06 1.3101592729e-05 7.3884663017e-06 5.7131264272e-06 2.0490059031e-05
1.6729323308e-01 7.3508660610e-06 1.3573031532e-05 7.6184084438e-06 5.9546230879e-06 2.1191439975e-05
1.6954887218e-01 7.6432972742e-06 1.4055006970e-05 7.8518083886e-06 6.2031985816e-06 2.1906815359e-05
1.7180451128e-01 7.9437193927e-06 1.4547630481e-05 8.0886507724e-06 6.4589797081e-06 2.2636281253e-05
1.7406015038e-01 8.2522669315e-06 1.5051014491e-05 8.3289198169e-06 6.7220946736e-06 2.3379934307e-05
1.7631578947e-01 8.5690759570e-06 1.5565272459e-05 8.5725993391e-06 6.9926731198e-06 2.4137871798e-05
1.7857142857e-01 8.8942841148e-06 1.6090518913e-05 8.8196727592e-06 7.2708461539e-06 2.4910191672e-05
1.8082706767e-01 9.2280306573e-06 1.6626869488e-05 9.0701231087e-06 7.5567463792e-06 2.5696992597e-05
1.8308270677e-01 9.5704564722e-06 1.7174440964e-05 9.3239330381e-06 7.8505079260e-06 2.6498374002e-05
1.8533834586e-01 9.9217041110e-06 1.7733351306e-05 9.5810848234e-06 8.1522664830e-06 2.7314436130e-05
1.8759398496e-01 1.0281917818e-05 1.8303719703e-05 9.8415603724e-06 8.4621593304e-06 2.8145280075e-05
1.8984962406e-01 1.0651243561e-05 1.8885666602e-05 1.0105341231e-05 8.7803253719e-06 2.8991007833e-05
1.9210526316e-01 1.1029829058e-05 1.9479313755e-05 1.0372408587e-05 9.1069051688e-06 2.9851722342e-05
1.9436090226e-01 1.1417823813e-05 2.0084784251e-05 1.0642743276e-05 9.4420409744e-06 3.0727527527e-05
1.9661654135e-01 1.1815379141e-05 2.0702202556e-05 1.0916325788e-05 9.7858767684e-06 3.1618528344e-05
1.9887218045e-01 1.2222648203e-05 2.1331694558e-05 1.1193136265e-05 1.0138558293e-05 3.2524830823e-05
2.0112781955e-01 1.2639786039e-05 2.1973387599e-05 1.1473154511e-05 1.0500233088e-05 3.3446542111e-05
2.0338345865e-01 1.3066949596e-05 2.2627410521e-05 1.1756359991e-05 1.0871050530e-05 3.4383770512e-05
2.0563909774e-01 1.3504297763e-05 2.3293893701e-05 1.2042731834e-05 1.1251161867e-05 3.5336625535e-05
2.0789473684e-01 1.3951991408e-05 2.3972969097e-05 1.2332248835e-05 1.1640720261e-05 3.6305217932e-05
2.1015037594e-01 1.4410193406e-05 2.4664770282e-05 1.2624889459e-05 1.2039880823e-05 3.7289659741e-05
2.1240601504e-01 1.4879068678e-05 2.5369432492e-05 1.2920631838e-05 1.2448800655e-05 3.8290064330e-05
2.1466165414e-01 1.5358784222e-05 2.6087092663e-05 1.3219453774e-05 1.2867638889e-05 3.9306546437e-05
2.1691729323e-01 1.5849509155e-05 2.6817889472e-05 1.3521332740e-05 1.3296556732e-05 4.0339222212e-05
2.1917293233e-01 1.6351414743e-05 2.7561963383e-05 1.3826245878e-05 1.3735717505e-05 4.1388209261e-05
2.2142857143e-01 1.6864674442e-05 2.8319456687e-05 1.4134170001e-05 1.4185286686e-05 4.2453626687e-05
2.2368421053e-01 1.7389463933e-05 2.9090513545e-05 1.4445081588e-05 1.4645431957e-05 4.3535595132e-05
2.2593984962e-01 1.7925961164e-05 2.9875280031e-05 1.4758956787e-05 1.5116323244e-05 4.4634236818e-05
2.2819548872e-01 1.8474346383e-05 3.0673904180e-05 1.5075771411e-05 1.5598132769e-05 4.5749675591e-05
2.3045112782e-01 1.9034802184e-05 3.1486536025e-05 1.5395500937e-05 1.6091035088e-05 4.6882036961e-05
2.3270676692e-01 1.9607513543e-05 3.2313327648e-05 1.5718120501e-05 1.6595207148e-05 4.8031448149e-05
2.3496240602e-01 2.0192667863e-05 3.3154433225e-05 1.6043604899e-05 1.7110828327e-05 4.9198038124e-05
2.3721804511e-01 2.0790455010e-05 3.4010009068e-05 1.6371928581e-05 1.7638080488e-05 5.0381937649e-05
2.3947368421e-01 2.1401067363e-05 3.4880213675e-05 1.6703065648e-05 1.8177148028e-05 5.1583279323e-05
2.4172932331e-01 2.2024699849e-05 3.5765207777e-05 1.7036989849e-05 1.8728217928e-05 5.2802197626e-05
2.4398496241e-01 2.2661549996e-05 3.6665154384e-05 1.7373674575e-05 1.9291479809e-05 5.4038828959e-05
2.4624060150e-01 2.3311817970e-05 3.7580218835e-05 1.7713092855e-05 1.9867125979e-05 5.5293311690e-05
2.4849624060e-01 2.3975706628e-05 3.8510568846e-05 1.8055217353e-05 2.0455351494e-05 5.6565786199e-05
2.5075187970e-01 2.4653421557e-05 3.9456374563e-05 1.8400020358e-05 2.1056354206e-05 5.7856394921e-05
2.5300751880e-01 2.5345171129e-05 4.0417808608e-05 1.8747473781e-05 2.1670334827e-05 5.9165282388e-05
2.5526315789e-01 2.6051166544e-05 4.1395046131e-05 1.9097549150e-05 2.2297496981e-05 6.0492595281e-05
2.5751879699e-01 2.6771621884e-05 4.2388264866e-05 1.9450217602e-05 2.2938047264e-05 6.1838482468e-05
2.5977443609e-01 2.7506754157e-05 4.3397645181e-05 1.9805449874e-05 2.3592195308e-05 6.3203095055e-05
2.6203007519e-01 2.8256783356e-05 4.4423370131e-05 2.0163216298e-05 2.4260153833e-05 6.4586586429e-05
2.6428571429e-01 2.9021932505e-05 4.5465625513e-05 2.0523486796e-05 2.4942138717e-05 6.5989112309e-05
2.6654135338e-01 2.9802427716e-05 4.6524599923e-05 2.0886230864e-05 2.5638369059e-05 6.7410830787e-05
2.6879699248e-01 3.0598498239e-05 4.7600484810e-05 2.1251417572e-05 2.6349067237e-05 6.8851902382e-05
2.7105263158e-01 3.1410376524e-05 4.8693474534e-05 2.1619015551e-05 2.7074458983e-05 7.0312490085e-05
2.7330827068e-01 3.2238298272e-05 4.9803766427e-05 2.1988992983e-05 2.7814773444e-05 7.1792759410e-05
2.7556390977e-01 3.3082502495e-05 5.0931560845e-05 2.2361317594e-05 2.8570243251e-05 7.3292878439e-05
2.7781954887e-01 3.3943231572e-05 5.2077061236e-05 2.2735956642e-05 2.9341104595e-05 7.4813017878e-05
2.8007518797e-01 3.4820731314e-05 5.3240474197e-05 2.3112876908e-05 3.0127597290e-05 7.6353351105e-05
2.8233082707e-01 3.5715251019e-05 5.4422009536e-05 2.3492044684e-05 3.0929964852e-05 7.7914054219e-05
2.8458646617e-01 3.6627043539e-05 5.5621880336e-05 2.3873425763e-05 3.1748454573e-05 7.9495306099e-05
2.8684210526e-01 3.7556365341e-05 5.6840303021e-05 2.4256985427e-05 3.2583317594e-05 8.1097288447e-05
2.8909774436e-01 3.8503476574e-05 5.8077497418e-05 2.4642688434e-05 3.3434808984e-05 8.2720185852e-05
2.9135338346e-01 3.9468641132e-05 5.9333686829e-05 2.5030499008e-05 3.4303187821e-05 8.4364185837e-05
2.9360902256e-01 4.0452126723e-05 6.0609098093e-05 2.5420380823e-05 3.5188717270e-05 8.6029478916e-05
2.9586466165e-01 4.1454204939e-05 6.1903961659e-05 2.5812296993e-05 3.6091664666e-05 8.7716258652e-05
2.9812030075e-01 4.2475151326e-05 6.3218511657e-05 2.6206210055e-05 3.7012301602e-05 8.9424721712e-05
3.0037593985e-01 4.3515245453e-05 6.4552985967e-05 2.6602081959e-05 3.7950904007e-05 9.1155067926e-05
3.0263157895e-01 4.4574770989e-05 6.5907626293e-05 2.6999874050e-05 3.8907752243e-05 9.2907500343e-05
3.0488721805e-01 4.5654015774e-05 6.7282678241e-05 2.7399547053e-05 3.9883131188e-05 9.4682225294e-05
3.0714285714e-01 4.6753271900e-05 6.8678391390e-05 2.7801061062e-05 4.0877330329e-05 9.6479452452e-05
3.0939849624e-01 4.7872835782e-05 7.0095019374e-05 2.8204375517e-05 4.1890643857e-05 9.8299394890e-05
3.1165413534e-01 4.9013008245e-05 7.1532819956e-05 2.8609449194e-05 4.2923370762e-05 1.0014226915e-04
3.1390977444e-01 5.0174094599e-05 7.2992055115e-05 2.9016240185e-05 4.3975814930e-05 1.0200829530e-04
3.1616541353e-01 5.1356404728e-05 7.4472991123e-05 2.9424705882e-05 4.5048285240e-05 1.0389769701e-04
3.1842105263e-01 5.2560253166e-05 7.5975898630e-05 2.9834802958e-05 4.6141095671e-05 1.0581070159e-04
3.2067669173e-01 5.3785959193e-05 7.7501052751e-05 3.0246487349e-05 4.7254565402e-05 1.0774754010e-04
3.2293233083e-01 5.5033846917e-05 7.9048733154e-05 3.0659714235e-05 4.8389018919e-05 1.0970844739e-04
3.2518796992e-01 5.6304245366e-05 8.0619224145e-05 3.1074438022e-05 4.9544786123e-05 1.1169366217e-04
3.2744360902e-01 5.7597488579e-05 8.2212814762e-05 3.1490612320e-05 5.0722202442e-05 1.1370342708e-04
3.2969924812e-01 5.8913915704e-05 8.3829798869e-05 3.1908189925e-05 5.1921608944e-05 1.1573798879e-04
3.3195488722e-01 6.0253871088e-05 8.5470475246e-05 3.2327122796e-05 5.3143352449e-05 1.1779759804e-04
3.3421052632e-01 6.1617704380e-05 8.7135147689e-05 3.2747362034e-05 5.4387785656e-05 1.1988250972e-04
3.3646616541e-01 6.3005770630e-05 8.8824125111e-05 3.3168857859e-05 5.5655267252e-05 1.2199298297e-04
3.3872180451e-01 6.4418430392e-05 9.0537721637e-05 3.3591559591e-05 5.6946162046e-05 1.2412928123e-04
3.4097744361e-01 6.5856049826e-05 9.2276256711e-05 3.4015415620e-05 5.8260841090e-05 1.2629167233e-04
3.4323308271e-01 6.7319000810e-05 9.4040055199e-05 3.4440373390e-05 5.9599681809e-05 1.2848042859e-04
3.4548872180e-01 6.8807661044e-05 9.5829447499e-05 3.4866379368e-05 6.0963068131e-05 1.3069582687e-04
3.4774436090e-01 7.0322414167e-05 9.7644769649e-05 3.5293379021e-05 6.2351390627e-05 1.3293814867e-04
3.5000000000e-01 7.1863649869e-05 9.9486363436e-05 3.5721316792e-05 6.3765046645e-05 1.3520768023e-04
3.5225563910e-01 7.3431764006e-05 1.0135457652e-04 3.6150136069e-05 6.5204440450e-05 1.3750471259e-04
3.5451127820e-01 7.5027158725e-05 1.0324976254e-04 3.6579779163e-05 6.6669983373e-05 1.3982954170e-04
3.5676691729e-01 7.6650242580e-05 1.0517228123e-04 3.7010187277e-05 6.8162093956e-05 1.4218246851e-04
3.5902255639e-01 7.8301430663e-05 1.0712249858e-04 3.7441300476e-05 6.9681198101e-05 1.4456379905e-04
3.6127819549e-01 7.9981144727e-05 1.0910078689e-04 3.7873057661e-05 7.1227729226e-05 1.4697384455e-04
3.6353383459e-01 8.1689813320e-05 1.1110752496e-04 3.8305396537e-05 7.2802128427e-05 1.4941292150e-04
3.6578947368e-01 8.3427871917e-05 1.1314309822e-04 3.8738253582e-05 7.4404844633e-05 1.5188135180e-04
3.6804511278e-01 8.5195763058e-05 1.1520789879e-04 3.9171564015e-05 7.6036334776e-05 1.5437946281e-04
3.7030075188e-01 8.6993936489e-05 1.1730232572e-04 3.9605261765e-05 7.7697063957e-05 1.5690758749e-04
3.7255639098e-01 8.8822849301e-05 1.1942678506e-04 4.0039279436e-05 7.9387505623e-05 1.5946606449e-04
3.7481203008e-01 9.0682966083e-05 1.2158169001e-04 4.0473548271e-05 8.1108141741e-05 1.6205523828e-04
3.7706766917e-01 9.2574759067e-05 1.2376746110e-04 4.0907998123e-05 8.2859462981e-05 1.6467545923e-04
3.7932330827e-01 9.4498708284e-05 1.2598452632e-04 4.1342557411e-05 8.4641968904e-05 1.6732708373e-04
3.8157894737e-01 9.6455301718e-05 1.2823332124e-04 4.1777153091e-05 8.6456168146e-05 1.7001047433e-04
3.8383458647e-01 9.8445035474e-05 1.3051428923e-04 4.2211710609e-05 8.8302578618e-05 1.7272599984e-04
3.8609022556e-01 1.0046841393e-04 1.3282788158e-04 4.2646153871e-05 9.0181727706e-05 1.7547403545e-04
3.8834586466e-01 1.0252594993e-04 1.3517455767e-04 4.3080405198e-05 9.2094152470e-05 1.7825496287e-04
3.9060150376e-01 1.0461816492e-04 1.3755478514e-04 4.3514385286e-05 9.4040399858e-05 1.8106917043e-04
3.9285714286e-01 1.0674558915e-04 1.3996904008e-04 4.3948013164e-05 9.6021026918e-05 1.8391705325e-04
3.9511278195e-01 1.0890876186e-04 1.4241780717e-04 4.4381206151e-05 9.8036601016e-05 1.8679901332e-04
3.9736842105e-01 1.1110823145e-04 1.4490157988e-04 4.4813879812e-05 1.0008770006e-04 1.8971545969e-04
3.9962406015e-01 1.1334455566e-04 1.4742086066e-04 4.5245947912e-05 1.0217491275e-04 1.9266680857e-04
4.0187969925e-01 1.1561830182e-04 1.4997616114e-04 4.5677322371e-05 1.0429883877e-04 1.9565348351e-04
4.0413533835e-01 1.1793004695e-04 1.5256800228e-04 4.6107913214e-05 1.0646008906e-04 1.9867591549e-04
4.0639097744e-01 1.2028037807e-04 1.5519691461e-04 4.6537628524e-05 1.0865928609e-04 2.0173454314e-04
4.0864661654e-01 1.2266989235e-04 1.5786343843e-04 4.6966374390e-05 1.1089706404e-04 2.0482981282e-04
4.1090225564e-01 1.2509919732e-04 1.6056812400e-04 4.7394054857e-05 1.1317406914e-04 2.0796217886e-04
4.1315789474e-01 1.2756891111e-04 1.6331153175e-04 4.7820571872e-05 1.1549095988e-04 2.1113210362e-04
4.1541353383e-01 1.3007966270e-04 1.6609423252e-04 4.8245825230e-05 1.1784840729e-04 2.1434005775e-04
4.1766917293e-01 1.3263209207e-04 1.6891680779e-04 4.8669712519e-05 1.2024709527e-04 2.1758652031e-04
4.1992481203e-01 1.3522685053e-04 1.7177984988e-04 4.9092129062e-05 1.2268772081e-04 2.2087197894e-04
4.2218045113e-01 1.3786460089e-04 1.7468396219e-04 4.9512967856e-05 1.2517099433e-04 2.2419693005e-04
4.2443609023e-01 1.4054601776e-04 1.7762975948e-04 4.9932119518e-05 1.2769763996e-04 2.2756187900e-04
4.2669172932e-01 1.4327178777e-04 1.8061786807e-04 5.0349472216e-05 1.3026839586e-04 2.3096734029e-04
4.2894736842e-01 1.4604260984e-04 1.8364892613e-04 5.0764911611e-05 1.3288401452e-04 2.3441383774e-04
4.3120300752e-01 1.4885919546e-04 1.8672358391e-04 5.1178320789e-05 1.3554526312e-04 2.3790190470e-04
4.3345864662e-01 1.5172226895e-04 1.8984250403e-04 5.1589580194e-05 1.3825292384e-04 2.4143208423e-04
4.3571428571e-01 1.5463256774e-04 1.9300636176e-04 5.1998567560e-05 1.4100779420e-04 2.4500492932e-04
4.3796992481e-01 1.5759084269e-04 1.9621584525e-04 5.2405157841e-05 1.4381068741e-04 2.4862100309e-04
4.4022556391e-01 1.6059785834e-04 1.9947165590e-04 5.2809223139e-05 1.4666243276e-04 2.5228087904e-04
4.4248120301e-01 1.6365439324e-04 2.0277450859e-04 5.3210632628e-05 1.4956387596e-04 2.5598514121e-04
4.4473684211e-01 1.6676124027e-04 2.0612513200e-04 5.3609252478e-05 1.5251587952e-04 2.5973438448e-04
4.4699248120e-01 1.6991920694e-04 2.0952426896e-04 5.4004945777e-05 1.5551932318e-04 2.6352921473e-04
4.4924812030e-01 1.7312911572e-04 2.1297267670e-04 5.4397572451e-05 1.5857510425e-04 2.6737024915e-04
4.5150375940e-01 1.7639180441e-04 2.1647112724e-04 5.4786989181e-05 1.6168413806e-04 2.7125811642e-04
4.5375939850e-01 1.7970812643e-04 2.2002040771e-04 5.5173049319e-05 1.6484735839e-04 2.7519345702e-04
4.5601503759e-01 1.8307895124e-04 2.2362132066e-04 5.5555602799e-05 1.6806571786e-04 2.7917692346e-04
4.5827067669e-01 1.8650516466e-04 2.2727468448e-04 5.5934496047e-05 1.7134018843e-04 2.8320918052e-04
4.6052631579e-01 1.8998766923e-04 2.3098133371e-04 5.6309571893e-05 1.7467176182e-04 2.8729090560e-04
4.6278195489e-01 1.9352738467e-04 2.3474211945e-04 5.6680669473e-05 1.7806144998e-04 2.9142278893e-04
4.6503759398e-01 1.9712524820e-04 2.3855790973e-04 5.7047624132e-05 1.8151028560e-04 2.9560553386e-04
4.6729323308e-01 2.0078221497e-04 2.4242958989e-04 5.7410267327e-05 1.8501932257e-04 2.9983985722e-04
4.6954887218e-01 2.0449925849e-04 2.4635806304e-04 5.7768426522e-05 1.8858963651e-04 3.0412648956e-04
4.7180451128e-01 2.0827737107e-04 2.5034425040e-04 5.8121925085e-05 1.9222232531e-04 3.0846617548e-04
4.7406015038e-01 2.1211756421e-04 2.5438909180e-04 5.8470582176e-05 1.9591850962e-04 3.1285967397e-04
4.7631578947e-01 2.1602086910e-04 2.5849354608e-04 5.8814212643e-05 1.9967933344e-04 3.1730775873e-04
4.7857142857e-01 2.1998833706e-04 2.6265859158e-04 5.9152626902e-05 2.0350596468e-04 3.2181121848e-04
4.8082706767e-01 2.2402104004e-04 2.6688522655e-04 5.9485630822e-05 2.0739959573e-04 3.2637085737e-04
4.8308270677e-01 2.2812007110e-04 2.7117446968e-04 5.9813025604e-05 2.1136144408e-04 3.3098749529e-04
4.8533834586e-01 2.3228654491e-04 2.7552736058e-04 6.0134607661e-05 2.1539275292e-04 3.3566196824e-04
4.8759398496e-01 2.3652159827e-04 2.7994496027e-04 6.0450168485e-05 2.1949479179e-04 3.4039512876e-04
4.8984962406e-01 2.4082639066e-04 2.8442835173e-04 6.0759494523e-05 2.2366885720e-04 3.4518784625e-04
4.9210526316e-01 2.4520210478e-04 2.8897864040e-04 6.1062367038e-05 2.2791627336e-04 3.5004100743e-04
4.9436090226e-01 2.4964994711e-04 2.9359695477e-04 6.1358561977e-05 2.3223839279e-04 3.5495551674e-04
4.9661654135e-01 2.5417114851e-04 2.9828444692e-04 6.1647849824e-05 2.3663659710e-04 3.5993229674e-04
4.9887218045e-01 2.5876696480e-04 3.0304229313e-04 6.1929995459e-05 2.4111229767e-04 3.6497228858e-04
5.0112781955e-01 2.6343867739e-04 3.0787169444e-04 6.2204758007e-05 2.4566693643e-04 3.7007645245e-04
5.0338345865e-01 2.6818759389e-04 3.1277387732e-04 6.2471890689e-05 2.5030198663e-04 3.7524576801e-04
5.0563909774e-01 2.7301504881e-04 3.1775009427e-04 6.2731140659e-05 2.5501895361e-04 3.8048123493e-04
5.0789473684e-01 2.7792240418e-04 3.2280162449e-04 6.2982248849e-05 2.5981937564e-04 3.8578387334e-04
5.1015037594e-01 2.8291105027e-04 3.2792977455e-04 6.3224949801e-05 2.6470482475e-04 3.9115472435e-04
5.1240601504e-01 2.8798240631e-04 3.3313587909e-04 6.3458971497e-05 2.6967690759e-04 3.9659485058e-04
5.1466165414e-01 2.9313792120e-04 3.3842130153e-04 6.3684035186e-05 2.7473726635e-04 4.0210533672e-04
5.1691729323e-01 2.9837907428e-04 3.4378743484e-04 6.3899855207e-05 2.7988757963e-04 4.0768729005e-04
5.1917293233e-01 3.0370737610e-04 3.4923570223e-04 6.4106138803e-05 2.8512956343e-04 4.1334184104e-04
5.2142857143e-01 3.0912436925e-04 3.5476755801e-04 6.4302585937e-05 2.9046497208e-04 4.1907014395e-04
5.2368421053e-01 3.1463162915e-04 3.6038448835e-04 6.4488889098e-05 2.9589559926e-04 4.2487337745e-04
5.2593984962e-01 3.2023076490e-04 3.6608801213e-04 6.4664733104e-05 3.0142327902e-04 4.3075274523e-04
5.2819548872e-01 3.2592342021e-04 3.7187968178e-04 6.4829794902e-05 3.0704988688e-04 4.3670947668e-04
5.3045112782e-01 3.3171127424e-04 3.7776108419e-04 6.4983743362e-05 3.1277734083e-04 4.4274482755e-04
5.3270676692e-01 3.3759604258e-04 3.8373384160e-04 6.5126239065e-05 3.1860760254e-04 4.4886008067e-04
5.3496240602e-01 3.4357947818e-04 3.8979961257e-04 6.5256934087e-05 3.2454267848e-04 4.5505654665e-04
5.3721804511e-01 3.4966337236e-04 3.9596009289e-04 6.5375471782e-05 3.3058462111e-04 4.6133556467e-04
5.3947368421e-01 3.5584955585e-04 4.0221701664e-04 6.5481486554e-05 3.3673553009e-04 4.6769850320e-04
5.4172932331e-01 3.6213989979e-04 4.0857215721e-04 6.5574603632e-05 3.4299755357e-04 4.7414676084e-04
5.4398496241e-01 3.6853631688e-04 4.1502732832e-04 6.5654438830e-05 3.4937288949e-04 4.8068176715e-04
5.4624060150e-01 3.7504076247e-04 4.2158438518e-04 6.5720598319e-05 3.5586378687e-04 4.8730498350e-04
5.4849624060e-01 3.8165523573e-04 4.2824522560e-04 6.5772678376e-05 3.6247254722e-04 4.9401790397e-04
5.5075187970e-01 3.8838178084e-04 4.3501179112e-04 6.5810265147e-05 3.6920152597e-04 5.0082205626e-04
5.5300751880e-01 3.9522248823e-04 4.4188606829e-04 6.5832934394e-05 3.7605313389e-04 5.0771900268e-04
5.5526315789e-01 4.0217949586e-04 4.4887008986e-04 6.5840251247e-05 3.8302983862e-04 5.1471034111e-04
5.5751879699e-01 4.0925499053e-04 4.5596593612e-04 6.5831769949e-05 3.9013416617e-04 5.2179770607e-04
5.5977443609e-01 4.1645120926e-04 4.6317573617e-04 6.5807033605e-05 3.9736870256e-04 5.2898276977e-04
5.6203007519e-01 4.2377044066e-04 4.7050166933e-04 6.5765573921e-05 4.0473609541e-04 5.3626724325e-04
5.6428571429e-01 4.3121502642e-04 4.7794596659e-04 6.5706910956e-05 4.1223905563e-04 5.4365287754e-04
5.6654135338e-01 4.3878736278e-04 4.8551091201e-04 6.5630552863e-05 4.1988035915e-04 5.5114146487e-04
5.6879699248e-01 4.4648990211e-04 4.9319884430e-04 6.5535995638e-05 4.2766284866e-04 5.5873483993e-04
5.7105263158e-01 4.5432515449e-04 5.0101215834e-04 6.5422722876e-05 4.3558943547e-04 5.6643488122e-04
5.7330827068e-01 4.6229568938e-04 5.0895330686e-04 6.5290205527e-05 4.4366310133e-04 5.7424351239e-04
5.7556390977e-01 4.7040413733e-04 5.1702480205e-04 6.5137901665e-05 4.5188690039e-04 5.8216270372e-04
5.7781954887e-01 4.7865319176e-04 5.2522921735e-04 6.4965256263e-05 4.6026396109e-04 5.9019447362e-04
5.8007518797e-01 4.8704561078e-04 5.3356918923e-04 6.4771700982e-05 4.6879748825e-04 5.9834089021e-04
5.8233082707e-01 4.9558421910e-04 5.4204741901e-04 6.4556653986e-05 4.7749076503e-04 6.0660407300e-04
5.8458646617e-01 5.0427191000e-04 5.5066667486e-04 6.4319519763e-05 4.8634715510e-04 6.1498619462e-04
5.8684210526e-01 5.1311164734e-04 5.5942979371e-04 6.4059688982e-05 4.9537010473e-04 6.2348948269e-04
5.8909774436e-01 5.2210646767e-04 5.6833968337e-04 6.3776538383e-05 5.0456314498e-04 6.3211622175e-04
5.9135338346e-01 5.3125948243e-04 5.7739932461e-04 6.3469430696e-05 5.1392989391e-04 6.4086875530e-04
5.9360902256e-01 5.4057388017e-04 5.8661177342e-04 6.3137714613e-05 5.2347405881e-04 6.4974948804e-04
5.9586466165e-01 5.5005292892e-04 5.9598016327e-04 6.2780724819e-05 5.3319943846e-04 6.5876088809e-04
5.9812030075e-01 5.5969997858e-04 6.0550770749e-04 6.2397782081e-05 5.4310992541e-04 6.6790548957e-04
6.0037593985e-01 5.6951846346e-04 6.1519770170e-04 6.1988193421e-05 5.5320950827e-04 6.7718589512e-04
6.0263157895e-01 5.7951190484e-04 6.2505352639e-04 6.1551252393e-05 5.6350227400e-04 6.8660477878e-04
6.0488721805e-01 5.8968391370e-04 6.3507864956e-04 6.1086239460e-05 5.7399241010e-04 6.9616488902e-04
6.0714285714e-01 6.0003819347e-04 6.4527662943e-04 6.0592422523e-05 5.8468420690e-04 7.0586905195e-04
6.0939849624e-01 6.1057854298e-04 6.5565111728e-04 6.0069057612e-05 5.9558205967e-04 7.1572017489e-04
6.1165413534e-01 6.2130885942e-04 6.6620586042e-04 5.9515389769e-05 6.0669047065e-04 7.2572125019e-04
6.1390977444e-01 6.3223314147e-04 6.7694470522e-04 5.8930654180e-05 6.1801405104e-04 7.3587535940e-04
6.1616541353e-01 6.4335549253e-04 6.8787160029e-04 5.8314077589e-05 6.2955752270e-04 7.4618567788e-04
6.1842105263e-01 6.5468012407e-04 6.9899059976e-04 5.7664880058e-05 6.4132571970e-04 7.5665547982e-04
6.2067669173e-01 6.6621135915e-04 7.1030586670e-04 5.6982277155e-05 6.5332358954e-04 7.6728814385e-04
6.2293233083e-01 6.7795363596e-04 7.2182167665e-04 5.6265482639e-05 6.6555619401e-04 7.7808715929e-04
6.2518796992e-01 6.8991151164e-04 7.3354242134e-04 5.5513711774e-05 6.7802870957e-04 7.8905613312e-04
6.2744360902e-01 7.0208966618e-04 7.4547261248e-04 5.4726185397e-05 6.9074642708e-04 8.0019879788e-04
6.2969924812e-01 7.1449290641e-04 7.5761688573e-04 5.3902134909e-05 7.0371475082e-04 8.1151902064e-04
6.3195488722e-01 7.2712617028e-04 7.6998000487e-04 5.3040808408e-05 7.1693919646e-04 8.2302081327e-04
6.3421052632e-01 7.3999453121e-04 7.8256686603e-04 5.2141478228e-05 7.3042538780e-04 8.3470834425e-04
6.3646616541e-01 7.5310320262e-04 7.9538250222e-04 5.1203450232e-05 7.4417905199e-04 8.4658595245e-04
6.3872180451e-01 7.6645754271e-04 8.0843208793e-04 5.0226075272e-05 7.5820601266e-04 8.5865816320e-04
6.4097744361e-01 7.8006305932e-04 8.2172094398e-04 4.9208763392e-05 7.7251218059e-04 8.7092970738e-04
6.4323308271e-01 7.9392541512e-04 8.3525454253e-04 4.8151001474e-05 7.8710354106e-04 8.8340554401e-04
6.4548872180e-01 8.0805043289e-04 8.4903851232e-04 4.7052375255e-05 8.0198613706e-04 8.9609088757e-04
6.4774436090e-01 8.2244410108e-04 8.6307864409e-04 4.5912596915e-05 8.1716604718e-04 9.0899124101e-04
6.5000000000e-01 8.3711257959e-04 8.7738089629e-04 4.4731539832e-05 8.3264935646e-04 9.2211243613e-04
6.5225563910e-01 8.5206220580e-04 8.9195140096e-04 4.3509282584e-05 8.4844211838e-04 9.3546068354e-04
6.5451127820e-01 8.6729950080e-04 9.0679646986e-04 4.2246164996e-05 8.6455030487e-04 9.4904263486e-04
6.5676691729e-01 8.8283117597e-04 9.2192260093e-04 4.0942859943e-05 8.8097974099e-04 9.6286546087e-04
6.5902255639e-01 8.9866413972e-04 9.3733648491e-04 3.9600465934e-05 8.9773601898e-04 9.7693695084e-04
6.6127819549e-01 9.1480550465e-04 9.5304501236e-04 3.8220627237e-05 9.1482438512e-04 9.9126563959e-04
6.6353383459e-01 9.3126259492e-04 9.6905528088e-04 3.6805690719e-05 9.3224959016e-04 1.0058609716e-03
6.6578947368e-01 9.4804295397e-04 9.8537460272e-04 3.5358911810e-05 9.5001569091e-04 1.0207335145e-03
6.6804511278e-01 9.6515435256e-04 1.0020105127e-03 3.3884726317e-05 9.6812578636e-04 1.0358952390e-03
6.7030075188e-01 9.8260479722e-04 1.0189707763e-03 3.2389110388e-05 9.8658166594e-04 1.0513598867e-03
6.7255639098e-01 1.0004025390e-03 1.0362633987e-03 3.0880057601e-05 1.0053833411e-03 1.0671434563e-03
6.7481203008e-01 1.0185560825e-03 1.0538966331e-03 2.9368209192e-05 1.0245284239e-03 1.0832648423e-03
6.7706766917e-01 1.0370741957e-03 1.0718789909e-03 2.7867678088e-05 1.0440113128e-03 1.0997466690e-03
6.7932330827e-01 1.0559659200e-03 1.0902192508e-03 2.6397103078e-05 1.0638221478e-03 1.1166163539e-03
6.8157894737e-01 1.0752405800e-03 1.1089264697e-03 2.4980941677e-05 1.0839455280e-03 1.1339074114e-03
6.8383458647e-01 1.0949077955e-03 1.1280099930e-03 2.3650931260e-05 1.1043590617e-03 1.1516609242e-03
6.8609022556e-01 1.1149774921e-03 1.1474794658e-03 2.2447474297e-05 1.1250319915e-03 1.1699269401e-03
6.8834586466e-01 1.1354599134e-03 1.1673448451e-03 2.1420391627e-05 1.1459244535e-03 1.1887652367e-03
6.9060150376e-01 1.1563656336e-03 1.1876164117e-03 2.0628066258e-05 1.1669883454e-03 1.2082444779e-03
6.9285714286e-01 1.1777055706e-03 1.2083047831e-03 2.0133727860e-05 1.1881710553e-03 1.2284385110e-03
6.9511278195e-01 1.1994909996e-03 1.2294209273e-03 1.9998116051e-05 1.2094228113e-03 1.2494190434e-03
6.9736842105e-01 1.2217335677e-03 1.2509761765e-03 2.0269589702e-05 1.2307065868e-03 1.2712457662e-03
6.9962406015e-01 1.2444453086e-03 1.2729822421e-03 2.0975264417e-05 1.2520069777e-03 1.2939575065e-03
7.0187969925e-01 1.2676386588e-03 1.2954512302e-03 2.2117515291e-05 1.2733337150e-03 1.3175687455e-03
7.0413533835e-01 1.2913264740e-03 1.3183956581e-03 2.3677466322e-05 1.2947181918e-03 1.3420731244e-03
7.0639097744e-01 1.3155220462e-03 1.3418284709e-03 2.5623022299e-05 1.3162054486e-03 1.3674514932e-03
7.0864661654e-01 1.3402391223e-03 1.3657630598e-03 2.7917327793e-05 1.3378457320e-03 1.3936803876e-03
7.1090225564e-01 1.3654919233e-03 1.3902132807e-03 3.0524908761e-05 1.3596883719e-03 1.4207381895e-03
7.1315789474e-01 1.3912951638e-03 1.4151934741e-03 3.3414935876e-05 1.3817785382e-03 1.4486084100e-03
7.1541353383e-01 1.4176640740e-03 1.4407184858e-03 3.6562312119e-05 1.4041561736e-03 1.4772807979e-03
7.1766917293e-01 1.4446144211e-03 1.4668036885e-03 3.9947522748e-05 1.4268561658e-03 1.5067512113e-03
7.1992481203e-01 1.4721625330e-03 1.4934650053e-03 4.3555947784e-05 1.4499090575e-03 1.5370209530e-03
7.2218045113e-01 1.5003253229e-03 1.5207189330e-03 4.7377038065e-05 1.4733418949e-03 1.5680959710e-03
7.2443609023e-01 1.5291203147e-03 1.5485825682e-03 5.1403542609e-05 1.4971790256e-03 1.5999861108e-03
7.2669172932e-01 1.5585656709e-03 1.5770736337e-03 5.5630854732e-05 1.5214427790e-03 1.6327044884e-03
7.2894736842e-01 1.5886802204e-03 1.6062105066e-03 6.0056486708e-05 1.5461540199e-03 1.6662669933e-03
7.3120300752e-01 1.6194834894e-03 1.6360122481e-03 6.4679659394e-05 1.5713325887e-03 1.7006919075e-03
7.3345864662e-01 1.6509957325e-03 1.6664986345e-03 6.9500986625e-05 1.5969976478e-03 1.7359996211e-03
7.3571428571e-01 1.6832379668e-03 1.6976901904e-03 7.4522234596e-05 1.6231679558e-03 1.7722124250e-03
7.3796992481e-01 1.7162320068e-03 1.7296082234e-03 7.9746139365e-05 1.6498620840e-03 1.8093543627e-03
7.4022556391e-01 1.7500005019e-03 1.7622748606e-03 8.5176268985e-05 1.6770985916e-03 1.8474511296e-03
7.4248120301e-01 1.7845669759e-03 1.7957130875e-03 9.0816919817e-05 1.7048961677e-03 1.8865300073e-03
7.4473684211e-01 1.8199558684e-03 1.8299467889e-03 9.6673039081e-05 1.7332737498e-03 1.9266198279e-03
7.4699248120e-01 1.8561925786e-03 1.8650007919e-03 1.0275016764e-04 1.7622506243e-03 1.9677509595e-03
7.4924812030e-01 1.8933035124e-03 1.9009009121e-03 1.0905439854e-04 1.7918465135e-03 2.0099553106e-03
7.5150375940e-01 1.9313161310e-03 1.9376740013e-03 1.1559234786e-04 1.8220816534e-03 2.0532663491e-03
7.5375939850e-01 1.9702590031e-03 1.9753479993e-03 1.2237113545e-04 1.8529768638e-03 2.0977191347e-03
7.5601503759e-01 2.0101618601e-03 2.0139519877e-03 1.2939837351e-04 1.8845536142e-03 2.1433503612e-03
7.5827067669e-01 2.0510556546e-03 2.0535162476e-03 1.3668216172e-04 1.9168340859e-03 2.1901984093e-03
7.6052631579e-01 2.0929726218e-03 2.0940723201e-03 1.4423108769e-04 1.9498412324e-03 2.2383034078e-03
7.6278195489e-01 2.1359463458e-03 2.1356530711e-03 1.5205423209e-04 1.9835988391e-03 2.2877073032e-03
7.6503759398e-01 2.1800118288e-03 2.1782927601e-03 1.6016117768e-04 2.0181315824e-03 2.3384539378e-03
7.6729323308e-01 2.2252055651e-03 2.2220271122e-03 1.6856202194e-04 2.0534650903e-03 2.3905891342e-03
7.6954887218e-01 2.2715656201e-03 2.2668933961e-03 1.7726739288e-04 2.0896260033e-03 2.4441607890e-03
7.7180451128e-01 2.3191317130e-03 2.3129305058e-03 1.8628846790e-04 2.1266420379e-03 2.4992189737e-03
7.7406015038e-01 2.3679453064e-03 2.3601790482e-03 1.9563699543e-04 2.1645420527e-03 2.5558160436e-03
7.7631578947e-01 2.4180497005e-03 2.4086814357e-03 2.0532531939e-04 2.2033561163e-03 2.6140067551e-03
7.7857142857e-01 2.4694901338e-03 2.4584819859e-03 2.1536640635e-04 2.2431155796e-03 2.6738483923e-03
7.8082706767e-01 2.5223138903e-03 2.5096270265e-03 2.2577387544e-04 2.2838531510e-03 2.7354009019e-03
7.8308270677e-01 2.5765704140e-03 2.5621650079e-03 2.3656203106e-04 2.3256029768e-03 2.7987270389e-03
7.8533834586e-01 2.6323114307e-03 2.6161466234e-03 2.4774589851e-04 2.3684007249e-03 2.8638925219e-03
7.8759398496e-01 2.6895910784e-03 2.6716249373e-03 2.5934126254e-04 2.4122836748e-03 2.9309661998e-03
7.8984962406e-01 2.7484660465e-03 2.7286555216e-03 2.7136470915e-04 2.4572908124e-03 3.0000202308e-03
7.9210526316e-01 2.8089957247e-03 2.7872966025e-03 2.8383367063e-04 2.5034629319e-03 3.0711302732e-03
7.9436090226e-01 2.8712423617e-03 2.8476092171e-03 2.9676647419e-04 2.5508427429e-03 3.1443756913e-03
7.9661654135e-01 2.9352712360e-03 2.9096573805e-03 3.1018239438e-04 2.5994749862e-03 3.2198397749e-03
7.9887218045e-01 3.0011508384e-03 2.9735082662e-03 3.2410170950e-04 2.6494065567e-03 3.2976099757e-03
8.0112781955e-01 3.0689530677e-03 3.0392323980e-03 3.3854576241e-04 2.7006866356e-03 3.3777781604e-03
8.0338345865e-01 3.1387534407e-03 3.1069038567e-03 3.5353702600e-04 2.7533668307e-03 3.4604408827e-03
8.0563909774e-01 3.2106313179e-03 3.1766005024e-03 3.6909917375e-04 2.8075013286e-03 3.5456996761e-03
8.0789473684e-01 3.2846701456e-03 3.2484042124e-03 3.8525715569e-04 2.8631470567e-03 3.6336613681e-03
8.1015037594e-01 3.3609577170e-03 3.3224011383e-03 4.0203728044e-04 2.9203638579e-03 3.7244384187e-03
8.1240601504e-01 3.4395864526e-03 3.3986819815e-03 4.1946730355e-04 2.9792146779e-03 3.8181492850e-03
8.1466165414e-01 3.5206537029e-03 3.4773422911e-03 4.3757652300e-04 3.0397657681e-03 3.9149188141e-03
8.1691729323e-01 3.6042620742e-03 3.5584827847e-03 4.5639588222e-04 3.1020869025e-03 4.0148786669e-03
8.1917293233e-01 3.6905197809e-03 3.6422096945e-03 4.7595808157e-04 3.1662516129e-03 4.1181677761e-03
8.2142857143e-01 3.7795410254e-03 3.7286351416e-03 4.9629769885e-04 3.2323374427e-03 4.2249328404e-03
8.2368421053e-01 3.8714464101e-03 3.8178775405e-03 5.1745131982e-04 3.3004262206e-03 4.3353288603e-03
8.2593984962e-01 3.9663633816e-03 3.9100620370e-03 5.3945767964e-04 3.3706043573e-03 4.4495197166e-03
8.2819548872e-01 4.0644267137e-03 4.0053209827e-03 5.6235781624e-04 3.4429631664e-03 4.5676787989e-03
8.3045112782e-01 4.1657790306e-03 4.1037944497e-03 5.8619523691e-04 3.5175992128e-03 4.6899896866e-03
8.3270676692e-01 4.2705713742e-03 4.2056307894e-03 6.1101609926e-04 3.5946146902e-03 4.8166468887e-03
8.3496240602e-01 4.3789638225e-03 4.3109872398e-03 6.3686940818e-04 3.6741178316e-03 4.9478566480e-03
8.3721804511e-01 4.4911261606e-03 4.4200305862e-03 6.6380723021e-04 3.7562233560e-03 5.0838378165e-03
8.3947368421e-01 4.6072386130e-03 4.5329378817e-03 6.9188492746e-04 3.8410529542e-03 5.2248228091e-03
8.4172932331e-01 4.7274926417e-03 4.6498972316e-03 7.2116141270e-04 3.9287358189e-03 5.3710586443e-03
8.4398496241e-01 4.8520918175e-03 4.7711086515e-03 7.5169942830e-04 4.0194092232e-03 5.5228080798e-03
8.4624060150e-01 4.9812527736e-03 4.8967850044e-03 7.8356585135e-04 4.1132191531e-03 5.6803508558e-03
8.4849624060e-01 5.1152062480e-03 5.0271530266e-03 8.1683202791e-04 4.2103209987e-03 5.8439850545e-03
8.5075187970e-01 5.2541982271e-03 5.1624544525e-03 8.5157413966e-04 4.3108803129e-03 6.0140285922e-03
8.5300751880e-01 5.3984912009e-03 5.3029472494e-03 8.8787360662e-04 4.4150736428e-03 6.1908208560e-03
8.5526315789e-01 5.5483655420e-03 5.4489069736e-03 9.2581753008e-04 4.5230894436e-03 6.3747245037e-03
8.5751879699e-01 5.7041210239e-03 5.6006282643e-03 9.6549918039e-04 4.6351290839e-03 6.5661274447e-03
8.5977443609e-01 5.8660784943e-03 5.7584264889e-03 1.0070185351e-03 4.7514079538e-03 6.7654450241e-03
8.6203007519e-01 6.0345817228e-03 5.9226395609e-03 1.0504828735e-03 4.8721566874e-03 6.9731224344e-03
8.6428571429e-01 6.2099994428e-03 6.0936299482e-03 1.0960074340e-03 4.9976225142e-03 7.1896373822e-03
8.6654135338e-01 6.3927276143e-03 6.2717868984e-03 1.1437161432e-03 5.1280707553e-03 7.4155030416e-03
8.6879699248e-01 6.5831919331e-03 6.4575289066e-03 1.1937424247e-03 5.2637864819e-03 7.6512713313e-03
8.7105263158e-01 6.7818506187e-03 6.6513064579e-03 1.2462300990e-03 5.4050763588e-03 7.8975365569e-03
8.7330827068e-01 6.9891975189e-03 6.8536050800e-03 1.3013343850e-03 5.5522706951e-03 8.1549394650e-03
8.7556390977e-01 7.2057655711e-03 7.0649487482e-03 1.3592230183e-03 5.7057257300e-03 8.4241717665e-03
8.7781954887e-01 7.4321306708e-03 7.2859036886e-03 1.4200775014e-03 5.8658261872e-03 8.7059811900e-03
8.8007518797e-01 7.6689160014e-03 7.5170826373e-03 1.4840945044e-03 6.0329881328e-03 9.0011771417e-03
8.8233082707e-01 7.9167968930e-03 7.7591496175e-03 1.5514874365e-03 6.2076621810e-03 9.3106370541e-03
8.8458646617e-01 8.1765062842e-03 8.0128253111e-03 1.6224882151e-03 6.3903370960e-03 9.6353135262e-03
8.8684210526e-01 8.4488408757e-03 8.2788931093e-03 1.6973492589e-03 6.5815438503e-03 9.9762423682e-03
8.8909774436e-01 8.7346680801e-03 8.5582059463e-03 1.7763457415e-03 6.7818602048e-03 1.0334551688e-02
8.9135338346e-01 9.0349338888e-03 8.8516940348e-03 1.8597781422e-03 6.9919158926e-03 1.0711472177e-02
8.9360902256e-01 9.3506717989e-03 9.1603736431e-03 1.9479751442e-03 7.2123984989e-03 1.1108348787e-02
8.9586466165e-01 9.6830129697e-03 9.4853570806e-03 2.0412969320e-03 7.4440601486e-03 1.1526654013e-02
8.9812030075e-01 1.0033197809e-02 9.8278640887e-03 2.1401389559e-03 7.6877251328e-03 1.1968003045e-02
9.0037593985e-01 1.0402589224e-02 1.0189234870e-02 2.2449362411e-03 7.9442986292e-03 1.2434171111e-02
9.0263157895e-01 1.0792687831e-02 1.0570945038e-02 2.3561683335e-03 8.2147767043e-03 1.2927113371e-02
9.0488721805e-01 1.1205149449e-02 1.0974622814e-02 2.4743649945e-03 8.5002578195e-03 1.3448987809e-02
9.0714285714e-01 1.1641805301e-02 1.1402068888e-02 2.6001127791e-03 8.8019561094e-03 1.4002181668e-02
9.0939849624e-01 1.2104685413e-02 1.1855279416e-02 2.7340626593e-03 9.1212167565e-03 1.4589342075e-02
9.1165413534e-01 1.2596045806e-02 1.2336472746e-02 2.8769388897e-03 9.4595338559e-03 1.5213411635e-02
9.1390977444e-01 1.3118400224e-02 1.2848120605e-02 3.0295493556e-03 9.8185712492e-03 1.5877669960e-02
9.1616541353e-01 1.3674557286e-02 1.3392984611e-02 3.1927976978e-03 1.0200186913e-02 1.6585782309e-02
9.1842105263e-01 1.4267664171e-02 1.3974159204e-02 3.3676975769e-03 1.0606461627e-02 1.7341856781e-02
9.2067669173e-01 1.4901258203e-02 1.4595122340e-02 3.5553895252e-03 1.1039732815e-02 1.8150511865e-02
9.2293233083e-01 1.5579328037e-02 1.5259795611e-02 3.7571609466e-03 1.1502634664e-02 1.9016956557e-02
9.2518796992e-01 1.6306386576e-02 1.5972615896e-02 3.9744699621e-03 1.1998145934e-02 1.9947085858e-02
9.2744360902e-01 1.7087558306e-02 1.6738621170e-02 4.2089739867e-03 1.2529647183e-02 2.0947595157e-02
9.2969924812e-01 1.7928684460e-02 1.7563553820e-02 4.4625641544e-03 1.3100989665e-02 2.2026117974e-02
9.3195488722e-01 1.8836450349e-02 1.8453985736e-02 4.7374070238e-03 1.3716578712e-02 2.3191392760e-02
9.3421052632e-01 1.9818540478e-02 1.9417470686e-02 5.0359954062e-03 1.4381475280e-02 2.4453466092e-02
9.3646616541e-01 2.0883828691e-02 2.0462731085e-02 5.3612107056e-03 1.5101520380e-02 2.5823941791e-02
9.3872180451e-01 2.2042612865e-02 2.1599888511e-02 5.7163998984e-03 1.5883488613e-02 2.7316288410e-02
9.4097744361e-01 2.3306906682e-02 2.2840750251e-02 6.1054712834e-03 1.6735278968e-02 2.8946221535e-02
9.4323308271e-01 2.4690805205e-02 2.4199168307e-02 6.5330145049e-03 1.7666153803e-02 3.0732182812e-02
9.4548872180e-01 2.6210946756e-02 2.5691492935e-02 7.0044522681e-03 1.8687040666e-02 3.2695945203e-02
9.4774436090e-01 2.7887101754e-02 2.7337150793e-02 7.5262338436e-03 1.9810916949e-02 3.4863384637e-02
9.5000000000e-01 2.9742930747e-02 2.9159389153e-02 8.1060842863e-03 2.1053304867e-02 3.7265473439e-02


==> plots/liouville_zz11_fzz02_hist_f.dat <==
BinCenter Count
2.0445497390e-04 1
2.0821090872e-04 0
2.1196684355e-04 4
2.1572277838e-04 1
2.1947871321e-04 3
2.2323464803e-04 3
2.2699058286e-04 5
2.3074651769e-04 4
2.3450245252e-04 7
2.3825838734e-04 12
2.4201432217e-04 13
2.4577025700e-04 9
2.4952619183e-04 6
2.5328212666e-04 8
2.5703806148e-04 6
2.6079399631e-04 3
2.6454993114e-04 2
2.6830586597e-04 2
2.7206180079e-04 3
2.7581773562e-04 1
2.7957367045e-04 2
2.8332960528e-04 2
2.8708554010e-04 1
2.9084147493e-04 1
2.9459740976e-04 1


==> plots/liouville_zz11_fzz02_hist_g.dat <==
BinCenter Count
1.8886087484e-04 4
2.0176048412e-04 1
2.1466009340e-04 2
2.2755970268e-04 4
2.4045931196e-04 6
2.5335892123e-04 7
2.6625853051e-04 7
2.7915813979e-04 7
2.9205774907e-04 5
3.0495735835e-04 10
3.1785696763e-04 7
3.3075657691e-04 12
3.4365618619e-04 5
3.5655579546e-04 5
3.6945540474e-04 4
3.8235501402e-04 5
3.9525462330e-04 1
4.0815423258e-04 3
4.2105384186e-04 3
4.3395345114e-04 0
4.4685306041e-04 0
4.5975266969e-04 1
4.7265227897e-04 0
4.8555188825e-04 0
4.9845149753e-04 1


==> plots/liouville_zz11_fzz02_pct_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
5.0000000000e-02 1.4314359408e-07 5.1862573811e-06 -5.0431137871e-06 5.3294009752e-06
5.2255639098e-02 1.3712656236e-07 5.8326676765e-06 -5.6955411141e-06 5.9697942388e-06
5.4511278195e-02 1.2654098164e-07 6.5267926453e-06 -6.4002516637e-06 6.6533336270e-06
5.6766917293e-02 1.1076331337e-07 7.2699038363e-06 -7.1591405229e-06 7.3806671497e-06
5.9022556391e-02 8.9143583514e-08 8.0632471446e-06 -7.9741035611e-06 8.1523907281e-06
6.1278195489e-02 6.1005898096e-08 8.9080439744e-06 -8.8470380763e-06 8.9690498725e-06
6.3533834586e-02 2.5648934102e-08 9.8054923065e-06 -9.7798433724e-06 9.8311412406e-06
6.5789473684e-02 -1.7653592037e-08 1.0756767683e-05 -1.0774421275e-05 1.0739114091e-05
6.8045112782e-02 -6.9652476282e-08 1.1763024120e-05 -1.1832676596e-05 1.1693371644e-05
7.0300751880e-02 -1.3112259743e-07 1.2825394949e-05 -1.2956517546e-05 1.2694272351e-05
7.2556390977e-02 -2.0286250458e-07 1.3944993604e-05 -1.4147856109e-05 1.3742131100e-05
7.4812030075e-02 -2.8569402025e-07 1.5122914355e-05 -1.5408608375e-05 1.4837220334e-05
7.7067669173e-02 -3.8046185785e-07 1.6360232985e-05 -1.6740694842e-05 1.5979771127e-05
7.9323308271e-02 -4.8803325253e-07 1.7658007432e-05 -1.8146040685e-05 1.7169974180e-05
8.1578947368e-02 -6.0929760428e-07 1.9017278388e-05 -1.9626575993e-05 1.8407980784e-05
8.3834586466e-02 -7.4516613239e-07 2.0439069856e-05 -2.1184235988e-05 1.9693903723e-05
8.6090225564e-02 -8.9657154058e-07 2.1924389677e-05 -2.2820961217e-05 2.1027818136e-05
8.8345864662e-02 -1.0644676919e-06 2.3474230026e-05 -2.4538697718e-05 2.2409762334e-05
9.0601503759e-02 -1.2498292928e-06 2.5089567880e-05 -2.6339397173e-05 2.3839738588e-05
9.2857142857e-02 -1.4536515856e-06 2.6771365453e-05 -2.8225017038e-05 2.5317713867e-05
9.5112781955e-02 -1.6769500496e-06 2.8520570609e-05 -3.0197520659e-05 2.6843620560e-05
9.7368421053e-02 -1.9207601081e-06 3.0338117260e-05 -3.2258877368e-05 2.8417357152e-05
9.9624060150e-02 -2.1861368443e-06 3.2224925724e-05 -3.4411062569e-05 3.0038788880e-05
1.0187969925e-01 -2.4741547222e-06 3.4181903084e-05 -3.6656057806e-05 3.1707748361e-05
1.0413533835e-01 -2.7859073142e-06 3.6209943506e-05 -3.8995850820e-05 3.3424036192e-05
1.0639097744e-01 -3.1225070343e-06 3.8309928560e-05 -4.1432435594e-05 3.5187421525e-05
1.0864661654e-01 -3.4850848766e-06 4.0482727506e-05 -4.3967812383e-05 3.6997642630e-05
1.1090225564e-01 -3.8747901586e-06 4.2729197580e-05 -4.6603987738e-05 3.8854407421e-05
1.1315789474e-01 -4.2927902692e-06 4.5050184246e-05 -4.9342974515e-05 4.0757393976e-05
1.1541353383e-01 -4.7402704213e-06 4.7446521454e-05 -5.2186791875e-05 4.2706251032e-05
1.1766917293e-01 -5.2184334081e-06 4.9919031869e-05 -5.5137465278e-05 4.4700598461e-05
1.1992481203e-01 -5.7284993631e-06 5.2468527097e-05 -5.8197026460e-05 4.6740027734e-05
1.2218045113e-01 -6.2717055239e-06 5.5095807887e-05 -6.1367513411e-05 4.8824102363e-05
1.2443609023e-01 -6.8493059991e-06 5.7801664335e-05 -6.4650970334e-05 5.0952358336e-05
1.2669172932e-01 -7.4625715382e-06 6.0586876067e-05 -6.8049447605e-05 5.3124304529e-05
1.2894736842e-01 -8.1127893041e-06 6.3452212414e-05 -7.1565001718e-05 5.5339423110e-05
1.3120300752e-01 -8.8012626488e-06 6.6398432577e-05 -7.5199695225e-05 5.7597169928e-05
1.3345864662e-01 -9.5293108902e-06 6.9426285781e-05 -7.8955596671e-05 5.9896974891e-05
1.3571428571e-01 -1.0298269093e-05 7.2536511421e-05 -8.2834780514e-05 6.2238242328e-05
1.3796992481e-01 -1.1109487848e-05 7.5729839197e-05 -8.6839327045e-05 6.4620351348e-05
1.4022556391e-01 -1.1964333061e-05 7.9006989239e-05 -9.0971322299e-05 6.7042656178e-05
1.4248120301e-01 -1.2864185729e-05 8.2368672226e-05 -9.5232857955e-05 6.9504486498e-05
1.4473684211e-01 -1.3810441735e-05 8.5815589498e-05 -9.9626031233e-05 7.2005147764e-05
1.4699248120e-01 -1.4804511632e-05 8.9348433153e-05 -1.0415294479e-04 7.4543921522e-05
1.4924812030e-01 -1.5847820431e-05 9.2967886143e-05 -1.0881570657e-04 7.7120065712e-05
1.5150375940e-01 -1.6941807392e-05 9.6674622357e-05 -1.1361642975e-04 7.9732814965e-05
1.5375939850e-01 -1.8087925815e-05 1.0046930670e-04 -1.1855723252e-04 8.2381380887e-05
1.5601503759e-01 -1.9287642828e-05 1.0435259517e-04 -1.2364023800e-04 8.5064952345e-05
1.5827067669e-01 -2.0542439182e-05 1.0832513492e-04 -1.2886757410e-04 8.7782695734e-05
1.6052631579e-01 -2.1853809037e-05 1.1238756428e-04 -1.3424137332e-04 9.0533755242e-05
1.6278195489e-01 -2.3223259761e-05 1.1654051288e-04 -1.3976377264e-04 9.3317253114e-05
1.6503759398e-01 -2.4652311716e-05 1.2078460161e-04 -1.4543691333e-04 9.6132289894e-05
1.6729323308e-01 -2.6142498051e-05 1.2512044273e-04 -1.5126294078e-04 9.8977944677e-05
1.6954887218e-01 -2.7695364493e-05 1.2954863984e-04 -1.5724400433e-04 1.0185327534e-04
1.7180451128e-01 -2.9312469136e-05 1.3406978793e-04 -1.6338225707e-04 1.0475731880e-04
1.7406015038e-01 -3.0995382236e-05 1.3868447342e-04 -1.6967985565e-04 1.0768909118e-04
1.7631578947e-01 -3.2745685990e-05 1.4339327410e-04 -1.7613896009e-04 1.1064758811e-04
1.7857142857e-01 -3.4564974336e-05 1.4819675922e-04 -1.8276173356e-04 1.1363178489e-04
1.8082706767e-01 -3.6454852731e-05 1.5309548943e-04 -1.8955034216e-04 1.1664063670e-04
1.8308270677e-01 -3.8416937938e-05 1.5809001678e-04 -1.9650695472e-04 1.1967307884e-04
1.8533834586e-01 -4.0452857814e-05 1.6318088472e-04 -2.0363374253e-04 1.2272802691e-04
1.8759398496e-01 -4.2564251089e-05 1.6836862808e-04 -2.1093287917e-04 1.2580437699e-04
1.8984962406e-01 -4.4752767148e-05 1.7365377302e-04 -2.1840654017e-04 1.2890100587e-04
1.9210526316e-01 -4.7020065810e-05 1.7903683703e-04 -2.2605690284e-04 1.3201677122e-04
1.9436090226e-01 -4.9367817105e-05 1.8451832887e-04 -2.3388614597e-04 1.3515051176e-04
1.9661654135e-01 -5.1797701047e-05 1.9009874851e-04 -2.4189644955e-04 1.3830104746e-04
1.9887218045e-01 -5.4311407409e-05 1.9577858711e-04 -2.5008999452e-04 1.4146717971e-04
2.0112781955e-01 -5.6910635490e-05 2.0155832697e-04 -2.5846896246e-04 1.4464769148e-04
2.0338345865e-01 -5.9597093886e-05 2.0743844142e-04 -2.6703553531e-04 1.4784134754e-04
2.0563909774e-01 -6.2372500250e-05 2.1341939479e-04 -2.7579189504e-04 1.5104689454e-04
2.0789473684e-01 -6.5238581053e-05 2.1950164231e-04 -2.8474022336e-04 1.5426306126e-04
2.1015037594e-01 -6.8197071348e-05 2.2568563005e-04 -2.9388270140e-04 1.5748855870e-04
2.1240601504e-01 -7.1249714516e-05 2.3197179481e-04 -3.0322150933e-04 1.6072208030e-04
2.1466165414e-01 -7.4398262024e-05 2.3836056406e-04 -3.1275882608e-04 1.6396230204e-04
2.1691729323e-01 -7.7644473169e-05 2.4485235578e-04 -3.2249682895e-04 1.6720788261e-04
2.1917293233e-01 -8.0990114820e-05 2.5144757841e-04 -3.3243769323e-04 1.7045746359e-04
2.2142857143e-01 -8.4436961161e-05 2.5814663071e-04 -3.4258359187e-04 1.7370966955e-04
2.2368421053e-01 -8.7986793424e-05 2.6494990163e-04 -3.5293669505e-04 1.7696310821e-04
2.2593984962e-01 -9.1641399615e-05 2.7185777020e-04 -3.6349916981e-04 1.8021637058e-04
2.2819548872e-01 -9.5402574248e-05 2.7887060539e-04 -3.7427317964e-04 1.8346803114e-04
2.3045112782e-01 -9.9272118059e-05 2.8598876596e-04 -3.8526088402e-04 1.8671664790e-04
2.3270676692e-01 -1.0325183772e-04 2.9321260032e-04 -3.9646443804e-04 1.8996076259e-04
2.3496240602e-01 -1.0734354557e-04 3.0054244637e-04 -4.0788599194e-04 1.9319890081e-04
2.3721804511e-01 -1.1154905927e-04 3.0797863135e-04 -4.1952769062e-04 1.9642957208e-04
2.3947368421e-01 -1.1587020156e-04 3.1552147163e-04 -4.3139167319e-04 1.9965127007e-04
2.4172932331e-01 -1.2030879992e-04 3.2317127259e-04 -4.4348007251e-04 2.0286247267e-04
2.4398496241e-01 -1.2486668625e-04 3.3092832837e-04 -4.5579501462e-04 2.0606164212e-04
2.4624060150e-01 -1.2954569658e-04 3.3879292173e-04 -4.6833861831e-04 2.0924722515e-04
2.4849624060e-01 -1.3434767072e-04 3.4676532381e-04 -4.8111299453e-04 2.1241765310e-04
2.5075187970e-01 -1.3927445191e-04 3.5484579395e-04 -4.9412024586e-04 2.1557134205e-04
2.5300751880e-01 -1.4432788651e-04 3.6303457944e-04 -5.0736246596e-04 2.1870669293e-04
2.5526315789e-01 -1.4950982366e-04 3.7133191532e-04 -5.2084173898e-04 2.2182209166e-04
2.5751879699e-01 -1.5482211489e-04 3.7973802412e-04 -5.3456013901e-04 2.2491590923e-04
2.5977443609e-01 -1.6026661374e-04 3.8825311564e-04 -5.4851972938e-04 2.2798650190e-04
2.6203007519e-01 -1.6584517546e-04 3.9687738666e-04 -5.6272256213e-04 2.3103221120e-04
2.6428571429e-01 -1.7155965656e-04 4.0561102074e-04 -5.7717067730e-04 2.3405136418e-04
2.6654135338e-01 -1.7741191444e-04 4.1445418785e-04 -5.9186610229e-04 2.3704227341e-04
2.6879699248e-01 -1.8340380699e-04 4.2340704420e-04 -6.0681085119e-04 2.4000323720e-04
2.7105263158e-01 -1.8953719220e-04 4.3246973184e-04 -6.2200692403e-04 2.4293253964e-04
2.7330827068e-01 -1.9581392769e-04 4.4164237843e-04 -6.3745630612e-04 2.4582845075e-04
2.7556390977e-01 -2.0223587033e-04 4.5092509692e-04 -6.5316096725e-04 2.4868922659e-04
2.7781954887e-01 -2.0880487577e-04 4.6031798518e-04 -6.6912286095e-04 2.5151310941e-04
2.8007518797e-01 -2.1552279801e-04 4.6982112571e-04 -6.8534392372e-04 2.5429832769e-04
2.8233082707e-01 -2.2239148891e-04 4.7943458527e-04 -7.0182607417e-04 2.5704309636e-04
2.8458646617e-01 -2.2941279772e-04 4.8915841453e-04 -7.1857121225e-04 2.5974561682e-04
2.8684210526e-01 -2.3658857060e-04 4.9899264773e-04 -7.3558121833e-04 2.6240407712e-04
2.8909774436e-01 -2.4392065015e-04 5.0893730223e-04 -7.5285795237e-04 2.6501665208e-04
2.9135338346e-01 -2.5141087482e-04 5.1899237818e-04 -7.7040325299e-04 2.6758150336e-04
2.9360902256e-01 -2.5906107844e-04 5.2915785808e-04 -7.8821893652e-04 2.7009677964e-04
2.9586466165e-01 -2.6687308969e-04 5.3943370639e-04 -8.0630679608e-04 2.7256061670e-04
2.9812030075e-01 -2.7484873149e-04 5.4981986907e-04 -8.2466860056e-04 2.7497113758e-04
3.0037593985e-01 -2.8298982048e-04 5.6031627314e-04 -8.4330609363e-04 2.7732645266e-04
3.0263157895e-01 -2.9129816641e-04 5.7092282624e-04 -8.6222099266e-04 2.7962465983e-04
3.0488721805e-01 -2.9977557154e-04 5.8163941614e-04 -8.8141498768e-04 2.8186384460e-04
3.0714285714e-01 -3.0842383002e-04 5.9246591024e-04 -9.0088974027e-04 2.8404208022e-04
3.0939849624e-01 -3.1724472728e-04 6.0340215511e-04 -9.2064688240e-04 2.8615742783e-04
3.1165413534e-01 -3.2624003935e-04 6.1444797594e-04 -9.4068801529e-04 2.8820793659e-04
3.1390977444e-01 -3.3541153220e-04 6.2560317600e-04 -9.6101470820e-04 2.9019164380e-04
3.1616541353e-01 -3.4476096104e-04 6.3686753612e-04 -9.8162849717e-04 2.9210657508e-04
3.1842105263e-01 -3.5429006965e-04 6.4824081412e-04 -1.0025308838e-03 2.9395074447e-04
3.2067669173e-01 -3.6400058960e-04 6.5972274420e-04 -1.0237233338e-03 2.9572215460e-04
3.2293233083e-01 -3.7389423955e-04 6.7131303638e-04 -1.0452072759e-03 2.9741879683e-04
3.2518796992e-01 -3.8397272446e-04 6.8301137587e-04 -1.0669841003e-03 2.9903865141e-04
3.2744360902e-01 -3.9423773477e-04 6.9481742242e-04 -1.0890551572e-03 3.0057968765e-04
3.2969924812e-01 -4.0469094567e-04 7.0673080971e-04 -1.1114217554e-03 3.0203986403e-04
3.3195488722e-01 -4.1533401618e-04 7.1875114462e-04 -1.1340851608e-03 3.0341712844e-04
3.3421052632e-01 -4.2616858833e-04 7.3087800663e-04 -1.1570465950e-03 3.0470941830e-04
3.3646616541e-01 -4.3719628627e-04 7.4311094700e-04 -1.1803072333e-03 3.0591466073e-04
3.3872180451e-01 -4.4841871537e-04 7.5544948815e-04 -1.2038682035e-03 3.0703077278e-04
3.4097744361e-01 -4.5983746128e-04 7.6789312286e-04 -1.2277305841e-03 3.0805566158e-04
3.4323308271e-01 -4.7145408895e-04 7.8044131349e-04 -1.2518954024e-03 3.0898722454e-04
3.4548872180e-01 -4.8327014168e-04 7.9309349122e-04 -1.2763636329e-03 3.0982334954e-04
3.4774436090e-01 -4.9528714006e-04 8.0584905523e-04 -1.3011361953e-03 3.1056191517e-04
3.5000000000e-01 -5.0750658095e-04 8.1870737188e-04 -1.3262139528e-03 3.1120079093e-04
3.5225563910e-01 -5.1992993639e-04 8.3166777382e-04 -1.3515977102e-03 3.1173783743e-04
3.5451127820e-01 -5.3255865252e-04 8.4472955916e-04 -1.3772882117e-03 3.1217090664e-04
3.5676691729e-01 -5.4539414837e-04 8.5789199053e-04 -1.4032861389e-03 3.1249784216e-04
3.5902255639e-01 -5.5843781477e-04 8.7115429418e-04 -1.4295921089e-03 3.1271647941e-04
3.6127819549e-01 -5.7169101308e-04 8.8451565901e-04 -1.4562066721e-03 3.1282464593e-04
3.6353383459e-01 -5.8515507399e-04 8.9797523563e-04 -1.4831303096e-03 3.1282016164e-04
3.6578947368e-01 -5.9883129618e-04 9.1153213533e-04 -1.5103634315e-03 3.1270083915e-04
3.6804511278e-01 -6.1272094507e-04 9.2518542906e-04 -1.5379063741e-03 3.1246448399e-04
3.7030075188e-01 -6.2682525142e-04 9.3893414639e-04 -1.5657593978e-03 3.1210889497e-04
3.7255639098e-01 -6.4114540995e-04 9.5277727445e-04 -1.5939226844e-03 3.1163186451e-04
3.7481203008e-01 -6.5568257788e-04 9.6671375679e-04 -1.6223963347e-03 3.1103117891e-04
3.7706766917e-01 -6.7043787350e-04 9.8074249226e-04 -1.6511803658e-03 3.1030461876e-04
3.7932330827e-01 -6.8541237456e-04 9.9486233386e-04 -1.6802747084e-03 3.0944995930e-04
3.8157894737e-01 -7.0060711680e-04 1.0090720876e-03 -1.7096792043e-03 3.0846497076e-04
3.8383458647e-01 -7.1602309224e-04 1.0233705110e-03 -1.7393936033e-03 3.0734741880e-04
3.8609022556e-01 -7.3166124758e-04 1.0377563125e-03 -1.7694175601e-03 3.0609506493e-04
3.8834586466e-01 -7.4752248248e-04 1.0522281494e-03 -1.7997506319e-03 3.0470566693e-04
3.9060150376e-01 -7.6360764773e-04 1.0667846270e-03 -1.8303922748e-03 3.0317697929e-04
3.9285714286e-01 -7.7991754352e-04 1.0814242973e-03 -1.8613418408e-03 3.0150675376e-04
3.9511278195e-01 -7.9645291750e-04 1.0961456573e-03 -1.8925985748e-03 2.9969273980e-04
3.9736842105e-01 -8.1321446288e-04 1.1109471480e-03 -1.9241616109e-03 2.9773268510e-04
3.9962406015e-01 -8.3020281645e-04 1.1258271527e-03 -1.9560299691e-03 2.9562433621e-04
4.0187969925e-01 -8.4741855648e-04 1.1407839955e-03 -1.9882025520e-03 2.9336543904e-04
4.0413533835e-01 -8.6486220070e-04 1.1558159402e-03 -2.0206781409e-03 2.9095373953e-04
4.0639097744e-01 -8.8253420403e-04 1.1709211883e-03 -2.0534553923e-03 2.8838698428e-04
4.0864661654e-01 -9.0043495640e-04 1.1860978776e-03 -2.0865328340e-03 2.8566292123e-04
4.1090225564e-01 -9.1856478043e-04 1.2013440808e-03 -2.1199088612e-03 2.8277930037e-04
4.1315789474e-01 -9.3692392905e-04 1.2166578035e-03 -2.1535817326e-03 2.7973387448e-04
4.1541353383e-01 -9.5551258304e-04 1.2320369830e-03 -2.1875495660e-03 2.7652439996e-04
4.1766917293e-01 -9.7433084852e-04 1.2474794861e-03 -2.2218103346e-03 2.7314863761e-04
4.1992481203e-01 -9.9337875434e-04 1.2629831079e-03 -2.2563618622e-03 2.6960435355e-04
4.2218045113e-01 -1.0126562494e-03 1.2785455695e-03 -2.2912018189e-03 2.6588932012e-04
4.2443609023e-01 -1.0321631999e-03 1.2941645168e-03 -2.3263277167e-03 2.6200131685e-04
4.2669172932e-01 -1.0518993865e-03 1.3098375179e-03 -2.3617369044e-03 2.5793813149e-04
4.2894736842e-01 -1.0718645012e-03 1.3255620623e-03 -2.3974265635e-03 2.5369756108e-04
4.3120300752e-01 -1.0920581447e-03 1.3413355578e-03 -2.4333937025e-03 2.4927741311e-04
4.3345864662e-01 -1.1124798230e-03 1.3571553296e-03 -2.4696351526e-03 2.4467550668e-04
4.3571428571e-01 -1.1331289440e-03 1.3730186179e-03 -2.5061475619e-03 2.3988967382e-04
4.3796992481e-01 -1.1540048149e-03 1.3889225756e-03 -2.5429273905e-03 2.3491776077e-04
4.4022556391e-01 -1.1751066377e-03 1.4048642671e-03 -2.5799709048e-03 2.2975762942e-04
4.4248120301e-01 -1.1964335068e-03 1.4208406656e-03 -2.6172741723e-03 2.2440715880e-04
4.4473684211e-01 -1.2179844045e-03 1.4368486511e-03 -2.6548330555e-03 2.1886424663e-04
4.4699248120e-01 -1.2397581977e-03 1.4528850087e-03 -2.6926432064e-03 2.1312681099e-04
4.4924812030e-01 -1.2617536340e-03 1.4689464261e-03 -2.7307000600e-03 2.0719279210e-04
4.5150375940e-01 -1.2839693375e-03 1.4850294916e-03 -2.7689988290e-03 2.0106015412e-04
4.5375939850e-01 -1.3064038048e-03 1.5011306920e-03 -2.8075344968e-03 1.9472688717e-04
4.5601503759e-01 -1.3290554010e-03 1.5172464103e-03 -2.8463018113e-03 1.8819100936e-04
4.5827067669e-01 -1.3519223548e-03 1.5333729238e-03 -2.8852952786e-03 1.8145056899e-04
4.6052631579e-01 -1.3750027545e-03 1.5495064014e-03 -2.9245091558e-03 1.7450364689e-04
4.6278195489e-01 -1.3982945429e-03 1.5656429018e-03 -2.9639374447e-03 1.6734835888e-04
4.6503759398e-01 -1.4217955129e-03 1.5817783713e-03 -3.0035738842e-03 1.5998285834e-04
4.6729323308e-01 -1.4455033024e-03 1.5979086414e-03 -3.0434119438e-03 1.5240533899e-04
4.6954887218e-01 -1.4694153888e-03 1.6140294267e-03 -3.0834448155e-03 1.4461403783e-04
4.7180451128e-01 -1.4935290844e-03 1.6301363226e-03 -3.1236654070e-03 1.3660723820e-04
4.7406015038e-01 -1.5178415304e-03 1.6462248035e-03 -3.1640663339e-03 1.2838327307e-04
4.7631578947e-01 -1.5423496915e-03 1.6622902201e-03 -3.2046399116e-03 1.1994052856e-04
4.7857142857e-01 -1.5670503501e-03 1.6783277977e-03 -3.2453781479e-03 1.1127744760e-04
4.8082706767e-01 -1.5919401002e-03 1.6943326341e-03 -3.2862727343e-03 1.0239253387e-04
4.8308270677e-01 -1.6170153413e-03 1.7102996972e-03 -3.3273150385e-03 9.3284355958e-05
4.8533834586e-01 -1.6422722718e-03 1.7262238236e-03 -3.3684960954e-03 8.3951551802e-05
4.8759398496e-01 -1.6677068829e-03 1.7420997162e-03 -3.4098065991e-03 7.4392833386e-05
4.8984962406e-01 -1.6933149511e-03 1.7579219428e-03 -3.4512368939e-03 6.4606991746e-05
4.9210526316e-01 -1.7190920317e-03 1.7736849340e-03 -3.4927769657e-03 5.4592902293e-05
4.9436090226e-01 -1.7450334514e-03 1.7893829818e-03 -3.5344164332e-03 4.4349530471e-05
4.9661654135e-01 -1.7711343004e-03 1.8050102382e-03 -3.5761445386e-03 3.3875937790e-05
4.9887218045e-01 -1.7973894253e-03 1.8205607136e-03 -3.6179501389e-03 2.3171288243e-05
5.0112781955e-01 -1.8237934206e-03 1.8360282758e-03 -3.6598216964e-03 1.2234855147e-05
5.0338345865e-01 -1.8503406205e-03 1.8514066490e-03 -3.7017472695e-03 1.0660284313e-06
5.0563909774e-01 -1.8770250905e-03 1.8666894129e-03 -3.7437145034e-03 -1.0335677585e-05
5.0789473684e-01 -1.9038406183e-03 1.8818700024e-03 -3.7857106207e-03 -2.1970615898e-05
5.1015037594e-01 -1.9307807049e-03 1.8969417070e-03 -3.8277224119e-03 -3.3838997969e-05
5.1240601504e-01 -1.9578385551e-03 1.9118976709e-03 -3.8697362260e-03 -4.5940884264e-05
5.1466165414e-01 -1.9850070676e-03 1.9267308934e-03 -3.9117379610e-03 -5.8276174154e-05
5.1691729323e-01 -2.0122788249e-03 1.9414342298e-03 -3.9537130547e-03 -7.0844595115e-05
5.1917293233e-01 -2.0396460830e-03 1.9560003919e-03 -3.9956464749e-03 -8.3645691177e-05
5.2142857143e-01 -2.0671007607e-03 1.9704219501e-03 -4.0375227108e-03 -9.6678810568e-05
5.2368421053e-01 -2.0946344279e-03 1.9846913354e-03 -4.0793257633e-03 -1.0994309248e-04
5.2593984962e-01 -2.1222382946e-03 1.9988008418e-03 -4.1210391364e-03 -1.2343745289e-04
5.2819548872e-01 -2.1499031989e-03 2.0127426295e-03 -4.1626458285e-03 -1.3716056938e-04
5.3045112782e-01 -2.1776195942e-03 2.0265087294e-03 -4.2041283236e-03 -1.5111086483e-04
5.3270676692e-01 -2.2053775369e-03 2.0400910469e-03 -4.2454685838e-03 -1.6528648997e-04
5.3496240602e-01 -2.2331666728e-03 2.0534813682e-03 -4.2866480410e-03 -1.7968530457e-04
5.3721804511e-01 -2.2609762237e-03 2.0666713663e-03 -4.3276475900e-03 -1.9430485734e-04
5.3947368421e-01 -2.2887949729e-03 2.0796526087e-03 -4.3684475817e-03 -2.0914236420e-04
5.4172932331e-01 -2.3166112510e-03 2.0924165659e-03 -4.4090278169e-03 -2.2419468506e-04
5.4398496241e-01 -2.3444129200e-03 2.1049546213e-03 -4.4493675413e-03 -2.3945829870e-04
5.4624060150e-01 -2.3721873583e-03 2.1172580825e-03 -4.4894454409e-03 -2.5492927579e-04
5.4849624060e-01 -2.3999214440e-03 2.1293181941e-03 -4.5292396381e-03 -2.7060324986e-04
5.5075187970e-01 -2.4276015379e-03 2.1411261521e-03 -4.5687276900e-03 -2.8647538588e-04
5.5300751880e-01 -2.4552134666e-03 2.1526731200e-03 -4.6078865866e-03 -3.0254034655e-04
5.5526315789e-01 -2.4827425036e-03 2.1639502479e-03 -4.6466927514e-03 -3.1879225575e-04
5.5751879699e-01 -2.5101733513e-03 2.1749486921e-03 -4.6851220433e-03 -3.3522465918e-04
5.5977443609e-01 -2.5374901210e-03 2.1856596391e-03 -4.7231497601e-03 -3.5183048181e-04
5.6203007519e-01 -2.5646763130e-03 2.1960743312e-03 -4.7607506442e-03 -3.6860198182e-04
5.6428571429e-01 -2.5917147959e-03 2.2061840950e-03 -4.7978988909e-03 -3.8553070085e-04
5.6654135338e-01 -2.6185877845e-03 2.2159803744e-03 -4.8345681588e-03 -4.0260741010e-04
5.6879699248e-01 -2.6452768176e-03 2.2254547657e-03 -4.8707315833e-03 -4.1982205196e-04
5.7105263158e-01 -2.6717627350e-03 2.2345990582e-03 -4.9063617931e-03 -4.3716367681e-04
5.7330827068e-01 -2.6980256527e-03 2.2434052783e-03 -4.9414309310e-03 -4.5462037436e-04
5.7556390977e-01 -2.7240449386e-03 2.2518657392e-03 -4.9759106778e-03 -4.7217919932e-04
5.7781954887e-01 -2.7497991859e-03 2.2599730952e-03 -5.0097722811e-03 -4.8982609062e-04
5.8007518797e-01 -2.7752661866e-03 2.2677204028e-03 -5.0429865894e-03 -5.0754578372e-04
5.8233082707e-01 -2.8004229033e-03 2.2751011880e-03 -5.0755240912e-03 -5.2532171529e-04
5.8458646617e-01 -2.8252454402e-03 2.2821095205e-03 -5.1073549607e-03 -5.4313591965e-04
5.8684210526e-01 -2.8497090131e-03 2.2887400970e-03 -5.1384491101e-03 -5.6096891614e-04
5.8909774436e-01 -2.8737879180e-03 2.2949883314e-03 -5.1687762493e-03 -5.7879958658e-04
5.9135338346e-01 -2.8974554984e-03 2.3008504565e-03 -5.1983059549e-03 -5.9660504189e-04
5.9360902256e-01 -2.9206841121e-03 2.3063236351e-03 -5.2270077472e-03 -6.1436047693e-04
5.9586466165e-01 -2.9434450956e-03 2.3114060831e-03 -5.2548511787e-03 -6.3203901250e-04
5.9812030075e-01 -2.9657087281e-03 2.3160972049e-03 -5.2818059330e-03 -6.4961152316e-04
6.0037593985e-01 -2.9874441933e-03 2.3203977434e-03 -5.3078419367e-03 -6.6704644985e-04
6.0263157895e-01 -3.0086195404e-03 2.3243099446e-03 -5.3329294850e-03 -6.8430959573e-04
6.0488721805e-01 -3.0292016430e-03 2.3278377391e-03 -5.3570393821e-03 -7.0136390393e-04
6.0714285714e-01 -3.0491561567e-03 2.3309869412e-03 -5.3801430979e-03 -7.1816921556e-04
6.0939849624e-01 -3.0684474750e-03 2.3337654686e-03 -5.4022129435e-03 -7.3468200638e-04
6.1165413534e-01 -3.0870386829e-03 2.3361835825e-03 -5.4232222653e-03 -7.5085510039e-04
6.1390977444e-01 -3.1048915097e-03 2.3382541512e-03 -5.4431456608e-03 -7.6663735850e-04
6.1616541353e-01 -3.1219662788e-03 2.3399929384e-03 -5.4619592172e-03 -7.8197334038e-04
6.1842105263e-01 -3.1382218561e-03 2.3414189184e-03 -5.4796407745e-03 -7.9680293774e-04
6.2067669173e-01 -3.1536155962e-03 2.3425546192e-03 -5.4961702154e-03 -8.1106097698e-04
6.2293233083e-01 -3.1681032860e-03 2.3434264965e-03 -5.5115297825e-03 -8.2467678942e-04
6.2518796992e-01 -3.1816390864e-03 2.3440653389e-03 -5.5257044254e-03 -8.3757374749e-04
6.2744360902e-01 -3.1941754719e-03 2.3445067066e-03 -5.5386821784e-03 -8.4966876528e-04
6.2969924812e-01 -3.2056631663e-03 2.3447914042e-03 -5.5504545705e-03 -8.6087176216e-04
6.3195488722e-01 -3.2160510777e-03 2.3449659888e-03 -5.5610170666e-03 -8.7108508889e-04
6.3421052632e-01 -3.2252862289e-03 2.3450833131e-03 -5.5703695420e-03 -8.8020291585e-04
6.3646616541e-01 -3.2333136860e-03 2.3452031020e-03 -5.5785167880e-03 -8.8811058396e-04
6.3872180451e-01 -3.2400764835e-03 2.3453925636e-03 -5.5854690470e-03 -8.9468391994e-04
6.4097744361e-01 -3.2455155464e-03 2.3457270278e-03 -5.5912425742e-03 -8.9978851863e-04
6.4323308271e-01 -3.2495696088e-03 2.3462906122e-03 -5.5958602211e-03 -9.0327899661e-04
6.4548872180e-01 -3.2521751291e-03 2.3471769057e-03 -5.5993520348e-03 -9.0499822335e-04
6.4774436090e-01 -3.2532662011e-03 2.3484896630e-03 -5.6017558641e-03 -9.0477653806e-04
6.5000000000e-01 -3.2527744620e-03 2.3503434990e-03 -5.6031179610e-03 -9.0243096303e-04
6.5225563910e-01 -3.2506289956e-03 2.3528645687e-03 -5.6034935643e-03 -8.9776442694e-04
6.5451127820e-01 -3.2467562316e-03 2.3561912171e-03 -5.6029474487e-03 -8.9056501452e-04
6.5676691729e-01 -3.2410798401e-03 2.3604745778e-03 -5.6015544179e-03 -8.8060526235e-04
6.5902255639e-01 -3.2335206221e-03 2.3658790987e-03 -5.5993997208e-03 -8.6764152342e-04
6.6127819549e-01 -3.2239963938e-03 2.3725829679e-03 -5.5965793618e-03 -8.5141342591e-04
6.6353383459e-01 -3.2124218672e-03 2.3807784129e-03 -5.5932002801e-03 -8.3164345429e-04
6.6578947368e-01 -3.1987085237e-03 2.3906718420e-03 -5.5893803657e-03 -8.0803668177e-04
6.6804511278e-01 -3.1827644835e-03 2.4024837998e-03 -5.5852482833e-03 -7.8028068365e-04
6.7030075188e-01 -3.1644943671e-03 2.4164487078e-03 -5.5809430749e-03 -7.4804565930e-04
6.7255639098e-01 -3.1437991525e-03 2.4328143658e-03 -5.5766135183e-03 -7.1098478665e-04
6.7481203008e-01 -3.1205760237e-03 2.4518411967e-03 -5.5724172205e-03 -6.6873482703e-04
6.7706766917e-01 -3.0947182138e-03 2.4738012247e-03 -5.5685194385e-03 -6.2091698914e-04
6.7932330827e-01 -3.0661148391e-03 2.4989767896e-03 -5.5650916286e-03 -5.6713804954e-04
6.8157894737e-01 -3.0346507267e-03 2.5276590133e-03 -5.5623097399e-03 -5.0699171341e-04
6.8383458647e-01 -3.0002062329e-03 2.5601460488e-03 -5.5603522817e-03 -4.4006018401e-04
6.8609022556e-01 -2.9626570532e-03 2.5967411591e-03 -5.5593982123e-03 -3.6591589418e-04
6.8834586466e-01 -2.9218740234e-03 2.6377506853e-03 -5.5596247087e-03 -2.8412333809e-04
6.9060150376e-01 -2.8777229100e-03 2.6834819798e-03 -5.5612048898e-03 -1.9424093011e-04
6.9285714286e-01 -2.8300641912e-03 2.7342413823e-03 -5.5643055735e-03 -9.5822808871e-05
6.9511278195e-01 -2.7787528271e-03 2.7903323248e-03 -5.5690851519e-03 1.1579497767e-05
6.9736842105e-01 -2.7236380175e-03 2.8520536460e-03 -5.5756916635e-03 1.2841562847e-04
6.9962406015e-01 -2.6645629487e-03 2.9196981863e-03 -5.5842611350e-03 2.5513523767e-04
7.0187969925e-01 -2.6013645265e-03 2.9935517235e-03 -5.5949162500e-03 3.9218719695e-04
7.0413533835e-01 -2.5338730966e-03 3.0738922855e-03 -5.6077653821e-03 5.4001918884e-04
7.0639097744e-01 -2.4619121496e-03 3.1609898631e-03 -5.6229020128e-03 6.9907771352e-04
7.0864661654e-01 -2.3852980117e-03 3.2551065192e-03 -5.6404045308e-03 8.6980850750e-04
7.1090225564e-01 -2.3038395187e-03 3.3564968738e-03 -5.6603363925e-03 1.0526573552e-03
7.1315789474e-01 -2.2173376734e-03 3.4654089307e-03 -5.6827466041e-03 1.2480712573e-03
7.1541353383e-01 -2.1255852847e-03 3.5820851949e-03 -5.7076704796e-03 1.4564999102e-03
7.1766917293e-01 -2.0283665874e-03 3.7067640272e-03 -5.7351306146e-03 1.6783974398e-03
7.1992481203e-01 -1.9254568419e-03 3.8396811785e-03 -5.7651380204e-03 1.9142243367e-03
7.2218045113e-01 -1.8166219122e-03 3.9810714460e-03 -5.7976933581e-03 2.1644495338e-03
7.2443609023e-01 -1.7016178211e-03 4.1311704007e-03 -5.8327882217e-03 2.4295525796e-03
7.2669172932e-01 -1.5801902808e-03 4.2902161423e-03 -5.8704064232e-03 2.7100258615e-03
7.2894736842e-01 -1.4520741981e-03 4.4584510438e-03 -5.9105252419e-03 3.0063768457e-03
7.3120300752e-01 -1.3169931513e-03 4.6361234577e-03 -5.9531166090e-03 3.3191303063e-03
7.3345864662e-01 -1.1746588388e-03 4.8234893665e-03 -5.9981482052e-03 3.6488305277e-03
7.3571428571e-01 -1.0247704956e-03 5.0208139632e-03 -6.0455844588e-03 3.9960434677e-03
7.3796992481e-01 -8.6701427731e-04 5.2283731584e-03 -6.0953874357e-03 4.3613588811e-03
7.4022556391e-01 -7.0106260872e-04 5.4464550124e-03 -6.1475176211e-03 4.7453924037e-03
7.4248120301e-01 -5.2657349417e-04 5.6753610987e-03 -6.2019345929e-03 5.1487876046e-03
7.4473684211e-01 -3.4318978831e-04 5.9154078053e-03 -6.2585975936e-03 5.5722180170e-03
7.4699248120e-01 -1.5053842373e-04 6.1669275835e-03 -6.3174660072e-03 6.0163891598e-03
7.4924812030e-01 5.1770407162e-05 6.4302701562e-03 -6.3784997490e-03 6.4820405634e-03
7.5150375940e-01 2.6414411919e-04 6.7058036975e-03 -6.4416595783e-03 6.9699478167e-03
7.5375939850e-01 4.8700865371e-04 6.9939159957e-03 -6.5069073420e-03 7.4809246494e-03
7.5601503759e-01 7.2080945386e-04 7.2950156126e-03 -6.5742061587e-03 8.0158250664e-03
7.5827067669e-01 9.6601249962e-04 7.6095330505e-03 -6.6435205509e-03 8.5755455501e-03
7.6052631579e-01 1.2231054069e-03 7.9379219402e-03 -6.7148165332e-03 9.1610273471e-03
7.6278195489e-01 1.4925985954e-03 8.2806602590e-03 -6.7880616637e-03 9.7732588544e-03
7.6503759398e-01 1.7750265297e-03 8.6382515930e-03 -6.8632250633e-03 1.0413278123e-02
7.6729323308e-01 2.0709490399e-03 9.0112264505e-03 -6.9402774107e-03 1.1082175490e-02
7.6954887218e-01 2.3809527262e-03 9.4001436407e-03 -7.0191909145e-03 1.1781096367e-02
7.7180451128e-01 2.7056524552e-03 9.8055917248e-03 -7.0999392696e-03 1.2511244180e-02
7.7406015038e-01 3.0456929535e-03 1.0228190551e-02 -7.1824975980e-03 1.3273883505e-02
7.7631578947e-01 3.4017505065e-03 1.0668592886e-02 -7.2668423794e-03 1.4070343392e-02
7.7857142857e-01 3.7745347709e-03 1.1127486143e-02 -7.3529513724e-03 1.4902020914e-02
7.8082706767e-01 4.1647907084e-03 1.1605594237e-02 -7.4408035281e-03 1.5770384945e-02
7.8308270677e-01 4.5733006516e-03 1.2103679550e-02 -7.5303788984e-03 1.6676980202e-02
7.8533834586e-01 5.0008865104e-03 1.2622545049e-02 -7.6216585391e-03 1.7623431560e-02
7.8759398496e-01 5.4484121330e-03 1.3163036542e-02 -7.7146244090e-03 1.8611448675e-02
7.8984962406e-01 5.9167858306e-03 1.3726045097e-02 -7.8092592663e-03 1.9642830927e-02
7.9210526316e-01 6.4069630818e-03 1.4312509643e-02 -7.9055465610e-03 2.0719472725e-02
7.9436090226e-01 6.9199494293e-03 1.4923419755e-02 -8.0034703253e-03 2.1843369184e-02
7.9661654135e-01 7.4568035867e-03 1.5559818647e-02 -8.1030150605e-03 2.3016622234e-02
7.9887218045e-01 8.0186407716e-03 1.6222806393e-02 -8.2041656213e-03 2.4241447164e-02
8.0112781955e-01 8.6066362841e-03 1.6913543381e-02 -8.3069070967e-03 2.5520179665e-02
8.0338345865e-01 9.2220293534e-03 1.7633254041e-02 -8.4112246874e-03 2.6855283394e-02
8.0563909774e-01 9.8661272729e-03 1.8383230851e-02 -8.5171035786e-03 2.8249358124e-02
8.0789473684e-01 1.0540309852e-02 1.9164838661e-02 -8.6245288087e-03 2.9705148512e-02
8.1015037594e-01 1.1246034210e-02 1.9979519342e-02 -8.7334851320e-03 3.1225553551e-02
8.1240601504e-01 1.1984839943e-02 2.0828796819e-02 -8.8439568758e-03 3.2813636763e-02
8.1466165414e-01 1.2758354705e-02 2.1714282494e-02 -8.9559277894e-03 3.4472637199e-02
8.1691729323e-01 1.3568300220e-02 2.2637681106e-02 -9.0693808858e-03 3.6205981326e-02
8.1917293233e-01 1.4416498798e-02 2.3600797072e-02 -9.1842982737e-03 3.8017295870e-02
8.2142857143e-01 1.5304880369e-02 2.4605541348e-02 -9.3006609788e-03 3.9910421718e-02
8.2368421053e-01 1.6235490106e-02 2.5653938860e-02 -9.4184487534e-03 4.1889428966e-02
8.2593984962e-01 1.7210496684e-02 2.6748136556e-02 -9.5376398723e-03 4.3958633240e-02
8.2819548872e-01 1.8232201241e-02 2.7890412154e-02 -9.6582109131e-03 4.6122613395e-02
8.3045112782e-01 1.9303047108e-02 2.9083183628e-02 -9.7801365200e-03 4.8386230737e-02
8.3270676692e-01 2.0425630387e-02 3.0329019534e-02 -9.9033891471e-03 5.0754649920e-02
8.3496240602e-01 2.1602711454e-02 3.1630650235e-02 -1.0027938781e-02 5.3233361688e-02
8.3721804511e-01 2.2837227501e-02 3.2990980140e-02 -1.0153752638e-02 5.5828207641e-02
8.3947368421e-01 2.4132306207e-02 3.4413101042e-02 -1.0280794836e-02 5.8545407249e-02
8.4172932331e-01 2.5491280655e-02 3.5900306684e-02 -1.0409026029e-02 6.1391587340e-02
8.4398496241e-01 2.6917705656e-02 3.7456108674e-02 -1.0538403018e-02 6.4373814330e-02
8.4624060150e-01 2.8415375592e-02 3.9084253902e-02 -1.0668878311e-02 6.7499629494e-02
8.4849624060e-01 2.9988343977e-02 4.0788743626e-02 -1.0800399649e-02 7.0777087602e-02
8.5075187970e-01 3.1640944917e-02 4.2573854393e-02 -1.0932909476e-02 7.4214799310e-02
8.5300751880e-01 3.3377816678e-02 4.4444161034e-02 -1.1066344356e-02 7.7821977712e-02
8.5526315789e-01 3.5203927610e-02 4.6404561941e-02 -1.1200634331e-02 8.1608489551e-02
8.5751879699e-01 3.7124604706e-02 4.8460306906e-02 -1.1335702200e-02 8.5584911612e-02
8.5977443609e-01 3.9145565096e-02 5.0617027828e-02 -1.1471462732e-02 8.9762592924e-02
8.6203007519e-01 4.1272950845e-02 5.2880772615e-02 -1.1607821770e-02 9.4153723460e-02
8.6428571429e-01 4.3513367440e-02 5.5258042696e-02 -1.1744675257e-02 9.8771410136e-02
8.6654135338e-01 4.5873926444e-02 5.7755834567e-02 -1.1881908123e-02 1.0362976101e-01
8.6879699248e-01 4.8362292826e-02 6.0381685889e-02 -1.2019393063e-02 1.0874397871e-01
8.7105263158e-01 5.0986737583e-02 6.3143726729e-02 -1.2156989146e-02 1.1413046431e-01
8.7330827068e-01 5.3756196327e-02 6.6050736599e-02 -1.2294540272e-02 1.1980693293e-01
8.7556390977e-01 5.6680334651e-02 6.9112208073e-02 -1.2431873422e-02 1.2579254272e-01
8.7781954887e-01 5.9769621174e-02 7.2338417870e-02 -1.2568796696e-02 1.3210803904e-01
8.8007518797e-01 6.3035409326e-02 7.5740506419e-02 -1.2705097093e-02 1.3877591574e-01
8.8233082707e-01 6.6490029108e-02 7.9330567109e-02 -1.2840538000e-02 1.4582059622e-01
8.8458646617e-01 7.0146890244e-02 8.3121746592e-02 -1.2974856348e-02 1.5326863684e-01
8.8684210526e-01 7.4020598376e-02 8.7128357754e-02 -1.3107759378e-02 1.6114895613e-01
8.8909774436e-01 7.8127086264e-02 9.1366007227e-02 -1.3238920963e-02 1.6949309349e-01
8.9135338346e-01 8.2483762232e-02 9.5851739645e-02 -1.3367977413e-02 1.7833550188e-01
8.9360902256e-01 8.7109678550e-02 1.0060420122e-01 -1.3494522672e-02 1.8771387977e-01
8.9586466165e-01 9.2025722878e-02 1.0564382570e-01 -1.3618102822e-02 1.9766954858e-01
8.9812030075e-01 9.7254836501e-02 1.1099304626e-01 -1.3738209756e-02 2.0824788276e-01
9.0037593985e-01 1.0282226375e-01 1.1667653765e-01 -1.3854273903e-02 2.1949880140e-01
9.0263157895e-01 1.0875583787e-01 1.2272149368e-01 -1.3965655814e-02 2.3147733155e-01
9.0488721805e-01 1.1508630957e-01 1.2915794598e-01 -1.4071636413e-02 2.4424425555e-01
9.0714285714e-01 1.2184772586e-01 1.3601913154e-01 -1.4171405684e-02 2.5786685740e-01
9.0939849624e-01 1.2907786805e-01 1.4334191752e-01 -1.4264049471e-02 2.7241978557e-01
9.1165413534e-01 1.3681876009e-01 1.5116729414e-01 -1.4348534055e-02 2.8798605423e-01
9.1390977444e-01 1.4511726028e-01 1.5954094834e-01 -1.4423688053e-02 3.0465820862e-01
9.1616541353e-01 1.5402575280e-01 1.6851393392e-01 -1.4488181118e-02 3.2253968671e-01
9.1842105263e-01 1.6360295862e-01 1.7814345738e-01 -1.4540498757e-02 3.4174641600e-01
9.2067669173e-01 1.7391489057e-01 1.8849380303e-01 -1.4578912466e-02 3.6240869360e-01
9.2293233083e-01 1.8503598248e-01 1.9963742663e-01 -1.4601444149e-02 3.8467340910e-01
9.2518796992e-01 1.9705043032e-01 2.1165625388e-01 -1.4605823559e-02 4.0870668419e-01
9.2744360902e-01 2.1005379230e-01 2.2464322944e-01 -1.4589437131e-02 4.3469702174e-01
9.2969924812e-01 2.2415490738e-01 2.3870417359e-01 -1.4549266208e-02 4.6285908097e-01
9.3195488722e-01 2.3947820730e-01 2.5396001934e-01 -1.4481812035e-02 4.9343822664e-01
9.3421052632e-01 2.5616651826e-01 2.7054952250e-01 -1.4383004237e-02 5.2671604077e-01
9.3646616541e-01 2.7438447550e-01 2.8863256395e-01 -1.4248088452e-02 5.6301703945e-01
9.3872180451e-01 2.9432271044e-01 3.0839419801e-01 -1.4071487573e-02 6.0271690845e-01
9.4097744361e-01 3.1620301895e-01 3.3004964820e-01 -1.3846629245e-02 6.4625266715e-01
9.4323308271e-01 3.4028478511e-01 3.5385051505e-01 -1.3565729933e-02 6.9413530016e-01
9.4548872180e-01 3.6687302491e-01 3.8009254752e-01 -1.3219522612e-02 7.4696557242e-01
9.4774436090e-01 3.9632853897e-01 4.0912544958e-01 -1.2796910610e-02 8.0545398855e-01
9.5000000000e-01 4.2908083705e-01 4.4136536087e-01 -1.2284523820e-02 8.7044619793e-01


==> plots/liouville_zz11_fzz02_pct_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
5.0000000000e-02 3.3709783536e-05 4.1696071558e-05 -7.9862880218e-06 7.5405855094e-05
5.2255639098e-02 3.7680661791e-05 4.6582133989e-05 -8.9014721979e-06 8.4262795779e-05
5.4511278195e-02 4.1912067516e-05 5.1785439290e-05 -9.8733717740e-06 9.3697506807e-05
5.6766917293e-02 4.6407844775e-05 5.7310439462e-05 -1.0902594687e-05 1.0371828424e-04
5.9022556391e-02 5.1171587411e-05 6.3161294954e-05 -1.1989707544e-05 1.1433288236e-04
6.1278195489e-02 5.6206650491e-05 6.9341890160e-05 -1.3135239669e-05 1.2554854065e-04
6.3533834586e-02 6.1516160889e-05 7.5855847728e-05 -1.4339686839e-05 1.3737200862e-04
6.5789473684e-02 6.7103027090e-05 8.2706541839e-05 -1.5603514749e-05 1.4980956893e-04
6.8045112782e-02 7.2969948323e-05 8.9897110538e-05 -1.6927162215e-05 1.6286705886e-04
7.0300751880e-02 7.9119423075e-05 9.7430467236e-05 -1.8311044161e-05 1.7654989031e-04
7.2556390977e-02 8.5553757051e-05 1.0530931144e-04 -1.9755554389e-05 1.9086306849e-04
7.4812030075e-02 9.2275070638e-05 1.1353613880e-04 -2.1261068166e-05 2.0581120944e-04
7.7067669173e-02 9.9285305917e-05 1.2211325054e-04 -2.2827944626e-05 2.2139855646e-04
7.9323308271e-02 1.0658623326e-04 1.3104276228e-04 -2.4456529021e-05 2.3762899554e-04
8.1578947368e-02 1.1417945755e-04 1.4032661237e-04 -2.6147154814e-05 2.5450606992e-04
8.3834586466e-02 1.2206642407e-04 1.4996656971e-04 -2.7900145638e-05 2.7203299379e-04
8.6090225564e-02 1.3024842406e-04 1.5996424118e-04 -2.9715817128e-05 2.9021266524e-04
8.8345864662e-02 1.3872659995e-04 1.7032107857e-04 -3.1594478625e-05 3.0904767852e-04
9.0601503759e-02 1.4750195042e-04 1.8103838520e-04 -3.3536434778e-05 3.2854033563e-04
9.2857142857e-02 1.5657533513e-04 1.9211732216e-04 -3.5541987035e-05 3.4869265729e-04
9.5112781955e-02 1.6594747919e-04 2.0355891422e-04 -3.7611435034e-05 3.6950639341e-04
9.7368421053e-02 1.7561897753e-04 2.1536405544e-04 -3.9745077913e-05 3.9098303297e-04
9.9624060150e-02 1.8559029897e-04 2.2753351448e-04 -4.1943215514e-05 4.1312381346e-04
1.0187969925e-01 1.9586179013e-04 2.4006793966e-04 -4.4206149527e-05 4.3592972979e-04
1.0413533835e-01 2.0643367918e-04 2.5296786372e-04 -4.6534184540e-05 4.5940154290e-04
1.0639097744e-01 2.1730607940e-04 2.6623370843e-04 -4.8927629024e-05 4.8353978783e-04
1.0864661654e-01 2.2847899263e-04 2.7986578888e-04 -5.1386796244e-05 5.0834478151e-04
1.1090225564e-01 2.3995231251e-04 2.9386431763e-04 -5.3912005115e-05 5.3381663014e-04
1.1315789474e-01 2.5172582764e-04 3.0822940862e-04 -5.6503580981e-05 5.5995523626e-04
1.1541353383e-01 2.6379922457e-04 3.2296108092e-04 -5.9161856345e-05 5.8676030549e-04
1.1766917293e-01 2.7617209072e-04 3.3805926226e-04 -6.1887171542e-05 6.1423135298e-04
1.1992481203e-01 2.8884391711e-04 3.5352379246e-04 -6.4679875353e-05 6.4236770957e-04
1.2218045113e-01 3.0181410106e-04 3.6935442664e-04 -6.7540325577e-05 6.7116852770e-04
1.2443609023e-01 3.1508194874e-04 3.8555083828e-04 -7.0468889544e-05 7.0063278703e-04
1.2669172932e-01 3.2864667761e-04 4.0211262220e-04 -7.3465944589e-05 7.3075929981e-04
1.2894736842e-01 3.4250741882e-04 4.1903929729e-04 -7.6531878476e-05 7.6154671611e-04
1.3120300752e-01 3.5666321946e-04 4.3633030925e-04 -7.9667089788e-05 7.9299352871e-04
1.3345864662e-01 3.7111304479e-04 4.5398503306e-04 -8.2871988265e-05 8.2509807785e-04
1.3571428571e-01 3.8585578034e-04 4.7200277545e-04 -8.6146995108e-05 8.5785855578e-04
1.3796992481e-01 4.0089023391e-04 4.9038277716e-04 -8.9492543249e-05 8.9127301108e-04
1.4022556391e-01 4.1621513761e-04 5.0912421519e-04 -9.2909077579e-05 9.2533935281e-04
1.4248120301e-01 4.3182914970e-04 5.2822620484e-04 -9.6397055142e-05 9.6005535454e-04
1.4473684211e-01 4.4773085642e-04 5.4768780172e-04 -9.9956945297e-05 9.9541865814e-04
1.4699248120e-01 4.6391877379e-04 5.6750800363e-04 -1.0358922985e-04 1.0314267774e-03
1.4924812030e-01 4.8039134926e-04 5.8768575240e-04 -1.0729440314e-04 1.0680771017e-03
1.5150375940e-01 4.9714696341e-04 6.0821993554e-04 -1.1107297212e-04 1.1053668990e-03
1.5375939850e-01 5.1418393150e-04 6.2910938791e-04 -1.1492545641e-04 1.1432933194e-03
1.5601503759e-01 5.3150050501e-04 6.5035289324e-04 -1.1885238824e-04 1.1818533983e-03
1.5827067669e-01 5.4909487310e-04 6.7194918561e-04 -1.2285431251e-04 1.2210440587e-03
1.6052631579e-01 5.6696516410e-04 6.9389695082e-04 -1.2693178671e-04 1.2608621149e-03
1.6278195489e-01 5.8510944683e-04 7.1619482768e-04 -1.3108538085e-04 1.3013042745e-03
1.6503759398e-01 6.0352573195e-04 7.3884140930e-04 -1.3531567736e-04 1.3423671412e-03
1.6729323308e-01 6.2221197326e-04 7.6183524423e-04 -1.3962327096e-04 1.3840472175e-03
1.6954887218e-01 6.4116606897e-04 7.8517483754e-04 -1.4400876856e-04 1.4263409065e-03
1.7180451128e-01 6.6038586286e-04 8.0885865189e-04 -1.4847278903e-04 1.4692445147e-03
1.7406015038e-01 6.7986914544e-04 8.3288510850e-04 -1.5301596306e-04 1.5127542539e-03
1.7631578947e-01 6.9961365515e-04 8.5725258805e-04 -1.5763893290e-04 1.5568662432e-03
1.7857142857e-01 7.1961707935e-04 8.8195943152e-04 -1.6234235217e-04 1.6015765109e-03
1.8082706767e-01 7.3987705545e-04 9.0700394101e-04 -1.6712688556e-04 1.6468809965e-03
1.8308270677e-01 7.6039117189e-04 9.3238438047e-04 -1.7199320857e-04 1.6927755524e-03
1.8533834586e-01 7.8115696913e-04 9.5809897636e-04 -1.7694200723e-04 1.7392559455e-03
1.8759398496e-01 8.0217194058e-04 9.8414591833e-04 -1.8197397774e-04 1.7863178589e-03
1.8984962406e-01 8.2343353357e-04 1.0105233597e-03 -1.8708982616e-04 1.8339568933e-03
1.9210526316e-01 8.4493915017e-04 1.0372294182e-03 -1.9229026802e-04 1.8821685684e-03
1.9436090226e-01 8.6668614811e-04 1.0642621761e-03 -1.9757602796e-04 1.9309483242e-03
1.9661654135e-01 8.8867184155e-04 1.0916196809e-03 -2.0294783934e-04 1.9802915224e-03
1.9887218045e-01 9.1089350192e-04 1.1192999457e-03 -2.0840644380e-04 2.0301934477e-03
2.0112781955e-01 9.3334835869e-04 1.1473009495e-03 -2.1395259082e-04 2.0806493082e-03
2.0338345865e-01 9.5603360007e-04 1.1756206374e-03 -2.1958703728e-04 2.1316542374e-03
2.0563909774e-01 9.7894637380e-04 1.2042569208e-03 -2.2531054695e-04 2.1832032946e-03
2.0789473684e-01 1.0020837878e-03 1.2332076778e-03 -2.3112389006e-04 2.2352914656e-03
2.1015037594e-01 1.0254429108e-03 1.2624707535e-03 -2.3702784269e-04 2.2879136642e-03
2.1240601504e-01 1.0490207730e-03 1.2920439594e-03 -2.4302318633e-04 2.3410647324e-03
2.1466165414e-01 1.0728143669e-03 1.3219250742e-03 -2.4911070727e-04 2.3947394412e-03
2.1691729323e-01 1.0968206476e-03 1.3521118437e-03 -2.5529119605e-04 2.4489324913e-03
2.1917293233e-01 1.1210365334e-03 1.3826019803e-03 -2.6156544687e-04 2.5036385138e-03
2.2142857143e-01 1.1454589067e-03 1.4133931637e-03 -2.6793425697e-04 2.5588520703e-03
2.2368421053e-01 1.1700846140e-03 1.4444830400e-03 -2.7439842602e-04 2.6145676540e-03
2.2593984962e-01 1.1949104668e-03 1.4758692223e-03 -2.8095875548e-04 2.6707796892e-03
2.2819548872e-01 1.2199332422e-03 1.5075492901e-03 -2.8761604789e-04 2.7274825323e-03
2.3045112782e-01 1.2451496829e-03 1.5395207892e-03 -2.9437110626e-04 2.7846704721e-03
2.3270676692e-01 1.2705564981e-03 1.5717812313e-03 -3.0122473329e-04 2.8423377294e-03
2.3496240602e-01 1.2961503635e-03 1.6043280942e-03 -3.0817773071e-04 2.9004784577e-03
2.3721804511e-01 1.3219279223e-03 1.6371588208e-03 -3.1523089849e-04 2.9590867431e-03
2.3947368421e-01 1.3478857851e-03 1.6702708192e-03 -3.2238503414e-04 3.0181566043e-03
2.4172932331e-01 1.3740205304e-03 1.7036614622e-03 -3.2964093185e-04 3.0776819926e-03
2.4398496241e-01 1.4003287052e-03 1.7373280869e-03 -3.3699938176e-04 3.1376567921e-03
2.4624060150e-01 1.4268068250e-03 1.7712679941e-03 -3.4446116908e-04 3.1980748190e-03
2.4849624060e-01 1.4534513744e-03 1.8054784477e-03 -3.5202707331e-04 3.2589298220e-03
2.5075187970e-01 1.4802588072e-03 1.8399566745e-03 -3.5969786733e-04 3.3202154817e-03
2.5300751880e-01 1.5072255470e-03 1.8746998635e-03 -3.6747431652e-04 3.3819254105e-03
2.5526315789e-01 1.5343479871e-03 1.9097051650e-03 -3.7535717788e-04 3.4440531521e-03
2.5751879699e-01 1.5616224911e-03 1.9449696902e-03 -3.8334719911e-04 3.5065921813e-03
2.5977443609e-01 1.5890453929e-03 1.9804905105e-03 -3.9144511759e-04 3.5695359034e-03
2.6203007519e-01 1.6166129972e-03 2.0162646567e-03 -3.9965165951e-04 3.6328776539e-03
2.6428571429e-01 1.6443215794e-03 2.0522891182e-03 -4.0796753880e-04 3.6966106975e-03
2.6654135338e-01 1.6721673861e-03 2.0885608422e-03 -4.1639345614e-04 3.7607282283e-03
2.6879699248e-01 1.7001466351e-03 2.1250767331e-03 -4.2493009795e-04 3.8252233682e-03
2.7105263158e-01 1.7282555158e-03 2.1618336511e-03 -4.3357813525e-04 3.8900891669e-03
2.7330827068e-01 1.7564901892e-03 2.1988284118e-03 -4.4233822264e-04 3.9553186010e-03
2.7556390977e-01 1.7848467878e-03 2.2360577850e-03 -4.5121099717e-04 4.0209045728e-03
2.7781954887e-01 1.8133214164e-03 2.2735184936e-03 -4.6019707718e-04 4.0868399100e-03
2.8007518797e-01 1.8419101517e-03 2.3112072128e-03 -4.6929706114e-04 4.1531173645e-03
2.8233082707e-01 1.8706090424e-03 2.3491205689e-03 -4.7851152650e-04 4.2197296114e-03
2.8458646617e-01 1.8994141098e-03 2.3872551382e-03 -4.8784102840e-04 4.2866692480e-03
2.8684210526e-01 1.9283213472e-03 2.4256074457e-03 -4.9728609849e-04 4.3539287929e-03
2.8909774436e-01 1.9573267205e-03 2.4641739642e-03 -5.0684724362e-04 4.4215006847e-03
2.9135338346e-01 1.9864261682e-03 2.5029511127e-03 -5.1652494453e-04 4.4893772809e-03
2.9360902256e-01 2.0156156011e-03 2.5419352556e-03 -5.2631965454e-04 4.5575508567e-03
2.9586466165e-01 2.0448909027e-03 2.5811227009e-03 -5.3623179821e-04 4.6260136036e-03
2.9812030075e-01 2.0742479291e-03 2.6205096990e-03 -5.4626176987e-04 4.6947576281e-03
3.0037593985e-01 2.1036825091e-03 2.6600924414e-03 -5.5640993227e-04 4.7637749504e-03
3.0263157895e-01 2.1331904439e-03 2.6998670590e-03 -5.6667661510e-04 4.8330575030e-03
3.0488721805e-01 2.1627675076e-03 2.7398296211e-03 -5.7706211347e-04 4.9025971288e-03
3.0714285714e-01 2.1924094467e-03 2.7799761332e-03 -5.8756668644e-04 4.9723855799e-03
3.0939849624e-01 2.2221119804e-03 2.8203025358e-03 -5.9819055541e-04 5.0424145162e-03
3.1165413534e-01 2.2518708002e-03 2.8608047027e-03 -6.0893390257e-04 5.1126755029e-03
3.1390977444e-01 2.2816815703e-03 2.9014784395e-03 -6.1979686923e-04 5.1831600097e-03
3.1616541353e-01 2.3115399271e-03 2.9423194813e-03 -6.3077955418e-04 5.2538594084e-03
3.1842105263e-01 2.3414414796e-03 2.9833234916e-03 -6.4188201200e-04 5.3247649712e-03
3.2067669173e-01 2.3713818088e-03 3.0244860600e-03 -6.5310425125e-04 5.3958678688e-03
3.2293233083e-01 2.4013564678e-03 3.0658027006e-03 -6.6444623276e-04 5.4671591684e-03
3.2518796992e-01 2.4313609820e-03 3.1072688498e-03 -6.7590786777e-04 5.5386298317e-03
3.2744360902e-01 2.4613908484e-03 3.1488798644e-03 -6.8748901605e-04 5.6102707128e-03
3.2969924812e-01 2.4914415359e-03 3.1906310200e-03 -6.9918948402e-04 5.6820725559e-03
3.3195488722e-01 2.5215084851e-03 3.2325175079e-03 -7.1100902278e-04 5.7540259931e-03
3.3421052632e-01 2.5515871080e-03 3.2745344341e-03 -7.2294732608e-04 5.8261215421e-03
3.3646616541e-01 2.5816727878e-03 3.3166768161e-03 -7.3500402833e-04 5.8983496039e-03
3.3872180451e-01 2.6117608790e-03 3.3589395815e-03 -7.4717870247e-04 5.9707004604e-03
3.4097744361e-01 2.6418467069e-03 3.4013175647e-03 -7.5947085782e-04 6.0431642716e-03
3.4323308271e-01 2.6719255676e-03 3.4438055055e-03 -7.7187993791e-04 6.1157310731e-03
3.4548872180e-01 2.7019927277e-03 3.4863980459e-03 -7.8440531819e-04 6.1883907737e-03
3.4774436090e-01 2.7320434243e-03 3.5290897280e-03 -7.9704630377e-04 6.2611331523e-03
3.5000000000e-01 2.7620728641e-03 3.5718749912e-03 -8.0980212707e-04 6.3339478554e-03
3.5225563910e-01 2.7920762242e-03 3.6147481696e-03 -8.2267194537e-04 6.4068243938e-03
3.5451127820e-01 2.8220486509e-03 3.6577034892e-03 -8.3565483834e-04 6.4797521401e-03
3.5676691729e-01 2.8519852599e-03 3.7007350654e-03 -8.4874980557e-04 6.5527203253e-03
3.5902255639e-01 2.8818811359e-03 3.7438368998e-03 -8.6195576392e-04 6.6257180357e-03
3.6127819549e-01 2.9117313324e-03 3.7870028773e-03 -8.7527154487e-04 6.6987342097e-03
3.6353383459e-01 2.9415308713e-03 3.8302267632e-03 -8.8869589186e-04 6.7717576345e-03
3.6578947368e-01 2.9712747427e-03 3.8735022002e-03 -9.0222745743e-04 6.8447769429e-03
3.6804511278e-01 3.0009579044e-03 3.9168227048e-03 -9.1586480043e-04 6.9177806092e-03
3.7030075188e-01 3.0305752817e-03 3.9601816647e-03 -9.2960638306e-04 6.9907569464e-03
3.7255639098e-01 3.0601217670e-03 4.0035723349e-03 -9.4345056788e-04 7.0636941019e-03
3.7481203008e-01 3.0895922195e-03 4.0469878343e-03 -9.5739561478e-04 7.1365800538e-03
3.7706766917e-01 3.1189814648e-03 4.0904211425e-03 -9.7143967778e-04 7.2094026073e-03
3.7932330827e-01 3.1482842944e-03 4.1338650962e-03 -9.8558080187e-04 7.2821493906e-03
3.8157894737e-01 3.1774954655e-03 4.1773123851e-03 -9.9981691963e-04 7.3548078506e-03
3.8383458647e-01 3.2066097005e-03 4.2207555485e-03 -1.0141458479e-03 7.4273652490e-03
3.8609022556e-01 3.2356216867e-03 4.2641869710e-03 -1.0285652844e-03 7.4998086577e-03
3.8834586466e-01 3.2645260753e-03 4.3075988792e-03 -1.0430728038e-03 7.5721249545e-03
3.9060150376e-01 3.2933174820e-03 4.3509833367e-03 -1.0576658548e-03 7.6443008187e-03
3.9285714286e-01 3.3219904855e-03 4.3943322408e-03 -1.0723417554e-03 7.7163227263e-03
3.9511278195e-01 3.3505396276e-03 4.4376373175e-03 -1.0870976899e-03 7.7881769451e-03
3.9736842105e-01 3.3789594127e-03 4.4808901174e-03 -1.1019307047e-03 7.8598495301e-03
3.9962406015e-01 3.4072443070e-03 4.5240820112e-03 -1.1168377041e-03 7.9313263182e-03
4.0187969925e-01 3.4353887383e-03 4.5672041847e-03 -1.1318154464e-03 8.0025929231e-03
4.0413533835e-01 3.4633870954e-03 4.6102476347e-03 -1.1468605394e-03 8.0736347301e-03
4.0639097744e-01 3.4912337272e-03 4.6532031634e-03 -1.1619694362e-03 8.1444368906e-03
4.0864661654e-01 3.5189229427e-03 4.6960613737e-03 -1.1771384309e-03 8.2149843164e-03
4.1090225564e-01 3.5464490103e-03 4.7388126641e-03 -1.1923636538e-03 8.2852616744e-03
4.1315789474e-01 3.5738061568e-03 4.7814472232e-03 -1.2076410664e-03 8.3552533800e-03
4.1541353383e-01 3.6009885673e-03 4.8239550246e-03 -1.2229664573e-03 8.4249435919e-03
4.1766917293e-01 3.6279903842e-03 4.8663258210e-03 -1.2383354367e-03 8.4943162052e-03
4.1992481203e-01 3.6548057070e-03 4.9085491385e-03 -1.2537434315e-03 8.5633548455e-03
4.2218045113e-01 3.6814285912e-03 4.9506142711e-03 -1.2691856800e-03 8.6320428623e-03
4.2443609023e-01 3.7078530479e-03 4.9925102743e-03 -1.2846572264e-03 8.7003633222e-03
4.2669172932e-01 3.7340730431e-03 5.0342259590e-03 -1.3001529160e-03 8.7682990021e-03
4.2894736842e-01 3.7600824969e-03 5.0757498854e-03 -1.3156673885e-03 8.8358323823e-03
4.3120300752e-01 3.7858752830e-03 5.1170703559e-03 -1.3311950729e-03 8.9029456389e-03
4.3345864662e-01 3.8114452276e-03 5.1581754093e-03 -1.3467301817e-03 8.9696206369e-03
4.3571428571e-01 3.8367861091e-03 5.1990528131e-03 -1.3622667040e-03 9.0358389222e-03
4.3796992481e-01 3.8618916570e-03 5.2396900570e-03 -1.3777984000e-03 9.1015817139e-03
4.4022556391e-01 3.8867555511e-03 5.2800743453e-03 -1.3933187942e-03 9.1668298965e-03
4.4248120301e-01 3.9113714212e-03 5.3201925899e-03 -1.4088211687e-03 9.2315640111e-03
4.4473684211e-01 3.9357328456e-03 5.3600314023e-03 -1.4242985567e-03 9.2957642478e-03
4.4699248120e-01 3.9598333505e-03 5.3995770858e-03 -1.4397437353e-03 9.3594104363e-03
4.4924812030e-01 3.9836664094e-03 5.4388156277e-03 -1.4551492184e-03 9.4224820371e-03
4.5150375940e-01 4.0072254419e-03 5.4777326910e-03 -1.4705072491e-03 9.4849581328e-03
4.5375939850e-01 4.0305038129e-03 5.5163136055e-03 -1.4858097926e-03 9.5468174185e-03
4.5601503759e-01 4.0534948319e-03 5.5545433599e-03 -1.5010485280e-03 9.6080381918e-03
4.5827067669e-01 4.0761917514e-03 5.5924065920e-03 -1.5162148406e-03 9.6685983434e-03
4.6052631579e-01 4.0985877667e-03 5.6298875801e-03 -1.5312998133e-03 9.7284753468e-03
4.6278195489e-01 4.1206760146e-03 5.6669702334e-03 -1.5462942188e-03 9.7876462479e-03
4.6503759398e-01 4.1424495719e-03 5.7036380821e-03 -1.5611885102e-03 9.8460876541e-03
4.6729323308e-01 4.1639014554e-03 5.7398742680e-03 -1.5759728127e-03 9.9037757234e-03
4.6954887218e-01 4.1850246197e-03 5.7756615337e-03 -1.5906369140e-03 9.9606861535e-03
4.7180451128e-01 4.2058119571e-03 5.8109822124e-03 -1.6051702552e-03 1.0016794169e-02
4.7406015038e-01 4.2262562957e-03 5.8458182169e-03 -1.6195619212e-03 1.0072074513e-02
4.7631578947e-01 4.2463503986e-03 5.8801510290e-03 -1.6338006304e-03 1.0126501428e-02
4.7857142857e-01 4.2660869629e-03 5.9139616876e-03 -1.6478747248e-03 1.0180048650e-02
4.8082706767e-01 4.2854586180e-03 5.9472307774e-03 -1.6617721593e-03 1.0232689395e-02
4.8308270677e-01 4.3044579250e-03 5.9799384164e-03 -1.6754804915e-03 1.0284396341e-02
4.8533834586e-01 4.3230773748e-03 6.0120642444e-03 -1.6889868697e-03 1.0335141619e-02
4.8759398496e-01 4.3413093872e-03 6.0435874095e-03 -1.7022780223e-03 1.0384896797e-02
4.8984962406e-01 4.3591463096e-03 6.0744865556e-03 -1.7153402460e-03 1.0433632865e-02
4.9210526316e-01 4.3765804153e-03 6.1047398088e-03 -1.7281593935e-03 1.0481320224e-02
4.9436090226e-01 4.3936039025e-03 6.1343247639e-03 -1.7407208613e-03 1.0527928666e-02
4.9661654135e-01 4.4102088928e-03 6.1632184701e-03 -1.7530095773e-03 1.0573427363e-02
4.9887218045e-01 4.4263874293e-03 6.1913974167e-03 -1.7650099875e-03 1.0617784846e-02
5.0112781955e-01 4.4421314757e-03 6.2188375184e-03 -1.7767060427e-03 1.0660968994e-02
5.0338345865e-01 4.4574329144e-03 6.2455140995e-03 -1.7880811850e-03 1.0702947014e-02
5.0563909774e-01 4.4722835453e-03 6.2714018788e-03 -1.7991183335e-03 1.0743685424e-02
5.0789473684e-01 4.4866750835e-03 6.2964749535e-03 -1.8097998699e-03 1.0783150037e-02
5.1015037594e-01 4.5005991585e-03 6.3207067823e-03 -1.8201076238e-03 1.0821305941e-02
5.1240601504e-01 4.5140473117e-03 6.3440701691e-03 -1.8300228574e-03 1.0858117481e-02
5.1466165414e-01 4.5270109953e-03 6.3665372451e-03 -1.8395262498e-03 1.0893548240e-02
5.1691729323e-01 4.5394815701e-03 6.3880794515e-03 -1.8485978813e-03 1.0927561022e-02
5.1917293233e-01 4.5514503040e-03 6.4086675207e-03 -1.8572172167e-03 1.0960117825e-02
5.2142857143e-01 4.5629083699e-03 6.4282714584e-03 -1.8653630885e-03 1.0991179828e-02
5.2368421053e-01 4.5738468436e-03 6.4468605236e-03 -1.8730136800e-03 1.1020707367e-02
5.2593984962e-01 4.5842567023e-03 6.4644032096e-03 -1.8801465074e-03 1.1048659912e-02
5.2819548872e-01 4.5941288223e-03 6.4808672238e-03 -1.8867384016e-03 1.1074996046e-02
5.3045112782e-01 4.6034539768e-03 6.4962194670e-03 -1.8927654902e-03 1.1099673444e-02
5.3270676692e-01 4.6122228342e-03 6.5104260124e-03 -1.8982031783e-03 1.1122648847e-02
5.3496240602e-01 4.6204259552e-03 6.5234520844e-03 -1.9030261292e-03 1.1143878040e-02
5.3721804511e-01 4.6280537914e-03 6.5352620364e-03 -1.9072082450e-03 1.1163315828e-02
5.3947368421e-01 4.6350966822e-03 6.5458193285e-03 -1.9107226463e-03 1.1180916011e-02
5.4172932331e-01 4.6415448530e-03 6.5550865048e-03 -1.9135416518e-03 1.1196631358e-02
5.4398496241e-01 4.6473884125e-03 6.5630251699e-03 -1.9156367575e-03 1.1210413582e-02
5.4624060150e-01 4.6526173501e-03 6.5695959656e-03 -1.9169786155e-03 1.1222213316e-02
5.4849624060e-01 4.6572215337e-03 6.5747585466e-03 -1.9175370129e-03 1.1231980080e-02
5.5075187970e-01 4.6611907066e-03 6.5784715562e-03 -1.9172808496e-03 1.1239662263e-02
5.5300751880e-01 4.6645144851e-03 6.5806926017e-03 -1.9161781166e-03 1.1245207087e-02
5.5526315789e-01 4.6671823557e-03 6.5813782293e-03 -1.9141958736e-03 1.1248560585e-02
5.5751879699e-01 4.6691836720e-03 6.5804838991e-03 -1.9113002271e-03 1.1249667571e-02
5.5977443609e-01 4.6705076518e-03 6.5779639594e-03 -1.9074563076e-03 1.1248471611e-02
5.6203007519e-01 4.6711433744e-03 6.5737716220e-03 -1.9026282476e-03 1.1244914996e-02
5.6428571429e-01 4.6710797770e-03 6.5678589362e-03 -1.8967791592e-03 1.1238938713e-02
5.6654135338e-01 4.6703056517e-03 6.5601767636e-03 -1.8898711119e-03 1.1230482415e-02
5.6879699248e-01 4.6688096422e-03 6.5506747536e-03 -1.8818651114e-03 1.1219484396e-02
5.7105263158e-01 4.6665802406e-03 6.5393013185e-03 -1.8727210779e-03 1.1205881559e-02
5.7330827068e-01 4.6636057834e-03 6.5260036094e-03 -1.8623978260e-03 1.1189609393e-02
5.7556390977e-01 4.6598744482e-03 6.5107274934e-03 -1.8508530452e-03 1.1170601942e-02
5.7781954887e-01 4.6553742501e-03 6.4934175312e-03 -1.8380432811e-03 1.1148791781e-02
5.8007518797e-01 4.6500930376e-03 6.4740169567e-03 -1.8239239191e-03 1.1124109994e-02
5.8233082707e-01 4.6440184888e-03 6.4524676575e-03 -1.8084491687e-03 1.1096486146e-02
5.8458646617e-01 4.6371381073e-03 6.4287101583e-03 -1.7915720510e-03 1.1065848266e-02
5.8684210526e-01 4.6294392181e-03 6.4026836067e-03 -1.7732443887e-03 1.1032122825e-02
5.8909774436e-01 4.6209089630e-03 6.3743257616e-03 -1.7534167986e-03 1.0995234725e-02
5.9135338346e-01 4.6115342967e-03 6.3435729863e-03 -1.7320386896e-03 1.0955107283e-02
5.9360902256e-01 4.6013019815e-03 6.3103602454e-03 -1.7090582639e-03 1.0911662227e-02
5.9586466165e-01 4.5901985833e-03 6.2746211082e-03 -1.6844225249e-03 1.0864819691e-02
5.9812030075e-01 4.5782104660e-03 6.2362877580e-03 -1.6580772919e-03 1.0814498224e-02
6.0037593985e-01 4.5653237872e-03 6.1952910095e-03 -1.6299672223e-03 1.0760614797e-02
6.0263157895e-01 4.5515244923e-03 6.1515603368e-03 -1.6000358445e-03 1.0703084829e-02
6.0488721805e-01 4.5367983096e-03 6.1050239116e-03 -1.5682256019e-03 1.0641822221e-02
6.0714285714e-01 4.5211307447e-03 6.0556086559e-03 -1.5344779112e-03 1.0576739401e-02
6.0939849624e-01 4.5045070745e-03 6.0032403115e-03 -1.4987332370e-03 1.0507747386e-02
6.1165413534e-01 4.4869123417e-03 5.9478435290e-03 -1.4609311874e-03 1.0434755871e-02
6.1390977444e-01 4.4683313483e-03 5.8893419808e-03 -1.4210106325e-03 1.0357673329e-02
6.1616541353e-01 4.4487486497e-03 5.8276585028e-03 -1.3789098530e-03 1.0276407152e-02
6.1842105263e-01 4.4281485478e-03 5.7627152707e-03 -1.3345667229e-03 1.0190863819e-02
6.2067669173e-01 4.4065150845e-03 5.6944340189e-03 -1.2879189344e-03 1.0100949103e-02
6.2293233083e-01 4.3838320346e-03 5.6227363093e-03 -1.2389042748e-03 1.0006568344e-02
6.2518796992e-01 4.3600828986e-03 5.5475438630e-03 -1.1874609644e-03 9.9076267616e-03
6.2744360902e-01 4.3352508955e-03 5.4687789665e-03 -1.1335280711e-03 9.8040298620e-03
6.2969924812e-01 4.3093189545e-03 5.3863649713e-03 -1.0770460168e-03 9.6956839259e-03
6.3195488722e-01 4.2822697078e-03 5.3002269071e-03 -1.0179571992e-03 9.5824966149e-03
6.3421052632e-01 4.2540854817e-03 5.2102922351e-03 -9.5620675342e-04 9.4643777167e-03
6.3646616541e-01 4.2247482880e-03 5.1164917769e-03 -8.9174348888e-04 9.3412400649e-03
6.3872180451e-01 4.1942398157e-03 5.0187608600e-03 -8.2452104432e-04 9.2130006758e-03
6.4097744361e-01 4.1625414214e-03 4.9170407373e-03 -7.5449931593e-04 9.0795821587e-03
6.4323308271e-01 4.1296341196e-03 4.8112803497e-03 -6.8164623005e-04 8.9409144693e-03
6.4548872180e-01 4.0954985734e-03 4.7014385261e-03 -6.0593995275e-04 8.7969370995e-03
6.4774436090e-01 4.0601150834e-03 4.5874867401e-03 -5.2737165671e-04 8.6476018236e-03
6.5000000000e-01 4.0234635781e-03 4.4694125817e-03 -4.4594900360e-04 8.4928761598e-03
6.5225563910e-01 3.9855236019e-03 4.3472241530e-03 -3.6170055112e-04 8.3327477549e-03
6.5451127820e-01 3.9462743042e-03 4.2209556668e-03 -2.7468136263e-04 8.1672299710e-03
6.5676691729e-01 3.9056944275e-03 4.0906746192e-03 -1.8498019173e-04 7.9963690467e-03
6.5902255639e-01 3.8637622947e-03 3.9564910368e-03 -9.2728742070e-05 7.8202533315e-03
6.6127819549e-01 3.8204557967e-03 3.8185694753e-03 1.8863213767e-06 7.6390252721e-03
6.6353383459e-01 3.7757523788e-03 3.6771446846e-03 9.8607694145e-05 7.4528970634e-03
6.6578947368e-01 3.7296290268e-03 3.5325421792e-03 1.9708684755e-04 7.2621712060e-03
6.6804511278e-01 3.6820622528e-03 3.3852053860e-03 2.9685686685e-04 7.0672676388e-03
6.7030075188e-01 3.6330280801e-03 3.2357315934e-03 3.9729648671e-04 6.8687596736e-03
6.7255639098e-01 3.5825020277e-03 3.0849195987e-03 4.9758242896e-04 6.6674216264e-03
6.7481203008e-01 3.5304590937e-03 2.9338326461e-03 5.9662644758e-04 6.4642917399e-03
6.7706766917e-01 3.4768737390e-03 2.7838807179e-03 6.9299302109e-04 6.2607544569e-03
6.7932330827e-01 3.4217198691e-03 2.6369258040e-03 7.8479406513e-04 6.0586456731e-03
6.8157894737e-01 3.3649708163e-03 2.4954110006e-03 8.6955981570e-04 5.8603818168e-03
6.8383458647e-01 3.3065993200e-03 2.3625063993e-03 9.4409292071e-04 5.6691057193e-03
6.8609022556e-01 3.2465775074e-03 2.2422473743e-03 1.0043301331e-03 5.4888248817e-03
6.8834586466e-01 3.1848768723e-03 2.1396097216e-03 1.0452671506e-03 5.3244865939e-03
6.9060150376e-01 3.1214682533e-03 2.0604240223e-03 1.0610442311e-03 5.1818922756e-03
6.9285714286e-01 3.0563218118e-03 2.0110044149e-03 1.0453173969e-03 5.0673262268e-03
6.9511278195e-01 2.9894070077e-03 1.9974157229e-03 9.9199128483e-04 4.9868227306e-03
6.9736842105e-01 2.9206925750e-03 2.0244855882e-03 8.9620698678e-04 4.9451781632e-03
6.9962406015e-01 2.8501464959e-03 2.0949194291e-03 7.5522706686e-04 4.9450659250e-03
7.0187969925e-01 2.7777359743e-03 2.2089513769e-03 5.6878459738e-04 4.9866873512e-03
7.0413533835e-01 2.7034274068e-03 2.3646930415e-03 3.3873436534e-04 5.0681204483e-03
7.0639097744e-01 2.6271863540e-03 2.5589358933e-03 6.8250460662e-05 5.1861222473e-03
7.0864661654e-01 2.5489775090e-03 2.7879961978e-03 -2.3901868872e-04 5.3369737068e-03
7.1090225564e-01 2.4687646658e-03 3.0483284083e-03 -5.7956374247e-04 5.5170930741e-03
7.1315789474e-01 2.3865106848e-03 3.3368510429e-03 -9.5034035813e-04 5.7233617277e-03
7.1541353383e-01 2.3021774575e-03 3.6510552421e-03 -1.3488777845e-03 5.9532326996e-03
7.1766917293e-01 2.2157258699e-03 3.9889897227e-03 -1.7732638529e-03 6.2047155926e-03
7.1992481203e-01 2.1271157626e-03 4.3491920608e-03 -2.2220762982e-03 6.4763078233e-03
7.2218045113e-01 2.0363058907e-03 4.7306063580e-03 -2.6943004673e-03 6.7669122487e-03
7.2443609023e-01 1.9432538806e-03 5.1325060416e-03 -3.1892521611e-03 7.0757599222e-03
7.2669172932e-01 1.8479161847e-03 5.5544285316e-03 -3.7065123469e-03 7.4023447163e-03
7.2894736842e-01 1.7502480346e-03 5.9961227492e-03 -4.2458747146e-03 7.7463707838e-03
7.3120300752e-01 1.6502033908e-03 6.4575081116e-03 -4.8073047208e-03 8.1077115024e-03
7.3345864662e-01 1.5477348907e-03 6.9386429925e-03 -5.3909081018e-03 8.4863778833e-03
7.3571428571e-01 1.4427937936e-03 7.4397006730e-03 -5.9969068794e-03 8.8824944666e-03
7.3796992481e-01 1.3353299224e-03 7.9609510975e-03 -6.6256211751e-03 9.2962810199e-03
7.4022556391e-01 1.2252916031e-03 8.5027470868e-03 -7.2774554837e-03 9.7280386899e-03
7.4248120301e-01 1.1126256000e-03 9.0655139648e-03 -7.9528883648e-03 1.0178139565e-02
7.4473684211e-01 9.9727704857e-04 9.6497418039e-03 -8.6524647553e-03 1.0647018852e-02
7.4699248120e-01 8.7918938331e-04 1.0255979691e-02 -9.3767903077e-03 1.1135169074e-02
7.4924812030e-01 7.5830426287e-04 1.0884831564e-02 -1.0126527302e-02 1.1643135827e-02
7.5150375940e-01 6.3456149020e-04 1.1536953282e-02 -1.0902391792e-02 1.2171514773e-02
7.5375939850e-01 5.0789892852e-04 1.2213050672e-02 -1.1705151743e-02 1.2720949601e-02
7.5601503759e-01 3.7825241247e-04 1.2913878365e-02 -1.2535625953e-02 1.3292130778e-02
7.5827067669e-01 2.4555565406e-04 1.3640239282e-02 -1.3394683628e-02 1.3885794936e-02
7.6052631579e-01 1.0974014327e-04 1.4392984647e-02 -1.4283244503e-02 1.4502724790e-02
7.6278195489e-01 -2.9264957238e-05 1.5173014465e-02 -1.5202279422e-02 1.5143749507e-02
7.6503759398e-01 -1.7153292370e-04 1.5981278393e-02 -1.6152811316e-02 1.5809745469e-02
7.6729323308e-01 -3.1713958945e-04 1.6818776958e-02 -1.7135916547e-02 1.6501637368e-02
7.6954887218e-01 -4.6616347030e-04 1.7686563099e-02 -1.8152726570e-02 1.7220399629e-02
7.7180451128e-01 -6.1868589768e-04 1.8585744002e-02 -1.9204429899e-02 1.7967058104e-02
7.7406015038e-01 -7.7479115988e-04 1.9517483210e-02 -2.0292274370e-02 1.8742692051e-02
7.7631578947e-01 -9.3456665230e-04 2.0483003020e-02 -2.1417569672e-02 1.9548436368e-02
7.7857142857e-01 -1.0981030371e-03 2.1483587129e-02 -2.2581690166e-02 2.0385484091e-02
7.8082706767e-01 -1.2654944132e-03 2.2520583563e-02 -2.3786077976e-02 2.1255089150e-02
7.8308270677e-01 -1.4368384970e-03 2.3595407876e-02 -2.5032246373e-02 2.2158569379e-02
7.8533834586e-01 -1.6122368153e-03 2.4709546629e-02 -2.6321783444e-02 2.3097309814e-02
7.8759398496e-01 -1.7917949109e-03 2.5864561162e-02 -2.7656356072e-02 2.4072766251e-02
7.8984962406e-01 -1.9756225617e-03 2.7062091675e-02 -2.9037714237e-02 2.5086469113e-02
7.9210526316e-01 -2.1638340153e-03 2.8303861637e-02 -3.0467695652e-02 2.6140027621e-02
7.9436090226e-01 -2.3565482385e-03 2.9591682526e-02 -3.1948230765e-02 2.7235134288e-02
7.9661654135e-01 -2.5538891856e-03 3.0927458957e-02 -3.3481348143e-02 2.8373569771e-02
7.9887218045e-01 -2.7559860847e-03 3.2313194180e-02 -3.5069180264e-02 2.9557208095e-02
8.0112781955e-01 -2.9629737441e-03 3.3750996018e-02 -3.6713969762e-02 3.0788022274e-02
8.0338345865e-01 -3.1749928815e-03 3.5243083252e-02 -3.8418076133e-02 3.2068090370e-02
8.0563909774e-01 -3.3921904767e-03 3.6791792494e-02 -4.0183982970e-02 3.3399602017e-02
8.0789473684e-01 -3.6147201502e-03 3.8399585597e-02 -4.2014305747e-02 3.4784865447e-02
8.1015037594e-01 -3.8427425708e-03 4.0069057635e-02 -4.3911800206e-02 3.6226315065e-02
8.1240601504e-01 -4.0764258929e-03 4.1802945510e-02 -4.5879371403e-02 3.7726519617e-02
8.1466165414e-01 -4.3159462282e-03 4.3604137232e-02 -4.7920083461e-02 3.9288191004e-02
8.1691729323e-01 -4.5614881539e-03 4.5475681946e-02 -5.0037170100e-02 4.0914193792e-02
8.1917293233e-01 -4.8132452602e-03 4.7420800754e-02 -5.2234046014e-02 4.2607555493e-02
8.2142857143e-01 -5.0714207421e-03 4.9442898422e-02 -5.4514319164e-02 4.4371477680e-02
8.2368421053e-01 -5.3362280386e-03 5.1545576047e-02 -5.6881804086e-02 4.6209348008e-02
8.2593984962e-01 -5.6078915244e-03 5.3732644770e-02 -5.9340536294e-02 4.8124753245e-02
8.2819548872e-01 -5.8866472587e-03 5.6008140641e-02 -6.1894787900e-02 5.0121493383e-02
8.3045112782e-01 -6.1727437969e-03 5.8376340755e-02 -6.4549084552e-02 5.2203596958e-02
8.3270676692e-01 -6.4664430722e-03 6.0841780759e-02 -6.7308223831e-02 5.4375337687e-02
8.3496240602e-01 -6.7680213521e-03 6.3409273901e-02 -7.0177295253e-02 5.6641252549e-02
8.3721804511e-01 -7.0777702802e-03 6.6083931747e-02 -7.3161702027e-02 5.9006161467e-02
8.3947368421e-01 -7.3959980094e-03 6.8871186755e-02 -7.6267184765e-02 6.1475188746e-02
8.4172932331e-01 -7.7230304384e-03 7.1776816896e-02 -7.9499847335e-02 6.4053786458e-02
8.4398496241e-01 -8.0592125607e-03 7.4806972531e-02 -8.2866185091e-02 6.6747759970e-02
8.4624060150e-01 -8.4049099394e-03 7.7968205793e-02 -8.6373115733e-02 6.9563295854e-02
8.4849624060e-01 -8.7605103211e-03 8.1267502753e-02 -9.0028013074e-02 7.2506992432e-02
8.5075187970e-01 -9.1264254049e-03 8.4712318651e-02 -9.3838744056e-02 7.5585893246e-02
8.5300751880e-01 -9.5030927828e-03 8.8310616576e-02 -9.7813709358e-02 7.8807523793e-02
8.5526315789e-01 -9.8909780725e-03 9.2070909943e-02 -1.0196188802e-01 8.2179931871e-02
8.5751879699e-01 -1.0290577265e-02 9.6002309248e-02 -1.0629288651e-01 8.5711731983e-02
8.5977443609e-01 -1.0702419311e-02 1.0011457357e-01 -1.1081699288e-01 8.9412154255e-02
8.6203007519e-01 -1.1127068977e-02 1.0441816739e-01 -1.1554523636e-01 9.3291098409e-02
8.6428571429e-01 -1.1565130003e-02 1.0892432341e-01 -1.2048945341e-01 9.7359193408e-02
8.6654135338e-01 -1.2017248595e-02 1.1364511207e-01 -1.2566236067e-01 1.0162786347e-01
8.6879699248e-01 -1.2484117310e-02 1.1859351858e-01 -1.3107763589e-01 1.0610940127e-01
8.7105263158e-01 -1.2966479358e-02 1.2378352850e-01 -1.3675000786e-01 1.1081704915e-01
8.7330827068e-01 -1.3465133405e-02 1.2923022294e-01 -1.4269535635e-01 1.1576508954e-01
8.7556390977e-01 -1.3980938922e-02 1.3494988459e-01 -1.4893082352e-01 1.2096894567e-01
8.7781954887e-01 -1.4514822160e-02 1.4096011614e-01 -1.5547493830e-01 1.2644529398e-01
8.8007518797e-01 -1.5067782851e-02 1.4727997270e-01 -1.6234775555e-01 1.3221218985e-01
8.8233082707e-01 -1.5640901708e-02 1.5393011024e-01 -1.6957101194e-01 1.3828920853e-01
8.8458646617e-01 -1.6235348880e-02 1.6093295221e-01 -1.7716830109e-01 1.4469760333e-01
8.8684210526e-01 -1.6852393456e-02 1.6831287718e-01 -1.8516527063e-01 1.5146048372e-01
8.8909774436e-01 -1.7493414215e-02 1.7609643028e-01 -1.9358984449e-01 1.5860301606e-01
8.9135338346e-01 -1.8159911792e-02 1.8431256241e-01 -2.0247247420e-01 1.6615265062e-01
8.9360902256e-01 -1.8853522476e-02 1.9299290115e-01 -2.1184642362e-01 1.7413937867e-01
8.9586466165e-01 -1.9576033920e-02 2.0217205853e-01 -2.2174809245e-01 1.8259602461e-01
8.9812030075e-01 -2.0329403058e-02 2.1188798156e-01 -2.3221738462e-01 1.9155857850e-01
9.0037593985e-01 -2.1115776599e-02 2.2218235237e-01 -2.4329812897e-01 2.0106657577e-01
9.0263157895e-01 -2.1937514541e-02 2.3310104652e-01 -2.5503856107e-01 2.1116353198e-01
9.0488721805e-01 -2.2797217229e-02 2.4469465922e-01 -2.6749187645e-01 2.2189744199e-01
9.0714285714e-01 -2.3697756588e-02 2.5701911145e-01 -2.8071686804e-01 2.3332135487e-01
9.0939849624e-01 -2.4642312294e-02 2.7013635039e-01 -2.9477866268e-01 2.4549403809e-01
9.1165413534e-01 -2.5634413808e-02 2.8411516138e-01 -3.0974957519e-01 2.5848074757e-01
9.1390977444e-01 -2.6677989404e-02 2.9903211262e-01 -3.2571010203e-01 2.7235412322e-01
9.1616541353e-01 -2.7777423551e-02 3.1497265812e-01 -3.4275008167e-01 2.8719523457e-01
9.1842105263e-01 -2.8937624375e-02 3.3203243047e-01 -3.6097005485e-01 3.0309480610e-01
9.2067669173e-01 -3.0164103253e-02 3.5031876219e-01 -3.8048286545e-01 3.2015465894e-01
9.2293233083e-01 -3.1463069179e-02 3.6995248356e-01 -4.0141555274e-01 3.3848941438e-01
9.2518796992e-01 -3.2841541121e-02 3.9107005669e-01 -4.2391159781e-01 3.5822851557e-01
9.2744360902e-01 -3.4307482474e-02 4.1382612071e-01 -4.4813360318e-01 3.7951863823e-01
9.2969924812e-01 -3.5869962757e-02 4.3839654217e-01 -4.7426650492e-01 4.0252657941e-01
9.3195488722e-01 -3.7539353153e-02 4.6498209032e-01 -5.0252144348e-01 4.2744273717e-01
9.3421052632e-01 -3.9327564318e-02 4.9381288988e-01 -5.3314045419e-01 4.5448532556e-01
9.3646616541e-01 -4.1248337369e-02 5.2515384757e-01 -5.6640218494e-01 4.8390551020e-01
9.3872180451e-01 -4.3317602241e-02 5.5931130723e-01 -6.0262890947e-01 5.1599370499e-01
9.4097744361e-01 -4.5553922087e-02 5.9664126603e-01 -6.4219518812e-01 5.5108734394e-01
9.4323308271e-01 -4.7979048430e-02 6.3755959083e-01 -6.8553863926e-01 5.8958054240e-01
9.4548872180e-01 -5.0618620150e-02 6.8255481880e-01 -7.3317343895e-01 6.3193619865e-01
9.4774436090e-01 -5.3503051059e-02 7.3220432777e-01 -7.8570737883e-01 6.7870127671e-01
9.5000000000e-01 -5.6668667192e-02 7.8719494393e-01 -8.4386361112e-01 7.3052627674e-01


==> plots/liouville_zz11_hist_f.dat <==
BinCenter Count
6.9216515814e-02 2
6.9251265817e-02 0
6.9286015819e-02 1
6.9320765821e-02 2
6.9355515824e-02 1
6.9390265826e-02 4
6.9425015829e-02 1
6.9459765831e-02 0
6.9494515833e-02 8
6.9529265836e-02 5
6.9564015838e-02 6
6.9598765840e-02 3
6.9633515843e-02 3
6.9668265845e-02 8
6.9703015848e-02 7
6.9737765850e-02 9
6.9772515852e-02 4
6.9807265855e-02 7
6.9842015857e-02 5
6.9876765860e-02 7
6.9911515862e-02 2
6.9946265864e-02 7
6.9981015867e-02 4
7.0015765869e-02 1
7.0050515872e-02 3


==> plots/liouville_zz11_hist_g.dat <==
BinCenter Count
6.8519343453e-02 1
6.8546793608e-02 0
6.8574243763e-02 3
6.8601693918e-02 2
6.8629144072e-02 3
6.8656594227e-02 3
6.8684044382e-02 3
6.8711494537e-02 3
6.8738944692e-02 7
6.8766394847e-02 5
6.8793845002e-02 8
6.8821295156e-02 9
6.8848745311e-02 2
6.8876195466e-02 5
6.8903645621e-02 11
6.8931095776e-02 4
6.8958545931e-02 7
6.8985996086e-02 1
6.9013446241e-02 7
6.9040896395e-02 5
6.9068346550e-02 3
6.9095796705e-02 3
6.9123246860e-02 4
6.9150697015e-02 0
6.9178147170e-02 1


==> plots/liouville_zz11_pct_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 8.0025558593e-06 1.8392091043e-06 6.1633467550e-06 9.8417649636e-06
1.2230576441e-02 1.3049088746e-05 3.1658849028e-06 9.8832038431e-06 1.6214973649e-05
1.4461152882e-02 1.9500008220e-05 4.9699035712e-06 1.4530104649e-05 2.4469911791e-05
1.6691729323e-02 2.7388108112e-05 7.3058551594e-06 2.0082252952e-05 3.4693963271e-05
1.8922305764e-02 3.6725571392e-05 1.0223754292e-05 2.6501817100e-05 4.6949325685e-05
2.1152882206e-02 4.7508143930e-05 1.3769495010e-05 3.3738648920e-05 6.1277638939e-05
2.3383458647e-02 5.9718217681e-05 1.7985189683e-05 4.1733027998e-05 7.7703407364e-05
2.5614035088e-02 7.3327195094e-05 2.2909432185e-05 5.0417762908e-05 9.6236627279e-05
2.7844611529e-02 8.8297355423e-05 2.8577508981e-05 5.9719846442e-05 1.1687486440e-04
3.0075187970e-02 1.0458336213e-04 3.5021572968e-05 6.9561789158e-05 1.3960493509e-04
3.2305764411e-02 1.2213350333e-04 4.2270789814e-05 7.9862713516e-05 1.6440429314e-04
3.4536340852e-02 1.4089072857e-04 5.0351463453e-05 9.0539265120e-05 1.9124219203e-04
3.6766917293e-02 1.6079352663e-04 5.9287145457e-05 1.0150638118e-04 2.2008067209e-04
3.8997493734e-02 1.8177667708e-04 6.9098731677e-05 1.1267794540e-04 2.5087540875e-04
4.1228070175e-02 2.0377189983e-04 7.9804548717e-05 1.2396735111e-04 2.8357644854e-04
4.3458646617e-02 2.2670842125e-04 9.1420432134e-05 1.3528798912e-04 3.1812885339e-04
4.5689223058e-02 2.5051347105e-04 1.0395979788e-04 1.4655367318e-04 3.5447326893e-04
4.7919799499e-02 2.7511272111e-04 1.1743370809e-04 1.5767901301e-04 3.9254642920e-04
5.0150375940e-02 3.0043067527e-04 1.3185093228e-04 1.6857974299e-04 4.3228160755e-04
5.2380952381e-02 3.2639101724e-04 1.4721800441e-04 1.7917301282e-04 4.7360902165e-04
5.4611528822e-02 3.5291692233e-04 1.6353927683e-04 1.8937764549e-04 5.1645619916e-04
5.6842105263e-02 3.7993133802e-04 1.8081697119e-04 1.9911436683e-04 5.6074830921e-04
5.9072681704e-02 4.0735723714e-04 1.9905122699e-04 2.0830601015e-04 6.0640846412e-04
6.1303258145e-02 4.3511784714e-04 2.1824014802e-04 2.1687769912e-04 6.5335799516e-04
6.3533834586e-02 4.6313685816e-04 2.3837984703e-04 2.2475701114e-04 7.0151670519e-04
6.5764411028e-02 4.9133861229e-04 2.5946448873e-04 2.3187412356e-04 7.5080310102e-04
6.7994987469e-02 5.1964827604e-04 2.8148633158e-04 2.3816194447e-04 8.0113460762e-04
7.0225563910e-02 5.4799199785e-04 3.0443576825e-04 2.4355622960e-04 8.5242776610e-04
7.2456140351e-02 5.7629705191e-04 3.2830136521e-04 2.4799568669e-04 9.0459841712e-04
7.4686716792e-02 6.0449196987e-04 3.5306990133e-04 2.5142206854e-04 9.5756187119e-04
7.6917293233e-02 6.3250666137e-04 3.7872640570e-04 2.5378025567e-04 1.0112330671e-03
7.9147869674e-02 6.6027252444e-04 4.0525419491e-04 2.5501832953e-04 1.0655267194e-03
8.1378446115e-02 6.8772254666e-04 4.3263490961e-04 2.5508763705e-04 1.1203574563e-03
8.3609022556e-02 7.1479139781e-04 4.6084855063e-04 2.5394284718e-04 1.1756399484e-03
8.5839598997e-02 7.4141551473e-04 4.8987351469e-04 2.5154200004e-04 1.2312890294e-03
8.8070175439e-02 7.6753317897e-04 5.1968662974e-04 2.4784654923e-04 1.2872198087e-03
9.0300751880e-02 7.9308458770e-04 5.5026318994e-04 2.4282139777e-04 1.3433477776e-03
9.2531328321e-02 8.1801191853e-04 5.8157699045e-04 2.3643492808e-04 1.3995889090e-03
9.4761904762e-02 8.4225938846e-04 6.1360036199e-04 2.2865902647e-04 1.4558597505e-03
9.6992481203e-02 8.6577330752e-04 6.4630420515e-04 2.1946910237e-04 1.5120775127e-03
9.9223057644e-02 8.8850212733e-04 6.7965802470e-04 2.0884410263e-04 1.5681601520e-03
1.0145363409e-01 9.1039648498e-04 7.1362996365e-04 1.9676652133e-04 1.6240264486e-03
1.0368421053e-01 9.3140924245e-04 7.4818683736e-04 1.8322240508e-04 1.6795960798e-03
1.0591478697e-01 9.5149552182e-04 7.8329416750e-04 1.6820135431e-04 1.7347896893e-03
1.0814536341e-01 9.7061273662e-04 8.1891621604e-04 1.5169652058e-04 1.7895289527e-03
1.1037593985e-01 9.8872061941e-04 8.5501601923e-04 1.3370460017e-04 1.8437366386e-03
1.1260651629e-01 1.0057812457e-03 8.9155542161e-04 1.1422582413e-04 1.8973366673e-03
1.1483709273e-01 1.0217590549e-03 9.2849510999e-04 9.3263944940e-05 1.9502541649e-03
1.1706766917e-01 1.0366208675e-03 9.6579464761e-04 7.0826219906e-05 2.0024155151e-03
1.1929824561e-01 1.0503358997e-03 1.0034125082e-03 4.6923391469e-05 2.0537484079e-03
1.2152882206e-01 1.0628757748e-03 1.0413061103e-03 2.1569664507e-05 2.1041818851e-03
1.2375939850e-01 1.0742145324e-03 1.0794318516e-03 -5.2173192283e-06 2.1536463840e-03
1.2598997494e-01 1.0843286338e-03 1.1177451432e-03 -3.3416509441e-05 2.2020737771e-03
1.2822055138e-01 1.0931969663e-03 1.1562004446e-03 -6.3003478292e-05 2.2493974109e-03
1.3045112782e-01 1.1008008438e-03 1.1947512978e-03 -9.3950453984e-05 2.2955521416e-03
1.3268170426e-01 1.1071240058e-03 1.2333503627e-03 -1.2622635684e-04 2.3404743685e-03
1.3491228070e-01 1.1121526139e-03 1.2719494517e-03 -1.5979683780e-04 2.3841020656e-03
1.3714285714e-01 1.1158752459e-03 1.3104995651e-03 -1.9462431927e-04 2.4263748110e-03
1.3937343358e-01 1.1182828882e-03 1.3489509265e-03 -2.3066803827e-04 2.4672338147e-03
1.4160401003e-01 1.1193689261e-03 1.3872530178e-03 -2.6788409175e-04 2.5066219439e-03
1.4383458647e-01 1.1191291315e-03 1.4253546156e-03 -3.0622548415e-04 2.5444837471e-03
1.4606516291e-01 1.1175616496e-03 1.4632038265e-03 -3.4564217698e-04 2.5807654761e-03
1.4829573935e-01 1.1146669831e-03 1.5007481237e-03 -3.8608114053e-04 2.6154151068e-03
1.5052631579e-01 1.1104479751e-03 1.5379343827e-03 -4.2748640757e-04 2.6483823579e-03
1.5275689223e-01 1.1049097896e-03 1.5747089187e-03 -4.6979912902e-04 2.6796187083e-03
1.5498746867e-01 1.0980598909e-03 1.6110175224e-03 -5.1295763157e-04 2.7090774133e-03
1.5721804511e-01 1.0899080208e-03 1.6468054980e-03 -5.5689747716e-04 2.7367135188e-03
1.5944862155e-01 1.0804661753e-03 1.6820176997e-03 -6.0155152439e-04 2.7624838749e-03
1.6167919799e-01 1.0697485778e-03 1.7165985695e-03 -6.4684999171e-04 2.7863471473e-03
1.6390977444e-01 1.0577716530e-03 1.7504921754e-03 -6.9272052245e-04 2.8082638284e-03
1.6614035088e-01 1.0445539974e-03 1.7836422491e-03 -7.3908825164e-04 2.8281962465e-03
1.6837092732e-01 1.0301163498e-03 1.8159922244e-03 -7.8587587460e-04 2.8461085741e-03
1.7060150376e-01 1.0144815591e-03 1.8474852763e-03 -8.3300371727e-04 2.8619668354e-03
1.7283208020e-01 9.9767455186e-04 1.8780643602e-03 -8.8038980830e-04 2.8757389120e-03
1.7506265664e-01 9.7972229793e-04 1.9076722508e-03 -9.2794995288e-04 2.8873945487e-03
1.7729323308e-01 9.6065377455e-04 1.9362515828e-03 -9.7559780828e-04 2.8969053574e-03
1.7952380952e-01 9.4049992967e-04 1.9637448908e-03 -1.0232449612e-03 2.9042448205e-03
1.8175438596e-01 9.1929364364e-04 1.9900946503e-03 -1.0708010066e-03 2.9093882939e-03
1.8398496241e-01 8.9706968982e-04 2.0152433188e-03 -1.1181736290e-03 2.9123130086e-03
1.8621553885e-01 8.7386469389e-04 2.0391333781e-03 -1.1652686842e-03 2.9129980720e-03
1.8844611529e-01 8.4971709206e-04 2.0617073768e-03 -1.2119902847e-03 2.9114244688e-03
1.9067669173e-01 8.2466708799e-04 2.0829079731e-03 -1.2582408851e-03 2.9075750611e-03
1.9290726817e-01 7.9875660874e-04 2.1026779793e-03 -1.3039213706e-03 2.9014345881e-03
1.9513784461e-01 7.7202925941e-04 2.1209604065e-03 -1.3489311471e-03 2.8929896659e-03
1.9736842105e-01 7.4453027689e-04 2.1376985100e-03 -1.3931682331e-03 2.8822287869e-03
1.9959899749e-01 7.1630648240e-04 2.1528358369e-03 -1.4365293545e-03 2.8691423193e-03
2.0182957393e-01 6.8740623301e-04 2.1663162736e-03 -1.4789100406e-03 2.8537225066e-03
2.0406015038e-01 6.5787937223e-04 2.1780840955e-03 -1.5202047233e-03 2.8359634677e-03
2.0629072682e-01 6.2777717948e-04 2.1880840179e-03 -1.5603068384e-03 2.8158611974e-03
2.0852130326e-01 5.9715231870e-04 2.1962612493e-03 -1.5991089306e-03 2.7934135680e-03
2.1075187970e-01 5.6605878591e-04 2.2025615457e-03 -1.6365027598e-03 2.7686203317e-03
2.1298245614e-01 5.3455185589e-04 2.2069312688e-03 -1.6723794129e-03 2.7414831247e-03
2.1521303258e-01 5.0268802799e-04 2.2093174454e-03 -1.7066294174e-03 2.7120054734e-03
2.1744360902e-01 4.7052497099e-04 2.2096678316e-03 -1.7391428607e-03 2.6801928026e-03
2.1967418546e-01 4.3812146710e-04 2.2079309801e-03 -1.7698095130e-03 2.6460524472e-03
2.2190476190e-01 4.0553735522e-04 2.2040563117e-03 -1.7985189565e-03 2.6095936670e-03
2.2413533835e-01 3.7283347327e-04 2.1979941936e-03 -1.8251607204e-03 2.5708276669e-03
2.2636591479e-01 3.4007159976e-04 2.1896960226e-03 -1.8496244228e-03 2.5297676223e-03
2.2859649123e-01 3.0731439465e-04 2.1791143169e-03 -1.8717999223e-03 2.4864287116e-03
2.3082706767e-01 2.7462533940e-04 2.1662028173e-03 -1.8915774779e-03 2.4408281567e-03
2.3305764411e-01 2.4206867631e-04 2.1509165991e-03 -1.9088479228e-03 2.3929852755e-03
2.3528822055e-01 2.0970934719e-04 2.1332121979e-03 -1.9235028507e-03 2.3429215451e-03
2.3751879699e-01 1.7761293136e-04 2.1130477519e-03 -1.9354348205e-03 2.2906606833e-03
2.3974937343e-01 1.4584558293e-04 2.0903831649e-03 -1.9445375820e-03 2.2362287478e-03
2.4197994987e-01 1.1447396755e-04 2.0651802942e-03 -1.9507063266e-03 2.1796542617e-03
2.4421052632e-01 8.3565198522e-05 2.0374031699e-03 -1.9538379714e-03 2.1209683684e-03
2.4644110276e-01 5.3186772326e-05 2.0070182536e-03 -1.9538314813e-03 2.0602050259e-03
2.4867167920e-01 2.3406503615e-05 1.9739947461e-03 -1.9505882425e-03 1.9974012497e-03
2.5090225564e-01 -5.7075403026e-06 1.9383049579e-03 -1.9440124982e-03 1.9325974176e-03
2.5313283208e-01 -3.4087105488e-05 1.8999247600e-03 -1.9340118655e-03 1.8658376545e-03
2.5536340852e-01 -6.1663817856e-05 1.8588341377e-03 -1.9204979556e-03 1.7971703198e-03
2.5759398496e-01 -8.8369250092e-05 1.8150178789e-03 -1.9033871290e-03 1.7266486288e-03
2.5982456140e-01 -1.1413498899e-04 1.7684664388e-03 -1.8826014278e-03 1.6543314498e-03
2.6205513784e-01 -1.3889270316e-04 1.7191770391e-03 -1.8580697422e-03 1.5802843359e-03
2.6428571429e-01 -1.6257421107e-04 1.6671550802e-03 -1.8297292913e-03 1.5045808691e-03
2.6651629073e-01 -1.8511154949e-04 1.6124159799e-03 -1.7975275294e-03 1.4273044304e-03
2.6874686717e-01 -2.0643704209e-04 1.5549875954e-03 -1.7614246375e-03 1.3485505533e-03
2.7097744361e-01 -2.2648336842e-04 1.4949134575e-03 -1.7213968259e-03 1.2684300891e-03
2.7320802005e-01 -2.4518363306e-04 1.4322571485e-03 -1.6774407816e-03 1.1870735155e-03
2.7543859649e-01 -2.6247143497e-04 1.3671083157e-03 -1.6295797507e-03 1.1046368807e-03
2.7766917293e-01 -2.7828093703e-04 1.2995910553e-03 -1.5778719924e-03 1.0213101183e-03
2.7989974937e-01 -2.9254693565e-04 1.2298757900e-03 -1.5224227256e-03 9.3732885433e-04
2.8213032581e-01 -3.0520493057e-04 1.1581963644e-03 -1.4634012949e-03 8.5299143378e-04
2.8436090226e-01 -3.1619119463e-04 1.0848750485e-03 -1.4010662431e-03 7.6868385386e-04
2.8659147870e-01 -3.2544284359e-04 1.0103596511e-03 -1.3358024947e-03 6.8491680750e-04
2.8882205514e-01 -3.3289790600e-04 9.3527926795e-04 -1.2681771740e-03 6.0238136196e-04
2.9105263158e-01 -3.3849539292e-04 8.6052848875e-04 -1.1990238817e-03 5.2203309583e-04
2.9328320802e-01 -3.4217536766e-04 7.8739363093e-04 -1.1295689986e-03 4.4521826327e-04
2.9551378446e-01 -3.4387901532e-04 7.1773546689e-04 -1.0616144822e-03 3.7385645157e-04
2.9774436090e-01 -3.4354871220e-04 6.5422923064e-04 -9.9777794284e-04 3.1068051844e-04
2.9997493734e-01 -3.4112809502e-04 6.0060363907e-04 -9.4173173409e-04 2.5947554405e-04
3.0220551378e-01 -3.3656212990e-04 5.6166832515e-04 -8.9823045506e-04 2.2510619525e-04
3.0443609023e-01 -3.2979718102e-04 5.4271030370e-04 -8.7250748472e-04 2.1291312267e-04
3.0666666667e-01 -3.2078107902e-04 5.4796880403e-04 -8.6874988305e-04 2.2718772500e-04
3.0889724311e-01 -3.0946318899e-04 5.7888498348e-04 -8.8834817247e-04 2.6942179449e-04
3.1112781955e-01 -2.9579447807e-04 6.3368124766e-04 -9.2947572573e-04 3.3788676958e-04
3.1335839599e-01 -2.7972758262e-04 7.0864388546e-04 -9.8837146808e-04 4.2891630284e-04
3.1558897243e-01 -2.6121687485e-04 7.9976415905e-04 -1.0609810339e-03 5.3854728420e-04
3.1781954887e-01 -2.4021852900e-04 9.0365877016e-04 -1.1438772992e-03 6.6344024117e-04
3.2005012531e-01 -2.1669058678e-04 1.0177797167e-03 -1.2344703034e-03 8.0108912987e-04
3.2228070175e-01 -1.9059302240e-04 1.1402986655e-03 -1.3308916879e-03 9.4970564315e-04
3.2451127820e-01 -1.6188780671e-04 1.2699214866e-03 -1.4318092933e-03 1.1080336799e-03
3.2674185464e-01 -1.3053897077e-04 1.4057279578e-03 -1.5362669286e-03 1.2751889871e-03
3.2897243108e-01 -9.6512668577e-05 1.5470544781e-03 -1.6435671467e-03 1.4505418095e-03
3.3120300752e-01 -5.9777238986e-05 1.6934133615e-03 -1.7531906005e-03 1.6336361225e-03
3.3343358396e-01 -2.0303266776e-05 1.8444384202e-03 -1.8647416870e-03 1.8241351534e-03
3.3566416040e-01 2.1936357226e-05 1.9998483246e-03 -1.9779119674e-03 2.0217846818e-03
3.3789473684e-01 6.6966376948e-05 2.1594217396e-03 -2.0924553626e-03 2.2263881165e-03
3.4012531328e-01 1.1480911294e-04 2.3229802462e-03 -2.2081711333e-03 2.4377893592e-03
3.4235588972e-01 1.6548440529e-04 2.4903764434e-03 -2.3248920381e-03 2.6558608486e-03
3.4458646617e-01 2.1900955766e-04 2.6614855351e-03 -2.4424759774e-03 2.8804950928e-03
3.4681704261e-01 2.7539928252e-04 2.8361992953e-03 -2.5608000128e-03 3.1115985778e-03
3.4904761905e-01 3.3466564756e-04 3.0144216750e-03 -2.6797560275e-03 3.3490873226e-03
3.5127819549e-01 3.9681802344e-04 3.1960655627e-03 -2.7992475392e-03 3.5928835861e-03
3.5350877193e-01 4.6186303289e-04 3.3810503634e-03 -2.9191873305e-03 3.8429133963e-03
3.5573934837e-01 5.2980450111e-04 3.5693001686e-03 -3.0394956675e-03 4.0991046697e-03
3.5796992481e-01 6.0064340771e-04 3.7607423569e-03 -3.1600989492e-03 4.3613857646e-03
3.6020050125e-01 6.7437784011e-04 3.9553065124e-03 -3.2809286723e-03 4.6296843525e-03
3.6243107769e-01 7.5100294853e-04 4.1529235814e-03 -3.4019206329e-03 4.9039265299e-03
3.6466165414e-01 8.3051090255e-04 4.3535252085e-03 -3.5230143060e-03 5.1840361111e-03
3.6689223058e-01 9.1289084939e-04 4.5570432099e-03 -3.6441523605e-03 5.4699340593e-03
3.6912280702e-01 9.9812887389e-04 4.7634091522e-03 -3.7652802783e-03 5.7615380261e-03
3.7135338346e-01 1.0862079603e-03 4.9725540137e-03 -3.8863460534e-03 6.0587619740e-03
3.7358395990e-01 1.1771079559e-03 5.1844079103e-03 -4.0072999544e-03 6.3615158663e-03
3.7581453634e-01 1.2708055366e-03 5.3988998727e-03 -4.1280943361e-03 6.6697054092e-03
3.7804511278e-01 1.3672741741e-03 5.6159576639e-03 -4.2486834898e-03 6.9832318381e-03
3.8027568922e-01 1.4664841061e-03 5.8355076311e-03 -4.3690235249e-03 7.3019917372e-03
3.8250626566e-01 1.5684023072e-03 6.0574745826e-03 -4.4890722754e-03 7.6258768898e-03
3.8473684211e-01 1.6729924630e-03 6.2817816885e-03 -4.6087892255e-03 7.9547741515e-03
3.8696741855e-01 1.7802149459e-03 6.5083503984e-03 -4.7281354525e-03 8.2885653443e-03
3.8919799499e-01 1.8900267935e-03 6.7371003744e-03 -4.8470735810e-03 8.6271271679e-03
3.9142857143e-01 2.0023816888e-03 6.9679494374e-03 -4.9655677486e-03 8.9703311262e-03
3.9365914787e-01 2.1172299435e-03 7.2008135234e-03 -5.0835835799e-03 9.3180434669e-03
3.9588972431e-01 2.2345184830e-03 7.4356066497e-03 -5.2010881667e-03 9.6701251327e-03
3.9812030075e-01 2.3541908344e-03 7.6722408886e-03 -5.3180500543e-03 1.0026431723e-02
4.0035087719e-01 2.4761871168e-03 7.9106263482e-03 -5.4344392314e-03 1.0386813465e-02
4.0258145363e-01 2.6004440344e-03 8.1506711590e-03 -5.5502271246e-03 1.0751115193e-02
4.0481203008e-01 2.7268948722e-03 8.3922814663e-03 -5.6653865941e-03 1.1119176339e-02
4.0704260652e-01 2.8554694943e-03 8.6353614269e-03 -5.7798919326e-03 1.1490830921e-02
4.0927318296e-01 2.9860943451e-03 8.8798132104e-03 -5.8937188652e-03 1.1865907555e-02
4.1150375940e-01 3.1186924535e-03 9.1255370041e-03 -6.0068445506e-03 1.2244229458e-02
4.1373433584e-01 3.2531834399e-03 9.3724310222e-03 -6.1192475823e-03 1.2625614462e-02
4.1596491228e-01 3.3894835256e-03 9.6203915171e-03 -6.2309079915e-03 1.3009875043e-02
4.1819548872e-01 3.5275055466e-03 9.8693127948e-03 -6.3418072482e-03 1.3396818341e-02
4.2042606516e-01 3.6671589689e-03 1.0119087233e-02 -6.4519282638e-03 1.3786246202e-02
4.2265664160e-01 3.8083499079e-03 1.0369605300e-02 -6.5612553923e-03 1.4177955208e-02
4.2488721805e-01 3.9509811510e-03 1.0620755582e-02 -6.6697744310e-03 1.4571736733e-02
4.2711779449e-01 4.0949521826e-03 1.0872424803e-02 -6.7774726206e-03 1.4967376986e-02
4.2934837093e-01 4.2401592134e-03 1.1124497858e-02 -6.8843386441e-03 1.5364657071e-02
4.3157894737e-01 4.3864952126e-03 1.1376857838e-02 -6.9903626253e-03 1.5763353050e-02
4.3380952381e-01 4.5338499432e-03 1.1629386068e-02 -7.0955361249e-03 1.6163236011e-02
4.3604010025e-01 4.6821100013e-03 1.1881962138e-02 -7.1998521363e-03 1.6564072139e-02
4.3827067669e-01 4.8311588587e-03 1.2134463938e-02 -7.3033050795e-03 1.6965622797e-02
4.4050125313e-01 4.9808769087e-03 1.2386767703e-02 -7.4058907938e-03 1.7367644611e-02
4.4273182957e-01 5.1311415160e-03 1.2638748044e-02 -7.5076065284e-03 1.7769889560e-02
4.4496240602e-01 5.2818270697e-03 1.2890278002e-02 -7.6084509318e-03 1.8172105071e-02
4.4719298246e-01 5.4328050407e-03 1.3141229080e-02 -7.7084240393e-03 1.8574034121e-02
4.4942355890e-01 5.5839440422e-03 1.3391471300e-02 -7.8075272583e-03 1.8975415343e-02
4.5165413534e-01 5.7351098937e-03 1.3640873246e-02 -7.9057633527e-03 1.9375983140e-02
4.5388471178e-01 5.8861656902e-03 1.3889302114e-02 -8.0031364238e-03 1.9775467804e-02
4.5611528822e-01 6.0369718733e-03 1.4136623764e-02 -8.0996518912e-03 2.0173595638e-02
4.5834586466e-01 6.1873863076e-03 1.4382702777e-02 -8.1953164696e-03 2.0570089085e-02
4.6057644110e-01 6.3372643607e-03 1.4627402506e-02 -8.2901381449e-03 2.0964666866e-02
4.6280701754e-01 6.4864589866e-03 1.4870585134e-02 -8.3841261478e-03 2.1357044121e-02
4.6503759398e-01 6.6348208136e-03 1.5112111739e-02 -8.4772909250e-03 2.1746932552e-02
4.6726817043e-01 6.7821982361e-03 1.5351842345e-02 -8.5696441084e-03 2.2134040581e-02
4.6949874687e-01 6.9284375101e-03 1.5589635992e-02 -8.6611984821e-03 2.2518073502e-02
4.7172932331e-01 7.0733828532e-03 1.5825350800e-02 -8.7519679466e-03 2.2898733653e-02
4.7395989975e-01 7.2168765485e-03 1.6058844030e-02 -8.8419674818e-03 2.3275720579e-02
4.7619047619e-01 7.3587590520e-03 1.6289972158e-02 -8.9312131063e-03 2.3648731210e-02
4.7842105263e-01 7.4988691052e-03 1.6518590941e-02 -9.0197218354e-03 2.4017460046e-02
4.8065162907e-01 7.6370438508e-03 1.6744555487e-02 -9.1075116364e-03 2.4381599338e-02
4.8288220551e-01 7.7731189530e-03 1.6967720334e-02 -9.1946013813e-03 2.4740839287e-02
4.8511278195e-01 7.9069287218e-03 1.7187939519e-02 -9.2810107973e-03 2.5094868241e-02
4.8734335840e-01 8.0383062414e-03 1.7405066656e-02 -9.3667604148e-03 2.5443372898e-02
4.8957393484e-01 8.1670835027e-03 1.7618955016e-02 -9.4518715135e-03 2.5786038519e-02
4.9180451128e-01 8.2930915400e-03 1.7829457605e-02 -9.5363660649e-03 2.6122549145e-02
4.9403508772e-01 8.4161605717e-03 1.8036427246e-02 -9.6202666739e-03 2.6452587817e-02
4.9626566416e-01 8.5361201452e-03 1.8239716662e-02 -9.7035965168e-03 2.6775836807e-02
4.9849624060e-01 8.6527992856e-03 1.8439178563e-02 -9.7863792772e-03 2.7091977849e-02
5.0072681704e-01 8.7660266491e-03 1.8634665729e-02 -9.8686390803e-03 2.7400692378e-02
5.0295739348e-01 8.8756306794e-03 1.8826031103e-02 -9.9504004235e-03 2.7701661782e-02
5.0518796992e-01 8.9814397693e-03 1.9013127875e-02 -1.0031688106e-02 2.7994567644e-02
5.0741854637e-01 9.0832824256e-03 1.9195809579e-02 -1.0112527154e-02 2.8279092005e-02
5.0964912281e-01 9.1809874375e-03 1.9373930185e-02 -1.0192942747e-02 2.8554917622e-02
5.1187969925e-01 9.2743840503e-03 1.9547344191e-02 -1.0272960140e-02 2.8821728241e-02
5.1411027569e-01 9.3633021414e-03 1.9715906722e-02 -1.0352604581e-02 2.9079208864e-02
5.1634085213e-01 9.4475724012e-03 1.9879473631e-02 -1.0431901230e-02 2.9327046033e-02
5.1857142857e-01 9.5270265175e-03 2.0037901594e-02 -1.0510875076e-02 2.9564928111e-02
5.2080200501e-01 9.6014973632e-03 2.0191048213e-02 -1.0589550850e-02 2.9792545576e-02
5.2303258145e-01 9.6708191879e-03 2.0338772121e-02 -1.0667952933e-02 3.0009591308e-02
5.2526315789e-01 9.7348278136e-03 2.0480933085e-02 -1.0746105271e-02 3.0215760899e-02
5.2749373434e-01 9.7933608330e-03 2.0617392116e-02 -1.0824031283e-02 3.0410752949e-02
5.2972431078e-01 9.8462578118e-03 2.0748011571e-02 -1.0901753759e-02 3.0594269383e-02
5.3195488722e-01 9.8933604941e-03 2.0872655270e-02 -1.0979294776e-02 3.0766015764e-02
5.3418546366e-01 9.9345130111e-03 2.0991188602e-02 -1.1056675590e-02 3.0925701613e-02
5.3641604010e-01 9.9695620933e-03 2.1103478641e-02 -1.1133916548e-02 3.1073040735e-02
5.3864661654e-01 9.9983572850e-03 2.1209394263e-02 -1.1211036978e-02 3.1207751548e-02
5.4087719298e-01 1.0020751163e-02 2.1308806257e-02 -1.1288055095e-02 3.1329557420e-02
5.4310776942e-01 1.0036599555e-02 2.1401587450e-02 -1.1364987896e-02 3.1438187005e-02
5.4533834586e-01 1.0045761766e-02 2.1487612823e-02 -1.1441851056e-02 3.1533374589e-02
5.4756892231e-01 1.0048100804e-02 2.1566759633e-02 -1.1518658828e-02 3.1614860437e-02
5.4979949875e-01 1.0043483606e-02 2.1638907540e-02 -1.1595423934e-02 3.1682391147e-02
5.5203007519e-01 1.0031781270e-02 2.1703938733e-02 -1.1672157463e-02 3.1735720003e-02
5.5426065163e-01 1.0012869289e-02 2.1761738052e-02 -1.1748868762e-02 3.1774607341e-02
5.5649122807e-01 9.9866277855e-03 2.1812193124e-02 -1.1825565338e-02 3.1798820909e-02
5.5872180451e-01 9.9529417459e-03 2.1855194491e-02 -1.1902252745e-02 3.1808136237e-02
5.6095238095e-01 9.9117012628e-03 2.1890635746e-02 -1.1978934483e-02 3.1802337009e-02
5.6318295739e-01 9.8628017723e-03 2.1918413668e-02 -1.2055611895e-02 3.1781215440e-02
5.6541353383e-01 9.8061442961e-03 2.1938428358e-02 -1.2132284062e-02 3.1744572654e-02
5.6764411028e-01 9.7416356838e-03 2.1950583384e-02 -1.2208947701e-02 3.1692219068e-02
5.6987468672e-01 9.6691888562e-03 2.1954785920e-02 -1.2285597064e-02 3.1623974776e-02
5.7210526316e-01 9.5887230492e-03 2.1950946892e-02 -1.2362223843e-02 3.1539669942e-02
5.7433583960e-01 9.5001640588e-03 2.1938981128e-02 -1.2438817069e-02 3.1439145187e-02
5.7656641604e-01 9.4034444851e-03 2.1918807506e-02 -1.2515363020e-02 3.1322251991e-02
5.7879699248e-01 9.2985039780e-03 2.1890349109e-02 -1.2591845131e-02 3.1188853087e-02
5.8102756892e-01 9.1852894810e-03 2.1853533384e-02 -1.2668243903e-02 3.1038822866e-02
5.8325814536e-01 9.0637554762e-03 2.1808292300e-02 -1.2744536824e-02 3.0872047776e-02
5.8548872180e-01 8.9338642271e-03 2.1754562511e-02 -1.2820698284e-02 3.0688426738e-02
5.8771929825e-01 8.7955860212e-03 2.1692285526e-02 -1.2896699505e-02 3.0487871548e-02
5.8994987469e-01 8.6488994116e-03 2.1621407881e-02 -1.2972508470e-02 3.0270307293e-02
5.9218045113e-01 8.4937914562e-03 2.1541881314e-02 -1.3048089858e-02 3.0035672770e-02
5.9441102757e-01 8.3302579559e-03 2.1453662948e-02 -1.3123404992e-02 2.9783920904e-02
5.9664160401e-01 8.1583036897e-03 2.1356715476e-02 -1.3198411786e-02 2.9515019166e-02
5.9887218045e-01 7.9779426485e-03 2.1251007357e-02 -1.3273064708e-02 2.9228950005e-02
6.0110275689e-01 7.7891982649e-03 2.1136513011e-02 -1.3347314747e-02 2.8925711276e-02
6.0333333333e-01 7.5921036408e-03 2.1013213032e-02 -1.3421109391e-02 2.8605316673e-02
6.0556390977e-01 7.3867017712e-03 2.0881094394e-02 -1.3494392623e-02 2.8267796165e-02
6.0779448622e-01 7.1730457634e-03 2.0740150682e-02 -1.3567104919e-02 2.7913196445e-02
6.1002506266e-01 6.9511990534e-03 2.0590382319e-02 -1.3639183266e-02 2.7541581373e-02
6.1225563910e-01 6.7212356166e-03 2.0431796815e-02 -1.3710561199e-02 2.7153032432e-02
6.1448621554e-01 6.4832401738e-03 2.0264409020e-02 -1.3781168846e-02 2.6747649193e-02
6.1671679198e-01 6.2373083920e-03 2.0088241393e-02 -1.3850933001e-02 2.6325549785e-02
6.1894736842e-01 5.9835470790e-03 1.9903324293e-02 -1.3919777214e-02 2.5886871372e-02
6.2117794486e-01 5.7220743720e-03 1.9709696274e-02 -1.3987621902e-02 2.5431770646e-02
6.2340852130e-01 5.4530199200e-03 1.9507404413e-02 -1.4054384493e-02 2.4960424333e-02
6.2563909774e-01 5.1765250579e-03 1.9296504655e-02 -1.4119979597e-02 2.4473029713e-02
6.2786967419e-01 4.8927429737e-03 1.9077062178e-02 -1.4184319204e-02 2.3969805152e-02
6.3010025063e-01 4.6018388684e-03 1.8849151799e-02 -1.4247312930e-02 2.3450990667e-02
6.3233082707e-01 4.3039901056e-03 1.8612858401e-02 -1.4308868295e-02 2.2916848507e-02
6.3456140351e-01 3.9993863536e-03 1.8368277407e-02 -1.4368891054e-02 2.2367663761e-02
6.3679197995e-01 3.6882297174e-03 1.8115515292e-02 -1.4427285575e-02 2.1803745010e-02
6.3902255639e-01 3.3707348602e-03 1.7854690146e-02 -1.4483955286e-02 2.1225425006e-02
6.4125313283e-01 3.0471291151e-03 1.7585932297e-02 -1.4538803182e-02 2.0633061412e-02
6.4348370927e-01 2.7176525850e-03 1.7309384998e-02 -1.4591732413e-02 2.0027037583e-02
6.4571428571e-01 2.3825582314e-03 1.7025205194e-02 -1.4642646963e-02 1.9407763426e-02
6.4794486216e-01 2.0421119500e-03 1.6733564374e-02 -1.4691452424e-02 1.8775676324e-02
6.5017543860e-01 1.6965926346e-03 1.6434649533e-02 -1.4738056899e-02 1.8131242168e-02
6.5240601504e-01 1.3462922267e-03 1.6128664251e-02 -1.4782372025e-02 1.7474956478e-02
6.5463659148e-01 9.9151575135e-04 1.5815829916e-02 -1.4824314165e-02 1.6807345667e-02
6.5686716792e-01 6.3258133828e-04 1.5496387113e-02 -1.4863805775e-02 1.6128968451e-02
6.5909774436e-01 2.6982022797e-04 1.5170597208e-02 -1.4900776980e-02 1.5440417436e-02
6.6132832080e-01 -9.6423238714e-05 1.4838744164e-02 -1.4935167402e-02 1.4742320925e-02
6.6355889724e-01 -4.6579164694e-04 1.4501136618e-02 -1.4966928265e-02 1.4035344971e-02
6.6578947368e-01 -8.3791455192e-04 1.4158110290e-02 -1.4996024842e-02 1.3320195738e-02
6.6802005013e-01 -1.2124085407e-03 1.3810030757e-02 -1.5022439298e-02 1.2597622216e-02
6.7025062657e-01 -1.5888773127e-03 1.3457296675e-02 -1.5046173988e-02 1.1868419363e-02
6.7248120301e-01 -1.9669117790e-03 1.3100343530e-02 -1.5067255309e-02 1.1133431751e-02
6.7471177945e-01 -2.3460901827e-03 1.2739648005e-02 -1.5085738188e-02 1.0393557822e-02
6.7694235589e-01 -2.7259782389e-03 1.2375733086e-02 -1.5101711325e-02 9.6497548475e-03
6.7917293233e-01 -3.1061292967e-03 1.2009174036e-02 -1.5115303333e-02 8.9030447398e-03
6.8140350877e-01 -3.4860845232e-03 1.1640605385e-02 -1.5126689908e-02 8.1545208620e-03
6.8363408521e-01 -3.8653731107e-03 1.1270729117e-02 -1.5136102228e-02 7.4053560065e-03
6.8586466165e-01 -4.2435125066e-03 1.0900324247e-02 -1.5143836754e-02 6.6568117404e-03
6.8809523810e-01 -4.6200086692e-03 1.0530257991e-02 -1.5150266660e-02 5.9102493220e-03
6.9032581454e-01 -4.9943563471e-03 1.0161498749e-02 -1.5155855096e-02 5.1671424016e-03
6.9255639098e-01 -5.3660393860e-03 9.7951310819e-03 -1.5161170468e-02 4.4290916958e-03
6.9478696742e-01 -5.7345310606e-03 9.4323728315e-03 -1.5166903892e-02 3.6978417709e-03
6.9701754386e-01 -6.0992944355e-03 9.0745943819e-03 -1.5173888817e-02 2.9752999464e-03
6.9924812030e-01 -6.4597827531e-03 8.7233398694e-03 -1.5183122622e-02 2.2635571162e-03
7.0147869674e-01 -6.8154398514e-03 8.3803497584e-03 -1.5195789610e-02 1.5649099070e-03
7.0370927318e-01 -7.1657006104e-03 8.0475836286e-03 -1.5213284239e-02 8.8188301820e-04
7.0593984962e-01 -7.5099914310e-03 7.7272411413e-03 -1.5237232572e-02 2.1724971037e-04
7.0817042607e-01 -7.8477307426e-03 7.4217779331e-03 -1.5269508676e-02 -4.2595280947e-04
7.1040100251e-01 -8.1783295452e-03 7.1339115998e-03 -1.5312241145e-02 -1.0444179454e-03
7.1263157895e-01 -8.5011919825e-03 6.8666111064e-03 -1.5367803089e-02 -1.6345808762e-03
7.1486215539e-01 -8.8157159496e-03 6.6230612587e-03 -1.5438777208e-02 -2.1926546909e-03
7.1709273183e-01 -9.1212937345e-03 6.4065930468e-03 -1.5527886781e-02 -2.7147006877e-03
7.1932330827e-01 -9.4173126947e-03 6.2205718824e-03 -1.5637884577e-02 -3.1967408123e-03
7.2155388471e-01 -9.7031559695e-03 6.0682403857e-03 -1.5771396355e-02 -3.6349155838e-03
7.2378446115e-01 -9.9782032288e-03 5.9525213226e-03 -1.5930724551e-02 -4.0256819062e-03
7.2601503759e-01 -1.0241831459e-02 5.8757988384e-03 -1.6117630297e-02 -4.3660326205e-03
7.2824561404e-01 -1.0493415785e-02 5.8397089172e-03 -1.6333124703e-02 -4.6537068681e-03
7.3047619048e-01 -1.0732330336e-02 5.8449773215e-03 -1.6577307657e-02 -4.8873530141e-03
7.3270676692e-01 -1.0957949139e-02 5.8913396083e-03 -1.6849288747e-02 -5.0666095307e-03
7.3493734336e-01 -1.1169647067e-02 5.9775617840e-03 -1.7147208851e-02 -5.1920852833e-03
7.3716791980e-01 -1.1366800814e-02 6.1015567454e-03 -1.7468357560e-02 -5.2652440690e-03
7.3939849624e-01 -1.1548789917e-02 6.2605701921e-03 -1.7809360109e-02 -5.2882197252e-03
7.4162907268e-01 -1.1714997818e-02 6.4513983468e-03 -1.8166396164e-02 -5.2635994707e-03
7.4385964912e-01 -1.1864812964e-02 6.6706010326e-03 -1.8535413997e-02 -5.1942119315e-03
7.4609022556e-01 -1.1997629958e-02 6.9146839518e-03 -1.8912313909e-02 -5.0829460058e-03
7.4832080201e-01 -1.2112850738e-02 7.1802373314e-03 -1.9293088069e-02 -4.9326134066e-03
7.5055137845e-01 -1.2209885812e-02 7.4640294901e-03 -1.9673915302e-02 -4.7458563221e-03
7.5278195489e-01 -1.2288155526e-02 7.7630610922e-03 -2.0051216618e-02 -4.5250944337e-03
7.5501253133e-01 -1.2347091378e-02 8.0745889627e-03 -2.0421680341e-02 -4.2725024152e-03
7.5724310777e-01 -1.2386137376e-02 8.3961285555e-03 -2.0782265932e-02 -3.9900088205e-03
7.5947368421e-01 -1.2404751436e-02 8.7254428533e-03 -2.1130194290e-02 -3.6793085831e-03
7.6170426065e-01 -1.2402406826e-02 9.0605236403e-03 -2.1462930466e-02 -3.3418831855e-03
7.6393483709e-01 -1.2378593645e-02 9.3995693169e-03 -2.1778162961e-02 -2.9790243276e-03
7.6616541353e-01 -1.2332820354e-02 9.7409619716e-03 -2.2073782326e-02 -2.5918583826e-03
7.6839598997e-01 -1.2264615344e-02 1.0083245338e-02 -2.2347860683e-02 -2.1813700058e-03
7.7062656642e-01 -1.2173528543e-02 1.0425104526e-02 -2.2598633068e-02 -1.7484240171e-03
7.7285714286e-01 -1.2059133065e-02 1.0765347903e-02 -2.2824480968e-02 -1.2937851622e-03
7.7508771930e-01 -1.1921026905e-02 1.1102891239e-02 -2.3023918144e-02 -8.1813566563e-04
7.7731829574e-01 -1.1758834665e-02 1.1436744008e-02 -2.3195578673e-02 -3.2209065644e-04
7.7954887218e-01 -1.1572209323e-02 1.1765997681e-02 -2.3338207004e-02 1.9378835868e-04
7.8177944862e-01 -1.1360834039e-02 1.2089815802e-02 -2.3450649842e-02 7.2898176297e-04
7.8401002506e-01 -1.1124423999e-02 1.2407425617e-02 -2.3531849616e-02 1.2830016186e-03
7.8624060150e-01 -1.0862728288e-02 1.2718111055e-02 -2.3580839343e-02 1.8553827667e-03
7.8847117794e-01 -1.0575531807e-02 1.3021206855e-02 -2.3596738663e-02 2.4456750480e-03
7.9070175439e-01 -1.0262657213e-02 1.3316093685e-02 -2.3578750897e-02 3.0534364720e-03
7.9293233083e-01 -9.9239668922e-03 1.3602194080e-02 -2.3526160972e-02 3.6782271880e-03
7.9516290727e-01 -9.5593649687e-03 1.3878969097e-02 -2.3438334066e-02 4.3196041282e-03
7.9739348371e-01 -9.1687993296e-03 1.4145915545e-02 -2.3314714875e-02 4.9771162156e-03
7.9962406015e-01 -8.7522636831e-03 1.4402563726e-02 -2.3154827409e-02 5.6503000426e-03
8.0185463659e-01 -8.3097996358e-03 1.4648475578e-02 -2.2958275214e-02 6.3386759426e-03
8.0408521303e-01 -7.8414987907e-03 1.4883243178e-02 -2.2724741969e-02 7.0417443876e-03
8.0631578947e-01 -7.3475048641e-03 1.5106487521e-02 -2.2453992385e-02 7.7589826566e-03
8.0854636591e-01 -6.8280158166e-03 1.5317857541e-02 -2.2145873358e-02 8.4898417249e-03
8.1077694236e-01 -6.2832859965e-03 1.5517029334e-02 -2.1800315331e-02 9.2337433380e-03
8.1300751880e-01 -5.7136282931e-03 1.5703705525e-02 -2.1417333818e-02 9.9900772314e-03
8.1523809524e-01 -5.1194162953e-03 1.5877614766e-02 -2.0997031061e-02 1.0758198471e-02
8.1746867168e-01 -4.5010864537e-03 1.6038511338e-02 -2.0539597792e-02 1.1537424884e-02
8.1969924812e-01 -3.8591402415e-03 1.6186174810e-02 -2.0045315052e-02 1.2327034569e-02
8.2192982456e-01 -3.1941463115e-03 1.6320409760e-02 -1.9514556071e-02 1.3126263448e-02
8.2416040100e-01 -2.5067426446e-03 1.6441045516e-02 -1.8947788160e-02 1.3934302871e-02
8.2639097744e-01 -1.7976386869e-03 1.6547935915e-02 -1.8345574602e-02 1.4750297228e-02
8.2862155388e-01 -1.0676174704e-03 1.6640959057e-02 -1.7708576527e-02 1.5573341587e-02
8.3085213033e-01 -3.1753771325e-04 1.6720017031e-02 -1.7037554745e-02 1.6402479318e-02
8.3308270677e-01 4.5166410386e-04 1.6785035618e-02 -1.6333371514e-02 1.7236699722e-02
8.3531328321e-01 1.2389716912e-03 1.6835963938e-02 -1.5596992247e-02 1.8074935629e-02
8.3754385965e-01 2.0432869363e-03 1.6872774046e-02 -1.4829487110e-02 1.8916060982e-02
8.3977443609e-01 2.8634279287e-03 1.6895460451e-02 -1.4032032523e-02 1.9758888380e-02
8.4200501253e-01 3.6981270282e-03 1.6904039562e-02 -1.3205912534e-02 2.0602166590e-02
8.4423558897e-01 4.5460289801e-03 1.6898549037e-02 -1.2352520057e-02 2.1444578018e-02
8.4646616541e-01 5.4056890838e-03 1.6879047044e-02 -1.1473357961e-02 2.2284736128e-02
8.4869674185e-01 6.2755714194e-03 1.6845611405e-02 -1.0570039985e-02 2.3121182824e-02
8.5092731830e-01 7.1540471363e-03 1.6798338634e-02 -9.6442914974e-03 2.3952385770e-02
8.5315789474e-01 8.0393928100e-03 1.6737342861e-02 -8.6979500509e-03 2.4776735671e-02
8.5538847118e-01 8.9297888723e-03 1.6662754627e-02 -7.7329657546e-03 2.5592543499e-02
8.5761904762e-01 9.8233181200e-03 1.6574719559e-02 -6.7514014390e-03 2.6398037679e-02
8.5984962406e-01 1.0717964304e-02 1.6473396921e-02 -5.7554326168e-03 2.7191361226e-02
8.6208020050e-01 1.1611610813e-02 1.6358958042e-02 -4.7473472294e-03 2.7970568855e-02
8.6431077694e-01 1.2502039440e-02 1.6231584625e-02 -3.7295451852e-03 2.8733624065e-02
8.6654135338e-01 1.3386929259e-02 1.6091466946e-02 -2.7045376866e-03 2.9478396205e-02
8.6877192982e-01 1.4263855598e-02 1.5938801952e-02 -1.6749463539e-03 3.0202657550e-02
8.7100250627e-01 1.5130289119e-02 1.5773791277e-02 -6.4350215824e-04 3.0904080396e-02
8.7323308271e-01 1.5983595014e-02 1.5596639189e-02 3.8695582547e-04 3.1580234203e-02
8.7546365915e-01 1.6821032319e-02 1.5407550498e-02 1.4134818206e-03 3.2228582817e-02
8.7769423559e-01 1.7639753345e-02 1.5206728464e-02 2.4330248812e-03 3.2846481809e-02
8.7992481203e-01 1.8436803240e-02 1.4994372727e-02 3.4424305131e-03 3.3431175967e-02
8.8215538847e-01 1.9209119676e-02 1.4770677330e-02 4.4384423459e-03 3.3979797006e-02
8.8438596491e-01 1.9953532674e-02 1.4535828883e-02 5.4177037912e-03 3.4489361557e-02
8.8661654135e-01 2.0666764563e-02 1.4290004945e-02 6.3767596178e-03 3.4956769507e-02
8.8884711779e-01 2.1345430081e-02 1.4033372723e-02 7.3120573585e-03 3.5378802804e-02
8.9107769424e-01 2.1986036624e-02 1.3766088190e-02 8.2199484333e-03 3.5752124814e-02
8.9330827068e-01 2.2584984628e-02 1.3488295772e-02 9.0966888565e-03 3.6073280400e-02
8.9553884712e-01 2.3138568119e-02 1.3200128761e-02 9.9384393584e-03 3.6338696880e-02
8.9776942356e-01 2.3642975399e-02 1.2901710691e-02 1.0741264708e-02 3.6544686090e-02
9.0000000000e-01 2.4094289891e-02 1.2593157921e-02 1.1501131970e-02 3.6687447812e-02


==> plots/liouville_zz11_pct_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 1.5315130070e-05 1.3810455602e-04 -1.2278942595e-04 1.5341968609e-04
1.2230576441e-02 2.2674377583e-05 2.0418481923e-04 -1.8151044165e-04 2.2685919682e-04
1.4461152882e-02 3.1369518259e-05 2.8210198328e-04 -2.5073246502e-04 3.1347150154e-04
1.6691729323e-02 4.1352707365e-05 3.7138289509e-04 -3.3003018773e-04 4.1273560246e-04
1.8922305764e-02 5.2575878533e-05 4.7155632233e-04 -4.1898044380e-04 5.2413220087e-04
2.1152882206e-02 6.4990768382e-05 5.8215302939e-04 -5.1716226101e-04 6.4714379777e-04
2.3383458647e-02 7.8548930727e-05 7.0270585776e-04 -6.2415692703e-04 7.8125478849e-04
2.5614035088e-02 9.3201763938e-05 8.3274981099e-04 -7.3954804705e-04 9.2595157493e-04
2.7844611529e-02 1.0890052989e-04 9.7182214435e-04 -8.6292161447e-04 1.0807226742e-03
3.0075187970e-02 1.2559637959e-04 1.1194624594e-03 -9.9386607977e-04 1.2450588389e-03
3.2305764411e-02 1.4324037401e-04 1.2752128034e-03 -1.1319724294e-03 1.4184531774e-03
3.4536340852e-02 1.6178350989e-04 1.4386177744e-03 -1.2768342645e-03 1.6004012843e-03
3.6766917293e-02 1.8117674574e-04 1.6092246311e-03 -1.4280478854e-03 1.7904013769e-03
3.8997493734e-02 2.0137102398e-04 1.7865834085e-03 -1.5852123845e-03 1.9879544325e-03
4.1228070175e-02 2.2231730077e-04 1.9702470387e-03 -1.7479297379e-03 2.1925643394e-03
4.3458646617e-02 2.4396656964e-04 2.1597714778e-03 -1.9158049082e-03 2.4037380475e-03
4.5689223058e-02 2.6626989129e-04 2.3547158385e-03 -2.0884459473e-03 2.6209857298e-03
4.7919799499e-02 2.8917841939e-04 2.5546425278e-03 -2.2654641084e-03 2.8438209472e-03
5.0150375940e-02 3.1264342973e-04 2.7591173911e-03 -2.4464739614e-03 3.0717608209e-03
5.2380952381e-02 3.3661635102e-04 2.9677098621e-03 -2.6310935110e-03 3.3043262131e-03
5.4611528822e-02 3.6104879163e-04 3.1799931179e-03 -2.8189443263e-03 3.5410419095e-03
5.6842105263e-02 3.8589257247e-04 3.3955442409e-03 -3.0096516685e-03 3.7814368134e-03
5.9072681704e-02 4.1109975493e-04 3.6139443854e-03 -3.2028446305e-03 4.0250441403e-03
6.1303258145e-02 4.3662267581e-04 3.8347789501e-03 -3.3981562743e-03 4.2714016259e-03
6.3533834586e-02 4.6241397461e-04 4.0576377569e-03 -3.5952237823e-03 4.5200517315e-03
6.5764411028e-02 4.8842662917e-04 4.2821152339e-03 -3.7936886047e-03 4.7705418630e-03
6.7994987469e-02 5.1461398735e-04 4.5078106045e-03 -3.9931966171e-03 5.0224245918e-03
7.0225563910e-02 5.4092979902e-04 4.7343280814e-03 -4.1933982824e-03 5.2752578804e-03
7.2456140351e-02 5.6732825093e-04 4.9612770653e-03 -4.3939488143e-03 5.5286053162e-03
7.4686716792e-02 5.9376399944e-04 5.1882723483e-03 -4.5945083488e-03 5.7820363477e-03
7.6917293233e-02 6.2019220498e-04 5.4149343218e-03 -4.7947421168e-03 6.0351265268e-03
7.9147869674e-02 6.4656856649e-04 5.6408891883e-03 -4.9943206218e-03 6.2874577547e-03
8.1378446115e-02 6.7284935547e-04 5.8657691767e-03 -5.1929198213e-03 6.5386185322e-03
8.3609022556e-02 6.9899145131e-04 6.0892127620e-03 -5.3902213107e-03 6.7882042133e-03
8.5839598997e-02 7.2495237546e-04 6.3108648863e-03 -5.5859125108e-03 7.0358172617e-03
8.8070175439e-02 7.5069032739e-04 6.5303771841e-03 -5.7796868568e-03 7.2810675115e-03
9.0300751880e-02 7.7616421816e-04 6.7474082089e-03 -5.9712439907e-03 7.5235724270e-03
9.2531328321e-02 8.0133370652e-04 6.9616236611e-03 -6.1602899546e-03 7.7629573676e-03
9.4761904762e-02 8.2615923324e-04 7.1726966182e-03 -6.3465373850e-03 7.9988558515e-03
9.6992481203e-02 8.5060205625e-04 7.3803077647e-03 -6.5297057084e-03 8.2309098209e-03
9.9223057644e-02 8.7462428409e-04 7.5841456225e-03 -6.7095213384e-03 8.4587699066e-03
1.0145363409e-01 8.9818891171e-04 7.7839067808e-03 -6.8857178691e-03 8.6820956925e-03
1.0368421053e-01 9.2125985305e-04 7.9792961252e-03 -7.0580362722e-03 8.9005559783e-03
1.0591478697e-01 9.4380197532e-04 8.1700270647e-03 -7.2262250893e-03 9.1138290400e-03
1.0814536341e-01 9.6578113208e-04 8.3558217564e-03 -7.3900406243e-03 9.3216028885e-03
1.1037593985e-01 9.8716419524e-04 8.5364113281e-03 -7.5492471329e-03 9.5235755234e-03
1.1260651629e-01 1.0079190873e-03 8.7115360963e-03 -7.7036170090e-03 9.7194551835e-03
1.1483709273e-01 1.0280148126e-03 8.8809457802e-03 -7.8529309676e-03 9.9089605928e-03
1.1706766917e-01 1.0474214881e-03 9.0443997111e-03 -7.9969782230e-03 1.0091821199e-02
1.1929824561e-01 1.0661103725e-03 9.2016670357e-03 -8.1355566632e-03 1.0267777408e-02
1.2152882206e-01 1.0840538954e-03 9.3525269131e-03 -8.2684730177e-03 1.0436580809e-02
1.2375939850e-01 1.1012256853e-03 9.4967687048e-03 -8.3955430195e-03 1.0597994390e-02
1.2598997494e-01 1.1176005953e-03 9.6341921569e-03 -8.5165915615e-03 1.0751792752e-02
1.2822055138e-01 1.1331547305e-03 9.7646075732e-03 -8.6314528427e-03 1.0897762304e-02
1.3045112782e-01 1.1478654709e-03 9.8878359803e-03 -8.7399705094e-03 1.1035701451e-02
1.3268170426e-01 1.1617114958e-03 1.0003709281e-02 -8.8419977852e-03 1.1165420777e-02
1.3491228070e-01 1.1746728046e-03 1.0112070399e-02 -8.9373975941e-03 1.1286743203e-02
1.3714285714e-01 1.1867307380e-03 1.0212773409e-02 -9.0260426711e-03 1.1399504147e-02
1.3937343358e-01 1.1978679973e-03 1.0305683661e-02 -9.1078156638e-03 1.1503551658e-02
1.4160401003e-01 1.2080686606e-03 1.0390677883e-02 -9.1826092229e-03 1.1598746544e-02
1.4383458647e-01 1.2173182002e-03 1.0467644280e-02 -9.2503260796e-03 1.1684962480e-02
1.4606516291e-01 1.2256034957e-03 1.0536482608e-02 -9.3108791126e-03 1.1762086104e-02
1.4829573935e-01 1.2329128475e-03 1.0597104248e-02 -9.3641914003e-03 1.1830017095e-02
1.5052631579e-01 1.2392359867e-03 1.0649432248e-02 -9.4101962610e-03 1.1888668234e-02
1.5275689223e-01 1.2445640841e-03 1.0693401364e-02 -9.4488372797e-03 1.1937965448e-02
1.5498746867e-01 1.2488897580e-03 1.0728958076e-02 -9.4800683180e-03 1.1977847834e-02
1.5721804511e-01 1.2522070788e-03 1.0756060591e-02 -9.5038535125e-03 1.2008267670e-02
1.5944862155e-01 1.2545115723e-03 1.0774678828e-02 -9.5201672562e-03 1.2029190401e-02
1.6167919799e-01 1.2558002206e-03 1.0784794386e-02 -9.5289941652e-03 1.2040594606e-02
1.6390977444e-01 1.2560714620e-03 1.0786400491e-02 -9.5303290288e-03 1.2042471953e-02
1.6614035088e-01 1.2553251874e-03 1.0779501932e-02 -9.5241767450e-03 1.2034827120e-02
1.6837092732e-01 1.2535627363e-03 1.0764114974e-02 -9.5105522380e-03 1.2017677711e-02
1.7060150376e-01 1.2507868884e-03 1.0740267250e-02 -9.4894803614e-03 1.1991054138e-02
1.7283208020e-01 1.2470018561e-03 1.0707997638e-02 -9.4609957823e-03 1.1954999494e-02
1.7506265664e-01 1.2422132723e-03 1.0667356123e-02 -9.4251428511e-03 1.1909569396e-02
1.7729323308e-01 1.2364281769e-03 1.0618403630e-02 -9.3819754536e-03 1.1854831807e-02
1.7952380952e-01 1.2296550025e-03 1.0561211848e-02 -9.3315568456e-03 1.1790866851e-02
1.8175438596e-01 1.2219035557e-03 1.0495863028e-02 -9.2739594727e-03 1.1717766584e-02
1.8398496241e-01 1.2131849984e-03 1.0422449770e-02 -9.2092647719e-03 1.1635634769e-02
1.8621553885e-01 1.2035118257e-03 1.0341074784e-02 -9.1375629582e-03 1.1544586610e-02
1.8844611529e-01 1.1928978424e-03 1.0251850636e-02 -9.0589527940e-03 1.1444748479e-02
1.9067669173e-01 1.1813581374e-03 1.0154899481e-02 -8.9735413433e-03 1.1336257618e-02
1.9290726817e-01 1.1689090559e-03 1.0050352766e-02 -8.8814437103e-03 1.1219261822e-02
1.9513784461e-01 1.1555681705e-03 9.9383509331e-03 -8.7827827626e-03 1.1093919104e-02
1.9736842105e-01 1.1413542487e-03 9.8190430888e-03 -8.6776888400e-03 1.0960397337e-02
1.9959899749e-01 1.1262872211e-03 9.6925866698e-03 -8.5662994487e-03 1.0818873891e-02
2.0182957393e-01 1.1103881456e-03 9.5591470873e-03 -8.4487589418e-03 1.0669535233e-02
2.0406015038e-01 1.0936791706e-03 9.4188973583e-03 -8.3252181878e-03 1.0512576529e-02
2.0629072682e-01 1.0761834977e-03 9.2720177222e-03 -8.1958342246e-03 1.0348201220e-02
2.0852130326e-01 1.0579253412e-03 9.1186952444e-03 -8.0607699032e-03 1.0176620586e-02
2.1075187970e-01 1.0389298872e-03 8.9591234075e-03 -7.9201935202e-03 9.9980532947e-03
2.1298245614e-01 1.0192232510e-03 8.7935016904e-03 -7.7742784394e-03 9.8127249413e-03
2.1521303258e-01 9.9883243289e-04 8.6220351370e-03 -7.6232027041e-03 9.6208675699e-03
2.1744360902e-01 9.7778527372e-04 8.4449339152e-03 -7.4671486414e-03 9.4227191889e-03
2.1967418546e-01 9.5611040788e-04 8.2624128663e-03 -7.3063024585e-03 9.2185232742e-03
2.2190476190e-01 9.3383721701e-04 8.0746910482e-03 -7.1408538312e-03 9.0085282652e-03
2.2413533835e-01 9.1099578135e-04 7.8819912701e-03 -6.9709954887e-03 8.7929870514e-03
2.2636591479e-01 8.8761683094e-04 7.6845396235e-03 -6.7969227926e-03 8.5721564545e-03
2.2859649123e-01 8.6373169624e-04 7.4825650080e-03 -6.6188333118e-03 8.3462967042e-03
2.3082706767e-01 8.3937225759e-04 7.2762986541e-03 -6.4369263965e-03 8.1156709117e-03
2.3305764411e-01 8.1457089506e-04 7.0659736446e-03 -6.2514027496e-03 7.8805445397e-03
2.3528822055e-01 7.8936043705e-04 6.8518244361e-03 -6.0624639990e-03 7.6411848732e-03
2.3751879699e-01 7.6377410931e-04 6.6340863805e-03 -5.8703122712e-03 7.3978604898e-03
2.3974937343e-01 7.3784548331e-04 6.4129952505e-03 -5.6751497672e-03 7.1508407338e-03
2.4197994987e-01 7.1160842488e-04 6.1887867687e-03 -5.4771783438e-03 6.9003951936e-03
2.4421052632e-01 6.8509704296e-04 5.9616961430e-03 -5.2765991001e-03 6.6467931860e-03
2.4644110276e-01 6.5834563811e-04 5.7319576105e-03 -5.0736119724e-03 6.3903032487e-03
2.4867167920e-01 6.3138865224e-04 5.4998039915e-03 -4.8684153393e-03 6.1311926438e-03
2.5090225564e-01 6.0426061744e-04 5.2654662566e-03 -4.6612056392e-03 5.8697268740e-03
2.5313283208e-01 5.7699610677e-04 5.0291731104e-03 -4.4521770036e-03 5.6061692171e-03
2.5536340852e-01 5.4962968428e-04 4.7911505950e-03 -4.2415209107e-03 5.3407802793e-03
2.5759398496e-01 5.2219585692e-04 4.5516217193e-03 -4.0294258624e-03 5.0738175762e-03
2.5982456140e-01 4.9472902658e-04 4.3108061199e-03 -3.8160770933e-03 4.8055351465e-03
2.6205513784e-01 4.6726344319e-04 4.0689197641e-03 -3.6016563209e-03 4.5361832073e-03
2.6428571429e-01 4.3983315908e-04 3.8261747075e-03 -3.3863415485e-03 4.2660078666e-03
2.6651629073e-01 4.1247198430e-04 3.5827789279e-03 -3.1703069436e-03 3.9952509122e-03
2.6874686717e-01 3.8521344266e-04 3.3389362647e-03 -2.9537228220e-03 3.7241497073e-03
2.7097744361e-01 3.5809073030e-04 3.0948465164e-03 -2.7367557861e-03 3.4529372467e-03
2.7320802005e-01 3.3113667401e-04 2.8507057763e-03 -2.5195691023e-03 3.1818424503e-03
2.7543859649e-01 3.0438369209e-04 2.6067071505e-03 -2.3023234584e-03 2.9110908425e-03
2.7766917293e-01 2.7786375665e-04 2.3630421144e-03 -2.0851783578e-03 2.6409058711e-03
2.7989974937e-01 2.5160835676e-04 2.1199029947e-03 -1.8682946379e-03 2.3715113514e-03
2.8213032581e-01 2.2564846402e-04 1.8774875503e-03 -1.6518390863e-03 2.1031360143e-03
2.8436090226e-01 2.0001449919e-04 1.6360077545e-03 -1.4359932553e-03 1.8360222537e-03
2.8659147870e-01 1.7473630111e-04 1.3957076981e-03 -1.2209713970e-03 1.5704439992e-03
2.8882205514e-01 1.4984309665e-04 1.1569034717e-03 -1.0070603750e-03 1.3067465683e-03
2.9105263158e-01 1.2536347319e-04 9.2008371879e-04 -7.9472024559e-04 1.0454471920e-03
2.9328320802e-01 1.0132535272e-04 6.8621243584e-04 -5.8488708312e-04 7.8753778856e-04
2.9551378446e-01 7.7755967244e-05 4.5792643224e-04 -3.8017046500e-04 5.3568239949e-04
2.9774436090e-01 5.4681837044e-05 2.4706718732e-04 -1.9238535027e-04 3.0174902436e-04
2.9997493734e-01 3.2128749702e-05 1.5098768040e-04 -1.1885893070e-04 1.8311643010e-04
3.0220551378e-01 1.0121742154e-05 3.0441598335e-04 -2.9429424119e-04 3.1453772550e-04
3.0443609023e-01 -1.1314916249e-05 5.1790036179e-04 -5.2921527804e-04 5.0658544554e-04
3.0666666667e-01 -3.2157738247e-05 7.3952205621e-04 -7.7167979445e-04 7.0736431796e-04
3.0889724311e-01 -5.2384031612e-05 9.6230149606e-04 -1.0146855277e-03 9.0991746445e-04
3.1112781955e-01 -7.1971910062e-05 1.1844290475e-03 -1.2564009576e-03 1.1124571375e-03
3.1335839599e-01 -9.0900302446e-05 1.4052162469e-03 -1.4961165494e-03 1.3143159445e-03
3.1558897243e-01 -1.0914895967e-04 1.6243333410e-03 -1.7334823007e-03 1.5151843813e-03
3.1781954887e-01 -1.2669846046e-04 1.8415967780e-03 -1.9682952384e-03 1.7148983175e-03
3.2005012531e-01 -1.4353021511e-04 2.0568939610e-03 -2.2004241761e-03 1.9133637459e-03
3.2228070175e-01 -1.5962646714e-04 2.2701518786e-03 -2.4297783457e-03 2.1105254114e-03
3.2451127820e-01 -1.7497029382e-04 2.4813223392e-03 -2.6562926331e-03 2.3063520454e-03
3.2674185464e-01 -1.8954560478e-04 2.6903743108e-03 -2.8799199156e-03 2.5008287060e-03
3.2897243108e-01 -2.0333713878e-04 2.8972895984e-03 -3.1006267372e-03 2.6939524596e-03
3.3120300752e-01 -2.1633045965e-04 3.1020602105e-03 -3.3183906702e-03 2.8857297509e-03
3.3343358396e-01 -2.2851194997e-04 3.3046866293e-03 -3.5331985793e-03 3.0761746793e-03
3.3566416040e-01 -2.3986880407e-04 3.5051765892e-03 -3.7450453933e-03 3.2653077852e-03
3.3789473684e-01 -2.5038901879e-04 3.7035441526e-03 -3.9539331714e-03 3.4531551339e-03
3.4012531328e-01 -2.6006138371e-04 3.8998089646e-03 -4.1598703483e-03 3.6397475809e-03
3.4235588972e-01 -2.6887547020e-04 4.0939956188e-03 -4.3628710890e-03 3.8251201486e-03
3.4458646617e-01 -2.7682161841e-04 4.2861330944e-03 -4.5629547128e-03 4.0093114760e-03
3.4681704261e-01 -2.8389092428e-04 4.4762542395e-03 -4.7601451637e-03 4.1923633152e-03
3.4904761905e-01 -2.9007522504e-04 4.6643952865e-03 -4.9544705115e-03 4.3743200615e-03
3.5127819549e-01 -2.9536708332e-04 4.8505953906e-03 -5.1459624739e-03 4.5552283073e-03
3.5350877193e-01 -2.9975977168e-04 5.0348961851e-03 -5.3346559568e-03 4.7351364134e-03
3.5573934837e-01 -3.0324725491e-04 5.2173413519e-03 -5.5205886068e-03 4.9140940970e-03
3.5796992481e-01 -3.0582417268e-04 5.3979762047e-03 -5.7038003774e-03 5.0921520320e-03
3.6020050125e-01 -3.0748582086e-04 5.5768472848e-03 -5.8843331057e-03 5.2693614640e-03
3.6243107769e-01 -3.0822813313e-04 5.7540019695e-03 -6.0622301026e-03 5.4457738363e-03
3.6466165414e-01 -3.0804766105e-04 5.9294880938e-03 -6.2375357548e-03 5.6214404327e-03
3.6689223058e-01 -3.0694155479e-04 6.1033535865e-03 -6.4102951413e-03 5.7964120317e-03
3.6912280702e-01 -3.0490754266e-04 6.2756461211e-03 -6.5805536637e-03 5.9707385784e-03
3.7135338346e-01 -3.0194391107e-04 6.4464127824e-03 -6.7483566935e-03 6.1444688713e-03
3.7358395990e-01 -2.9804948391e-04 6.6156997515e-03 -6.9137492354e-03 6.3176502676e-03
3.7581453634e-01 -2.9322360194e-04 6.7835520079e-03 -7.0767756098e-03 6.4903284059e-03
3.7804511278e-01 -2.8746610214e-04 6.9500130508e-03 -7.2374791529e-03 6.6625469486e-03
3.8027568922e-01 -2.8077729742e-04 7.1151246410e-03 -7.3959019385e-03 6.8343473436e-03
3.8250626566e-01 -2.7315795555e-04 7.2789265632e-03 -7.5520845188e-03 7.0057686077e-03
3.8473684211e-01 -2.6460927936e-04 7.4414564087e-03 -7.7060656881e-03 7.1768471294e-03
3.8696741855e-01 -2.5513288637e-04 7.6027493810e-03 -7.8578822674e-03 7.3476164947e-03
3.8919799499e-01 -2.4473078903e-04 7.7628381225e-03 -8.0075689116e-03 7.5181073335e-03
3.9142857143e-01 -2.3340537514e-04 7.9217525634e-03 -8.1551579385e-03 7.6883471882e-03
3.9365914787e-01 -2.2115938887e-04 8.0795197925e-03 -8.3006791813e-03 7.8583604036e-03
3.9588972431e-01 -2.0799591199e-04 8.2361639500e-03 -8.4441598620e-03 8.0281680380e-03
3.9812030075e-01 -1.9391834570e-04 8.3917061419e-03 -8.5856244876e-03 8.1977877962e-03
4.0035087719e-01 -1.7893039299e-04 8.5461643745e-03 -8.7250947674e-03 8.3672339815e-03
4.0258145363e-01 -1.6303604153e-04 8.6995535104e-03 -8.8625895520e-03 8.5365174689e-03
4.0481203008e-01 -1.4623954708e-04 8.8518852437e-03 -8.9981247908e-03 8.7056456967e-03
4.0704260652e-01 -1.2854541788e-04 9.0031680937e-03 -9.1317135116e-03 8.8746226758e-03
4.0927318296e-01 -1.0995839911e-04 9.1534074169e-03 -9.2633658160e-03 9.0434490178e-03
4.1150375940e-01 -9.0483458679e-05 9.3026054359e-03 -9.3930888946e-03 9.2121219773e-03
4.1373433584e-01 -7.0125773300e-05 9.4507612843e-03 -9.5208870576e-03 9.3806355110e-03
4.1596491228e-01 -4.8890715570e-05 9.5978710653e-03 -9.6467617809e-03 9.5489803498e-03
4.1819548872e-01 -2.6783841490e-05 9.7439279257e-03 -9.7707117672e-03 9.7171440842e-03
4.2042606516e-01 -3.8108791223e-06 9.8889221400e-03 -9.8927330192e-03 9.8851112609e-03
4.2265664160e-01 2.0022282103e-05 1.0032841208e-02 -1.0012818926e-02 1.0052863490e-02
4.2488721805e-01 4.4709601477e-05 1.0175669959e-02 -1.0130960357e-02 1.0220379560e-02
4.2711779449e-01 7.0244895986e-05 1.0317390669e-02 -1.0247145773e-02 1.0387635565e-02
4.2934837093e-01 9.6621848735e-05 1.0457983183e-02 -1.0361361334e-02 1.0554605031e-02
4.3157894737e-01 1.2383401644e-04 1.0597425041e-02 -1.0473591024e-02 1.0721259057e-02
4.3380952381e-01 1.5187483619e-04 1.0735691615e-02 -1.0583816779e-02 1.0887566451e-02
4.3604010025e-01 1.8073763124e-04 1.0872756247e-02 -1.0692018615e-02 1.1053493878e-02
4.3827067669e-01 2.1041561639e-04 1.1008590386e-02 -1.0798174770e-02 1.1219006002e-02
4.4050125313e-01 2.4090190207e-04 1.1143163738e-02 -1.0902261836e-02 1.1384065640e-02
4.4273182957e-01 2.7218949820e-04 1.1276444403e-02 -1.1004254905e-02 1.1548633901e-02
4.4496240602e-01 3.0427131683e-04 1.1408399025e-02 -1.1104127709e-02 1.1712670342e-02
4.4719298246e-01 3.3714017447e-04 1.1538992935e-02 -1.1201852761e-02 1.1876133110e-02
4.4942355890e-01 3.7078879323e-04 1.1668190291e-02 -1.1297401497e-02 1.2038979084e-02
4.5165413534e-01 4.0520980184e-04 1.1795954221e-02 -1.1390744419e-02 1.2201164023e-02
4.5388471178e-01 4.4039573532e-04 1.1922246962e-02 -1.1481851226e-02 1.2362642697e-02
4.5611528822e-01 4.7633903470e-04 1.2047029994e-02 -1.1570690959e-02 1.2523369028e-02
4.5834586466e-01 5.1303204560e-04 1.2170264171e-02 -1.1657232125e-02 1.2683296217e-02
4.6057644110e-01 5.5046701641e-04 1.2291909851e-02 -1.1741442835e-02 1.2842376868e-02
4.6280701754e-01 5.8863609587e-04 1.2411927018e-02 -1.1823290922e-02 1.3000563114e-02
4.6503759398e-01 6.2753133022e-04 1.2530275398e-02 -1.1902744068e-02 1.3157806729e-02
4.6726817043e-01 6.6714465956e-04 1.2646914579e-02 -1.1979769920e-02 1.3314059239e-02
4.6949874687e-01 7.0746791406e-04 1.2761804114e-02 -1.2054336200e-02 1.3469272028e-02
4.7172932331e-01 7.4849280943e-04 1.2874903627e-02 -1.2126410818e-02 1.3623396437e-02
4.7395989975e-01 7.9021094219e-04 1.2986172912e-02 -1.2195961970e-02 1.3776383854e-02
4.7619047619e-01 8.3261378444e-04 1.3095572024e-02 -1.2262958239e-02 1.3928185808e-02
4.7842105263e-01 8.7569267816e-04 1.3203061368e-02 -1.2327368689e-02 1.4078754046e-02
4.8065162907e-01 9.1943882948e-04 1.3308601780e-02 -1.2389162951e-02 1.4228040610e-02
4.8288220551e-01 9.6384330243e-04 1.3412154607e-02 -1.2448311304e-02 1.4375997909e-02
4.8511278195e-01 1.0088970124e-03 1.3513681773e-02 -1.2504784761e-02 1.4522578786e-02
4.8734335840e-01 1.0545907197e-03 1.3613145852e-02 -1.2558555132e-02 1.4667736571e-02
4.8957393484e-01 1.1009150222e-03 1.3710510123e-02 -1.2609595101e-02 1.4811425145e-02
4.9180451128e-01 1.1478603489e-03 1.3805738633e-02 -1.2657878284e-02 1.4953598982e-02
4.9403508772e-01 1.1954169522e-03 1.3898796245e-02 -1.2703379292e-02 1.5094213197e-02
4.9626566416e-01 1.2435749011e-03 1.3989648684e-02 -1.2746073783e-02 1.5233223585e-02
4.9849624060e-01 1.2923240734e-03 1.4078262586e-02 -1.2785938513e-02 1.5370586660e-02
5.0072681704e-01 1.3416541486e-03 1.4164605531e-02 -1.2822951382e-02 1.5506259680e-02
5.0295739348e-01 1.3915546003e-03 1.4248646080e-02 -1.2857091479e-02 1.5640200680e-02
5.0518796992e-01 1.4420146891e-03 1.4330353806e-02 -1.2888339116e-02 1.5772368495e-02
5.0741854637e-01 1.4930234547e-03 1.4409699321e-02 -1.2916675867e-02 1.5902722776e-02
5.0964912281e-01 1.5445697094e-03 1.4486654304e-02 -1.2942084594e-02 1.6031224013e-02
5.1187969925e-01 1.5966420300e-03 1.4561191513e-02 -1.2964549483e-02 1.6157833543e-02
5.1411027569e-01 1.6492287515e-03 1.4633284812e-02 -1.2984056061e-02 1.6282513564e-02
5.1634085213e-01 1.7023179599e-03 1.4702909181e-02 -1.3000591222e-02 1.6405227141e-02
5.1857142857e-01 1.7558974851e-03 1.4770040731e-02 -1.3014143246e-02 1.6525938216e-02
5.2080200501e-01 1.8099548950e-03 1.4834656711e-02 -1.3024701816e-02 1.6644611606e-02
5.2303258145e-01 1.8644774887e-03 1.4896735519e-02 -1.3032258030e-02 1.6761213008e-02
5.2526315789e-01 1.9194522902e-03 1.4956256706e-02 -1.3036804416e-02 1.6875708996e-02
5.2749373434e-01 1.9748660432e-03 1.5013200979e-02 -1.3038334936e-02 1.6988067023e-02
5.2972431078e-01 2.0307052048e-03 1.5067550207e-02 -1.3036845002e-02 1.7098255412e-02
5.3195488722e-01 2.0869559407e-03 1.5119287416e-02 -1.3032331476e-02 1.7206243357e-02
5.3418546366e-01 2.1436041197e-03 1.5168396792e-02 -1.3024792672e-02 1.7312000912e-02
5.3641604010e-01 2.2006353096e-03 1.5214863677e-02 -1.3014228367e-02 1.7415498986e-02
5.3864661654e-01 2.2580347721e-03 1.5258674565e-02 -1.3000639793e-02 1.7516709337e-02
5.4087719298e-01 2.3157874594e-03 1.5299817100e-02 -1.2984029640e-02 1.7615604559e-02
5.4310776942e-01 2.3738780105e-03 1.5338280067e-02 -1.2964402056e-02 1.7712158077e-02
5.4533834586e-01 2.4322907473e-03 1.5374053389e-02 -1.2941762641e-02 1.7806344136e-02
5.4756892231e-01 2.4910096724e-03 1.5407128116e-02 -1.2916118444e-02 1.7898137788e-02
5.4979949875e-01 2.5500184660e-03 1.5437496422e-02 -1.2887477956e-02 1.7987514888e-02
5.5203007519e-01 2.6093004842e-03 1.5465151591e-02 -1.2855851107e-02 1.8074452075e-02
5.5426065163e-01 2.6688387570e-03 1.5490088013e-02 -1.2821249256e-02 1.8158926771e-02
5.5649122807e-01 2.7286159871e-03 1.5512301173e-02 -1.2783685186e-02 1.8240917160e-02
5.5872180451e-01 2.7886145488e-03 1.5531787639e-02 -1.2743173090e-02 1.8320402187e-02
5.6095238095e-01 2.8488164875e-03 1.5548545053e-02 -1.2699728566e-02 1.8397361541e-02
5.6318295739e-01 2.9092035200e-03 1.5562572126e-02 -1.2653368606e-02 1.8471775646e-02
5.6541353383e-01 2.9697570344e-03 1.5573868617e-02 -1.2604111582e-02 1.8543625651e-02
5.6764411028e-01 3.0304580909e-03 1.5582435331e-02 -1.2551977240e-02 1.8612893422e-02
5.6987468672e-01 3.0912874233e-03 1.5588274105e-02 -1.2496986682e-02 1.8679561528e-02
5.7210526316e-01 3.1522254403e-03 1.5591387797e-02 -1.2439162356e-02 1.8743613237e-02
5.7433583960e-01 3.2132522279e-03 1.5591780272e-02 -1.2378528044e-02 1.8805032500e-02
5.7656641604e-01 3.2743475513e-03 1.5589456397e-02 -1.2315108846e-02 1.8863803949e-02
5.7879699248e-01 3.3354908585e-03 1.5584422024e-02 -1.2248931166e-02 1.8919912883e-02
5.8102756892e-01 3.3966612830e-03 1.5576683981e-02 -1.2180022698e-02 1.8973345264e-02
5.8325814536e-01 3.4578376480e-03 1.5566250060e-02 -1.2108412412e-02 1.9024087708e-02
5.8548872180e-01 3.5189984703e-03 1.5553129005e-02 -1.2034130535e-02 1.9072127476e-02
5.8771929825e-01 3.5801219651e-03 1.5537330504e-02 -1.1957208539e-02 1.9117452469e-02
5.8994987469e-01 3.6411860507e-03 1.5518865172e-02 -1.1877679122e-02 1.9160051223e-02
5.9218045113e-01 3.7021683543e-03 1.5497744544e-02 -1.1795576190e-02 1.9199912898e-02
5.9441102757e-01 3.7630462174e-03 1.5473981060e-02 -1.1710934842e-02 1.9237027277e-02
5.9664160401e-01 3.8237967023e-03 1.5447588056e-02 -1.1623791354e-02 1.9271384759e-02
5.9887218045e-01 3.8843965986e-03 1.5418579754e-02 -1.1534183155e-02 1.9302976352e-02
6.0110275689e-01 3.9448224303e-03 1.5386971244e-02 -1.1442148814e-02 1.9331793675e-02
6.0333333333e-01 4.0050504629e-03 1.5352778481e-02 -1.1347728018e-02 1.9357828944e-02
6.0556390977e-01 4.0650567116e-03 1.5316018267e-02 -1.1250961555e-02 1.9381074978e-02
6.0779448622e-01 4.1248169491e-03 1.5276708241e-02 -1.1151891292e-02 1.9401525190e-02
6.1002506266e-01 4.1843067140e-03 1.5234866869e-02 -1.1050560155e-02 1.9419173583e-02
6.1225563910e-01 4.2435013201e-03 1.5190513433e-02 -1.0947012113e-02 1.9434014753e-02
6.1448621554e-01 4.3023758654e-03 1.5143668015e-02 -1.0841292150e-02 1.9446043881e-02
6.1671679198e-01 4.3609052414e-03 1.5094351490e-02 -1.0733446249e-02 1.9455256732e-02
6.1894736842e-01 4.4190641434e-03 1.5042585512e-02 -1.0623521369e-02 1.9461649656e-02
6.2117794486e-01 4.4768270807e-03 1.4988392504e-02 -1.0511565423e-02 1.9465219584e-02
6.2340852130e-01 4.5341683867e-03 1.4931795642e-02 -1.0397627256e-02 1.9465964029e-02
6.2563909774e-01 4.5910622305e-03 1.4872818850e-02 -1.0281756619e-02 1.9463881080e-02
6.2786967419e-01 4.6474826277e-03 1.4811486781e-02 -1.0164004153e-02 1.9458969409e-02
6.3010025063e-01 4.7034034517e-03 1.4747824811e-02 -1.0044421359e-02 1.9451228262e-02
6.3233082707e-01 4.7587984462e-03 1.4681859022e-02 -9.9230605758e-03 1.9440657468e-02
6.3456140351e-01 4.8136412367e-03 1.4613616195e-02 -9.7999749579e-03 1.9427257431e-02
6.3679197995e-01 4.8679053430e-03 1.4543123792e-02 -9.6752184492e-03 1.9411029135e-02
6.3902255639e-01 4.9215641922e-03 1.4470409951e-02 -9.5488457583e-03 1.9391974143e-02
6.4125313283e-01 4.9745911314e-03 1.4395503465e-02 -9.4209123336e-03 1.9370094596e-02
6.4348370927e-01 5.0269594410e-03 1.4318433778e-02 -9.2914743375e-03 1.9345393220e-02
6.4571428571e-01 5.0786423482e-03 1.4239230969e-02 -9.1605886206e-03 1.9317873317e-02
6.4794486216e-01 5.1296130407e-03 1.4157925736e-02 -9.0283126956e-03 1.9287538777e-02
6.5017543860e-01 5.1798446807e-03 1.4074549391e-02 -8.8947047103e-03 1.9254394072e-02
6.5240601504e-01 5.2293104195e-03 1.3989133841e-02 -8.7598234211e-03 1.9218444260e-02
6.5463659148e-01 5.2779834114e-03 1.3901711577e-02 -8.6237281656e-03 1.9179694988e-02
6.5686716792e-01 5.3258368289e-03 1.3812315664e-02 -8.4864788351e-03 1.9138152493e-02
6.5909774436e-01 5.3728438774e-03 1.3720979724e-02 -8.3481358468e-03 1.9093823602e-02
6.6132832080e-01 5.4189778105e-03 1.3627737926e-02 -8.2087601157e-03 1.9046715737e-02
6.6355889724e-01 5.4642119454e-03 1.3532624972e-02 -8.0684130261e-03 1.8996836917e-02
6.6578947368e-01 5.5085196784e-03 1.3435676081e-02 -7.9271564030e-03 1.8944195760e-02
6.6802005013e-01 5.5518745009e-03 1.3336926984e-02 -7.7850524831e-03 1.8888801485e-02
6.7025062657e-01 5.5942500151e-03 1.3236413900e-02 -7.6421638853e-03 1.8830663916e-02
6.7248120301e-01 5.6356199507e-03 1.3134173532e-02 -7.4985535816e-03 1.8769793483e-02
6.7471177945e-01 5.6759581808e-03 1.3030243048e-02 -7.3542848670e-03 1.8706201229e-02
6.7694235589e-01 5.7152387389e-03 1.2924660069e-02 -7.2094213297e-03 1.8639898807e-02
6.7917293233e-01 5.7534358353e-03 1.2817462656e-02 -7.0640268207e-03 1.8570898491e-02
6.8140350877e-01 5.7905238745e-03 1.2708689298e-02 -6.9181654231e-03 1.8499213172e-02
6.8363408521e-01 5.8264774720e-03 1.2598378894e-02 -6.7719014217e-03 1.8424856366e-02
6.8586466165e-01 5.8612714716e-03 1.2486570744e-02 -6.6252992721e-03 1.8347842215e-02
6.8809523810e-01 5.8948809632e-03 1.2373304532e-02 -6.4784235689e-03 1.8268185495e-02
6.9032581454e-01 5.9272812999e-03 1.2258620315e-02 -6.3313390151e-03 1.8185901615e-02
6.9255639098e-01 5.9584481163e-03 1.2142558506e-02 -6.1841103898e-03 1.8101006622e-02
6.9478696742e-01 5.9883573461e-03 1.2025159863e-02 -6.0368025170e-03 1.8013517209e-02
6.9701754386e-01 6.0169852403e-03 1.1906465473e-02 -5.8894802331e-03 1.7923450714e-02
6.9924812030e-01 6.0443083854e-03 1.1786516741e-02 -5.7422083552e-03 1.7830825126e-02
7.0147869674e-01 6.0703037221e-03 1.1665355370e-02 -5.5950516481e-03 1.7735659092e-02
7.0370927318e-01 6.0949485630e-03 1.1543023355e-02 -5.4480747925e-03 1.7637971918e-02
7.0593984962e-01 6.1182206121e-03 1.1419562964e-02 -5.3013423519e-03 1.7537783576e-02
7.0817042607e-01 6.1400979831e-03 1.1295016723e-02 -5.1549187399e-03 1.7435114706e-02
7.1040100251e-01 6.1605592185e-03 1.1169427405e-02 -5.0088681867e-03 1.7329986624e-02
7.1263157895e-01 6.1795833085e-03 1.1042838015e-02 -4.8632547069e-03 1.7222421324e-02
7.1486215539e-01 6.1971497099e-03 1.0915291775e-02 -4.7181420652e-03 1.7112441485e-02
7.1709273183e-01 6.2132383661e-03 1.0786832109e-02 -4.5735937434e-03 1.7000070476e-02
7.1932330827e-01 6.2278297255e-03 1.0657502633e-02 -4.4296729070e-03 1.6885332358e-02
7.2155388471e-01 6.2409047617e-03 1.0527347133e-02 -4.2864423712e-03 1.6768251895e-02
7.2378446115e-01 6.2524449927e-03 1.0396409560e-02 -4.1439645670e-03 1.6648854552e-02
7.2601503759e-01 6.2624325007e-03 1.0264734008e-02 -4.0023015074e-03 1.6527166509e-02
7.2824561404e-01 6.2708499517e-03 1.0132364705e-02 -3.8615147535e-03 1.6403214657e-02
7.3047619048e-01 6.2776806155e-03 9.9993459954e-03 -3.7216653799e-03 1.6277026611e-02
7.3270676692e-01 6.2829083856e-03 9.8657223263e-03 -3.5828139406e-03 1.6148630712e-02
7.3493734336e-01 6.2865177992e-03 9.7315382342e-03 -3.4450204350e-03 1.6018056033e-02
7.3716791980e-01 6.2884940571e-03 9.5968383297e-03 -3.3083442726e-03 1.5885332387e-02
7.3939849624e-01 6.2888230442e-03 9.4616672834e-03 -3.1728442392e-03 1.5750490328e-02
7.4162907268e-01 6.2874913494e-03 9.3260698113e-03 -3.0385784619e-03 1.5613561161e-02
7.4385964912e-01 6.2844862861e-03 9.1900906605e-03 -2.9056043744e-03 1.5474576947e-02
7.4609022556e-01 6.2797959124e-03 9.0537745944e-03 -2.7739786820e-03 1.5333570507e-02
7.4832080201e-01 6.2734090515e-03 8.9171663787e-03 -2.6437573272e-03 1.5190575430e-02
7.5055137845e-01 6.2653153121e-03 8.7803107664e-03 -2.5149954543e-03 1.5045626079e-02
7.5278195489e-01 6.2555051091e-03 8.6432524837e-03 -2.3877473745e-03 1.4898757593e-02
7.5501253133e-01 6.2439696838e-03 8.5060362149e-03 -2.2620665311e-03 1.4750005899e-02
7.5724310777e-01 6.2307011245e-03 8.3687065885e-03 -2.1380054640e-03 1.4599407713e-02
7.5947368421e-01 6.2156923872e-03 8.2313081617e-03 -2.0156157745e-03 1.4447000549e-02
7.6170426065e-01 6.1989373159e-03 8.0938854067e-03 -1.8949480908e-03 1.4292822723e-02
7.6393483709e-01 6.1804306635e-03 7.9564826953e-03 -1.7760520318e-03 1.4136913359e-02
7.6616541353e-01 6.1601681121e-03 7.8191442845e-03 -1.6589761725e-03 1.3979312397e-02
7.6839598997e-01 6.1381462933e-03 7.6819143018e-03 -1.5437680084e-03 1.3820060595e-02
7.7062656642e-01 6.1143628096e-03 7.5448367301e-03 -1.4304739205e-03 1.3659199540e-02
7.7285714286e-01 6.0888162540e-03 7.4079553934e-03 -1.3191391395e-03 1.3496771647e-02
7.7508771930e-01 6.0615062307e-03 7.2713139416e-03 -1.2098077109e-03 1.3332820172e-02
7.7731829574e-01 6.0324333761e-03 7.1349558356e-03 -1.1025224595e-03 1.3167389212e-02
7.7954887218e-01 6.0015993782e-03 6.9989243325e-03 -9.9732495432e-04 1.3000523711e-02
7.8177944862e-01 5.9690069976e-03 6.8632624704e-03 -8.9425547281e-04 1.2832269468e-02
7.8401002506e-01 5.9346600876e-03 6.7280130538e-03 -7.9335296616e-04 1.2662673141e-02
7.8624060150e-01 5.8985636142e-03 6.5932186380e-03 -6.9465502374e-04 1.2491782252e-02
7.8847117794e-01 5.8607236761e-03 6.4589215141e-03 -5.9819783806e-04 1.2319645190e-02
7.9070175439e-01 5.8211475247e-03 6.3251636943e-03 -5.0401616960e-04 1.2146311219e-02
7.9293233083e-01 5.7798435839e-03 6.1919868956e-03 -4.1214331176e-04 1.1971830479e-02
7.9516290727e-01 5.7368214696e-03 6.0594325255e-03 -3.2261105590e-04 1.1796253995e-02
7.9739348371e-01 5.6920920096e-03 5.9275416661e-03 -2.3544965645e-04 1.1619633676e-02
7.9962406015e-01 5.6456672624e-03 5.7963550585e-03 -1.5068779612e-04 1.1442022321e-02
8.0185463659e-01 5.5975605363e-03 5.6659130875e-03 -6.8352551202e-05 1.1263473624e-02
8.0408521303e-01 5.5477864089e-03 5.5362557660e-03 1.1530642947e-05 1.1084042175e-02
8.0631578947e-01 5.4963607453e-03 5.4074227190e-03 8.8938026327e-05 1.0903783464e-02
8.0854636591e-01 5.4433007165e-03 5.2794531680e-03 1.6384754855e-04 1.0722753885e-02
8.1077694236e-01 5.3886248180e-03 5.1523859151e-03 2.3623890290e-04 1.0541010733e-02
8.1300751880e-01 5.3323528871e-03 5.0262593268e-03 3.0609356025e-04 1.0358612214e-02
8.1523809524e-01 5.2745061208e-03 4.9011113181e-03 3.7339480270e-04 1.0175617439e-02
8.1746867168e-01 5.2151070933e-03 4.7769793362e-03 4.3812775705e-04 9.9920864295e-03
8.1969924812e-01 5.1541797721e-03 4.6539003441e-03 5.0027942800e-04 9.8080801162e-03
8.2192982456e-01 5.0917495352e-03 4.5319108041e-03 5.5983873108e-04 9.6236603393e-03
8.2416040100e-01 5.0278431868e-03 4.4110466615e-03 6.1679652525e-04 9.4388898483e-03
8.2639097744e-01 4.9624889729e-03 4.2913433276e-03 6.7114564526e-04 9.2538323005e-03
8.2862155388e-01 4.8957165966e-03 4.1728356630e-03 7.2288093356e-04 9.0685522596e-03
8.3085213033e-01 4.8275572324e-03 4.0555579605e-03 7.7199927193e-04 8.8831151929e-03
8.3308270677e-01 4.7580435406e-03 3.9395439280e-03 8.1849961263e-04 8.6975874686e-03
8.3531328321e-01 4.6872096805e-03 3.8248266713e-03 8.6238300918e-04 8.5120363517e-03
8.3754385965e-01 4.6150913231e-03 3.7114386765e-03 9.0365264656e-04 8.3265299996e-03
8.3977443609e-01 4.5417256637e-03 3.5994117926e-03 9.4231387104e-04 8.1411374563e-03
8.4200501253e-01 4.4671514328e-03 3.4887772135e-03 9.7837421933e-04 7.9559286462e-03
8.4423558897e-01 4.3914089070e-03 3.3795654598e-03 1.0118434472e-03 7.7709743667e-03
8.4646616541e-01 4.3145399188e-03 3.2718063612e-03 1.0427335576e-03 7.5863462799e-03
8.4869674185e-01 4.2365878653e-03 3.1655290377e-03 1.0710588277e-03 7.4021169030e-03
8.5092731830e-01 4.1575977166e-03 3.0607618812e-03 1.0968358355e-03 7.2183595978e-03
8.5315789474e-01 4.0776160224e-03 2.9575325365e-03 1.1200834858e-03 7.0351485589e-03
8.5538847118e-01 3.9966909178e-03 2.8558678827e-03 1.1408230351e-03 6.8525588005e-03
8.5761904762e-01 3.9148721286e-03 2.7557940134e-03 1.1590781152e-03 6.6706661419e-03
8.5984962406e-01 3.8322109742e-03 2.6573362175e-03 1.1748747568e-03 6.4895471917e-03
8.6208020050e-01 3.7487603704e-03 2.5605189595e-03 1.1882414109e-03 6.3092793299e-03
8.6431077694e-01 3.6645748297e-03 2.4653658595e-03 1.1992089702e-03 6.1299406891e-03
8.6654135338e-01 3.5797104609e-03 2.3718996725e-03 1.2078107884e-03 5.9516101334e-03
8.6877192982e-01 3.4942249669e-03 2.2801422685e-03 1.2140826984e-03 5.7743672354e-03
8.7100250627e-01 3.4081776406e-03 2.1901146109e-03 1.2180630297e-03 5.5982922515e-03
8.7323308271e-01 3.3216293594e-03 2.1018367358e-03 1.2197926235e-03 5.4234660952e-03
8.7546365915e-01 3.2346425770e-03 2.0153277304e-03 1.2193148466e-03 5.2499703074e-03
8.7769423559e-01 3.1472813142e-03 1.9306057108e-03 1.2166756034e-03 5.0778870250e-03
8.7992481203e-01 3.0596111465e-03 1.8476878003e-03 1.2119233462e-03 4.9072989468e-03
8.8215538847e-01 2.9716991900e-03 1.7665901062e-03 1.2051090838e-03 4.7382892962e-03
8.8438596491e-01 2.8836140842e-03 1.6873276974e-03 1.1962863868e-03 4.5709417816e-03
8.8661654135e-01 2.7954259728e-03 1.6099145805e-03 1.1855113923e-03 4.4053405533e-03
8.8884711779e-01 2.7072064808e-03 1.5343636764e-03 1.1728428044e-03 4.2415701571e-03
8.9107769424e-01 2.6190286888e-03 1.4606867955e-03 1.1583418933e-03 4.0797154843e-03
8.9330827068e-01 2.5309671042e-03 1.3888946134e-03 1.1420724908e-03 3.9198617176e-03
8.9553884712e-01 2.4430976285e-03 1.3189966455e-03 1.1241009830e-03 3.7620942741e-03
8.9776942356e-01 2.3554975206e-03 1.2510012211e-03 1.1044962995e-03 3.6064987417e-03
9.0000000000e-01 2.2682453562e-03 1.1849154569e-03 1.0833298992e-03 3.4531608131e-03


==> plots/ly_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-01 3.0979661172e+01 3.0527524563e+01 2.8481504555e-01 3.0242709518e+01 3.0812339609e+01
1.1000000000e-01 2.8811239995e+01 2.8532528862e+01 2.4175601665e-01 2.8290772845e+01 2.8774284879e+01
1.2000000000e-01 2.6951681869e+01 2.6797667536e+01 2.0270574998e-01 2.6594961786e+01 2.7000373286e+01
1.3000000000e-01 2.5336128640e+01 2.5271323470e+01 1.6721263279e-01 2.5104110837e+01 2.5438536103e+01
1.4000000000e-01 2.3917036610e+01 2.3915352341e+01 1.3520761247e-01 2.3780144729e+01 2.4050559954e+01
1.5000000000e-01 2.2658698925e+01 2.2700858381e+01 1.0684478936e-01 2.2594013592e+01 2.2807703171e+01
1.6000000000e-01 2.1533737311e+01 2.1605476116e+01 8.2458565090e-02 2.1523017551e+01 2.1687934681e+01
1.7000000000e-01 2.0520780191e+01 2.0611564606e+01 6.2624872179e-02 2.0548939734e+01 2.0674189478e+01
1.8000000000e-01 1.9602881950e+01 1.9704974854e+01 4.8274943327e-02 1.9656699911e+01 1.9753249798e+01
1.9000000000e-01 1.8766419999e+01 1.8874188553e+01 4.0463482143e-02 1.8833725071e+01 1.8914652035e+01
2.0000000000e-01 1.8000308400e+01 1.8109703916e+01 3.9045798910e-02 1.8070658118e+01 1.8148749715e+01
2.1000000000e-01 1.7295426372e+01 1.7403589783e+01 4.1776333745e-02 1.7361813449e+01 1.7445366117e+01
2.2000000000e-01 1.6644195802e+01 1.6749156619e+01 4.6029448937e-02 1.6703127170e+01 1.6795186068e+01
2.3000000000e-01 1.6040264105e+01 1.6140710170e+01 5.0224943506e-02 1.6090485227e+01 1.6190935114e+01
2.4000000000e-01 1.5478262821e+01 1.5573364413e+01 5.3686563014e-02 1.5519677850e+01 1.5627050976e+01
2.5000000000e-01 1.4953621574e+01 1.5042897619e+01 5.6213630584e-02 1.4986683989e+01 1.5099111250e+01
2.6000000000e-01 1.4462423014e+01 1.4545640137e+01 5.7826144889e-02 1.4487813992e+01 1.4603466282e+01
2.7000000000e-01 1.4001288546e+01 1.4078385726e+01 5.8640570915e-02 1.4019745155e+01 1.4137026297e+01
2.8000000000e-01 1.3567287428e+01 1.3638320593e+01 5.8808829921e-02 1.3579511763e+01 1.3697129423e+01
2.9000000000e-01 1.3157863822e+01 1.3222965844e+01 5.8486656056e-02 1.3164479188e+01 1.3281452500e+01
3.0000000000e-01 1.2770777762e+01 1.2830130229e+01 5.7816557190e-02 1.2772313671e+01 1.2887946786e+01
3.1000000000e-01 1.2404057020e+01 1.2457870871e+01 5.6918894595e-02 1.2400951977e+01 1.2514789766e+01
3.2000000000e-01 1.2055957588e+01 1.2104460289e+01 5.5888055296e-02 1.2048572234e+01 1.2160348344e+01
3.3000000000e-01 1.1724931001e+01 1.1768358425e+01 5.4792121058e-02 1.1713566304e+01 1.1823150546e+01
3.4000000000e-01 1.1409597164e+01 1.1448188755e+01 5.3674995352e-02 1.1394513760e+01 1.1501863751e+01
3.5000000000e-01 1.1108721615e+01 1.1142717743e+01 5.2560140671e-02 1.1090157603e+01 1.1195277884e+01
3.6000000000e-01 1.0821196403e+01 1.0850837097e+01 5.1455154108e-02 1.0799381942e+01 1.0902292251e+01
3.7000000000e-01 1.0546023911e+01 1.0571548395e+01 5.0356496863e-02 1.0521191898e+01 1.0621904892e+01
3.8000000000e-01 1.0282303122e+01 1.0303949742e+01 4.9253838895e-02 1.0254695903e+01 1.0353203581e+01
3.9000000000e-01 1.0029217885e+01 1.0047224169e+01 4.8133670973e-02 9.9990904978e+00 1.0095357840e+01
4.0000000000e-01 9.7860268646e+00 9.8006295414e+00 4.6982032222e-02 9.7536475092e+00 9.8476115736e+00
4.1000000000e-01 9.5520548789e+00 9.5634897907e+00 4.5786362471e-02 9.5177034282e+00 9.6092761531e+00
4.2000000000e-01 9.3266854204e+00 9.3351872775e+00 4.4536594328e-02 9.2906506832e+00 9.3797238719e+00
4.3000000000e-01 9.1093541628e+00 9.1151561515e+00 4.3225649374e-02 9.0719305021e+00 9.1583818009e+00
4.4000000000e-01 8.8995433080e+00 8.9028765683e+00 4.1849509288e-02 8.8610270590e+00 8.9447260775e+00
4.5000000000e-01 8.6967766454e+00 8.6978696511e+00 4.0407012812e-02 8.6574626383e+00 8.7382766639e+00
4.6000000000e-01 8.5006152204e+00 8.4996930945e+00 3.8899498197e-02 8.4607935963e+00 8.5385925927e+00
4.7000000000e-01 8.3106535229e+00 8.3079373211e+00 3.7330378040e-02 8.2706069431e+00 8.3452676991e+00
4.8000000000e-01 8.1265161239e+00 8.1222221143e+00 3.5704704756e-02 8.0865174096e+00 8.1579268191e+00
4.9000000000e-01 7.9478546965e+00 7.9421936605e+00 3.4028762296e-02 7.9081648982e+00 7.9762224228e+00
5.0000000000e-01 7.7743453705e+00 7.7675219409e+00 3.2309703291e-02 7.7352122376e+00 7.7998316442e+00
5.1000000000e-01 7.6056863744e+00 7.5978984256e+00 3.0555239572e-02 7.5673431860e+00 7.6284536652e+00
5.2000000000e-01 7.4415959275e+00 7.4330340251e+00 2.8773386911e-02 7.4042606382e+00 7.4618074120e+00
5.3000000000e-01 7.2818103496e+00 7.2726572634e+00 2.6972260627e-02 7.2456850028e+00 7.2996295240e+00
5.4000000000e-01 7.1260823590e+00 7.1165126417e+00 2.5159916552e-02 7.0913527251e+00 7.1416725582e+00
5.5000000000e-01 6.9741795355e+00 6.9643591653e+00 2.3344231008e-02 6.9410149343e+00 6.9877033964e+00
5.6000000000e-01 6.8258829264e+00 6.8159690114e+00 2.1532813360e-02 6.7944361981e+00 6.8375018248e+00
5.7000000000e-01 6.6809857778e+00 6.6711263169e+00 1.9732945170e-02 6.6513933717e+00 6.6908592621e+00
5.8000000000e-01 6.5392923735e+00 6.5296260704e+00 1.7951540560e-02 6.5116745298e+00 6.5475776109e+00
5.9000000000e-01 6.4006169681e+00 6.3912730927e+00 1.6195123140e-02 6.3750779696e+00 6.4074682158e+00
6.0000000000e-01 6.2647828013e+00 6.2558810928e+00 1.4469815570e-02 6.2414112772e+00 6.2703509084e+00
6.1000000000e-01 6.1316211800e+00 6.1232717877e+00 1.2781338500e-02 6.1104904492e+00 6.1360531262e+00
6.2000000000e-01 6.0009706200e+00 5.9932740755e+00 1.1135016223e-02 5.9821390593e+00 6.0044090918e+00
6.3000000000e-01 5.8726760351e+00 5.8657232518e+00 9.5357869253e-03 5.8561874649e+00 5.8752590388e+00
6.4000000000e-01 5.7465879644e+00 5.7404602606e+00 7.9882158385e-03 5.7324720447e+00 5.7484484764e+00
6.5000000000e-01 5.6225618300e+00 5.6173309702e+00 6.4965099916e-03 5.6108344603e+00 5.6238274802e+00
6.6000000000e-01 5.5004572139e+00 5.4961854666e+00 5.0645335630e-03 5.4911209331e+00 5.5012500002e+00
6.7000000000e-01 5.3801371469e+00 5.3768773534e+00 3.6958230840e-03 5.3731815303e+00 5.3805731764e+00
6.8000000000e-01 5.2614673978e+00 5.2592630508e+00 2.3936019509e-03 5.2568694489e+00 5.2616566528e+00
6.9000000000e-01 5.1443157540e+00 5.1432010834e+00 1.1607938617e-03 5.1420402896e+00 5.1443618773e+00
7.0000000000e-01 5.0285512821e+00 5.0285513437e+00 9.8367568949e-08 5.0285512454e+00 5.0285514421e+00
7.1000000000e-01 4.9140435546e+00 4.9151743216e+00 1.0863157763e-03 4.9140880059e+00 4.9162606374e+00
7.2000000000e-01 4.8006618286e+00 4.8029302829e+00 2.0961670364e-03 4.8008341158e+00 4.8050264499e+00
7.3000000000e-01 4.6882741596e+00 4.6916783803e+00 3.0276882681e-03 4.6886506921e+00 4.6947060686e+00
7.4000000000e-01 4.5767464275e+00 4.5812756768e+00 3.8793036401e-03 4.5773963731e+00 4.5851549804e+00
7.5000000000e-01 4.4659412516e+00 4.4715760533e+00 4.6496879426e-03 4.4669263654e+00 4.4762257413e+00
7.6000000000e-01 4.3557167604e+00 4.3624289717e+00 5.3377640386e-03 4.3570912077e+00 4.3677667358e+00
7.7000000000e-01 4.2459251771e+00 4.2536780501e+00 5.9427019239e-03 4.2477353482e+00 4.2596207521e+00
7.8000000000e-01 4.1364111691e+00 4.1451594002e+00 6.4639194173e-03 4.1386954808e+00 4.1516233196e+00
7.9000000000e-01 4.0270098939e+00 4.0366996588e+00 6.9010845426e-03 4.0297985743e+00 4.0436007434e+00
8.0000000000e-01 3.9175446543e+00 3.9281136261e+00 7.2541197142e-03 3.9208595064e+00 3.9353677458e+00
8.1000000000e-01 3.8078240458e+00 3.8192013915e+00 7.5232079062e-03 3.8116781836e+00 3.8267245995e+00
8.2000000000e-01 3.6976384362e+00 3.7097447899e+00 7.7088010729e-03 3.7020359888e+00 3.7174535909e+00
8.3000000000e-01 3.5867555611e+00 3.5995029671e+00 7.8116312070e-03 3.5916913358e+00 3.6073145983e+00
8.4000000000e-01 3.4749149304e+00 3.4882067515e+00 7.8327245722e-03 3.4803740269e+00 3.4960394761e+00
8.5000000000e-01 3.3618206110e+00 3.3755513948e+00 7.7734198624e-03 3.3677779750e+00 3.3833248147e+00
8.6000000000e-01 3.2471317576e+00 3.2611870508e+00 7.6353913317e-03 3.2535516594e+00 3.2688224421e+00
8.7000000000e-01 3.1304499533e+00 3.1447060524e+00 7.4206783685e-03 3.1372853740e+00 3.1521267308e+00
8.8000000000e-01 3.0113019334e+00 3.0256255565e+00 7.1317236285e-03 3.0184938329e+00 3.0327572801e+00
8.9000000000e-01 2.8891154482e+00 2.9033633057e+00 6.7714228218e-03 2.8965918829e+00 2.9101347285e+00
9.0000000000e-01 2.7631846214e+00 2.7772028584e+00 6.3431908254e-03 2.7708596676e+00 2.7835460492e+00
9.1000000000e-01 2.6326186507e+00 2.6462421203e+00 5.8510513934e-03 2.6403910689e+00 2.6520931717e+00
9.2000000000e-01 2.4962629609e+00 2.5093142715e+00 5.2997622357e-03 2.5040145093e+00 2.5146140337e+00
9.3000000000e-01 2.3525724347e+00 2.3648606896e+00 4.6949954328e-03 2.3601656942e+00 2.3695556850e+00
9.4000000000e-01 2.1993959040e+00 2.2107150083e+00 4.0436090413e-03 2.2066713993e+00 2.2147586174e+00
9.5000000000e-01 2.0335827347e+00 2.0437090778e+00 3.3540791222e-03 2.0403549986e+00 2.0470631569e+00
9.6000000000e-01 1.8501933745e+00 1.8588825870e+00 2.6372391371e-03 1.8562453479e+00 1.8615198261e+00
9.7000000000e-01 1.6406899993e+00 1.6476723192e+00 1.9076819867e-03 1.6457646372e+00 1.6495800012e+00
9.8000000000e-01 1.3878506649e+00 1.3928243654e+00 1.1868663001e-03 1.3916374991e+00 1.3940112317e+00
9.9000000000e-01 1.0450200086e+00 1.0476444645e+00 5.1217564867e-04 1.0471322888e+00 1.0481566401e+00


==> plots/ly_histogram_z0.500.dat <==
BinCenter Count
7.6960064433e+00 0
7.7055635206e+00 2
7.7151205979e+00 7
7.7246776752e+00 3
7.7342347525e+00 6
7.7437918298e+00 10
7.7533489071e+00 9
7.7629059844e+00 14
7.7724630617e+00 10
7.7820201390e+00 13
7.7915772163e+00 9
7.8011342936e+00 11
7.8106913709e+00 2
7.8202484482e+00 1
7.8298055255e+00 1
7.8393626028e+00 0
7.8489196801e+00 1
7.8584767574e+00 0
7.8680338346e+00 0
7.8775909119e+00 0
7.8871479892e+00 0
7.8967050665e+00 0
7.9062621438e+00 0
7.9158192211e+00 1
7.9253762984e+00 0


==> plots/ly_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-01 -1.4138255140e+00 8.9061308064e-01 -2.3044385947e+00 -5.2321243338e-01
1.1000000000e-01 -9.3491962531e-01 8.1095592362e-01 -1.7458755489e+00 -1.2396370169e-01
1.2000000000e-01 -5.5100202552e-01 7.2520054761e-01 -1.2762025731e+00 1.7419852209e-01
1.3000000000e-01 -2.4606945987e-01 6.3491728448e-01 -8.8098674435e-01 3.8884782461e-01
1.4000000000e-01 -6.7595048145e-03 5.4263119083e-01 -5.4939069564e-01 5.3587168601e-01
1.5000000000e-01 1.7819854253e-01 4.5160889743e-01 -2.7341035491e-01 6.2980743996e-01
1.6000000000e-01 3.1836177007e-01 3.6593381715e-01 -4.7572047078e-02 6.8429558722e-01
1.7000000000e-01 4.2184537182e-01 2.9099722047e-01 1.3084815135e-01 7.1284259229e-01
1.8000000000e-01 4.9552729884e-01 2.3431160478e-01 2.6121569407e-01 7.2983890362e-01
1.9000000000e-01 5.4521028032e-01 2.0470819776e-01 3.4050208255e-01 7.4991847808e-01
2.0000000000e-01 5.7575652936e-01 2.0550086918e-01 3.7025566018e-01 7.8125739855e-01
2.1000000000e-01 5.9120464909e-01 2.2834304539e-01 3.6286160369e-01 8.1954769448e-01
2.2000000000e-01 5.9487447307e-01 2.6087586792e-01 3.3399860515e-01 8.5575034099e-01
2.3000000000e-01 5.8946308107e-01 2.9474275280e-01 2.9472032828e-01 8.8420583387e-01
2.4000000000e-01 5.7713359860e-01 3.2580232271e-01 2.5133127589e-01 9.0293592131e-01
2.5000000000e-01 5.5959735893e-01 3.5235655003e-01 2.0724080891e-01 9.1195390896e-01
2.6000000000e-01 5.3818940856e-01 3.7397854681e-01 1.6421086176e-01 9.1216795537e-01
2.7000000000e-01 5.1393705351e-01 3.9090355963e-01 1.2303349388e-01 9.0484061314e-01
2.8000000000e-01 4.8762108450e-01 4.0370474058e-01 8.3916343917e-02 8.9132582508e-01
2.9000000000e-01 4.5982941045e-01 4.1310367715e-01 4.6725733299e-02 8.7293308760e-01
3.0000000000e-01 4.3100301250e-01 4.1984961337e-01 1.1153399128e-02 8.5085262586e-01
3.1000000000e-01 4.0147435420e-01 4.2463930517e-01 -2.3164950967e-02 8.2611365938e-01
3.2000000000e-01 3.7149860940e-01 4.2806553957e-01 -5.6566930167e-02 7.9956414897e-01
3.3000000000e-01 3.4127826670e-01 4.3058874781e-01 -8.9310481113e-02 7.7186701451e-01
3.4000000000e-01 3.1098182181e-01 4.3252810419e-01 -1.2154628239e-01 7.4350992600e-01
3.5000000000e-01 2.8075736498e-01 4.3406845363e-01 -1.5331108865e-01 7.1482581861e-01
3.6000000000e-01 2.5074191060e-01 4.3527873453e-01 -1.8453682393e-01 6.8602064514e-01
3.7000000000e-01 2.2106730452e-01 4.3613712610e-01 -2.1506982158e-01 6.5720443062e-01
3.8000000000e-01 1.9186349143e-01 4.3655837256e-01 -2.4469488113e-01 6.2842186399e-01
3.9000000000e-01 1.6325984133e-01 4.3641962172e-01 -2.7315978039e-01 5.9967946305e-01
4.0000000000e-01 1.3538513274e-01 4.3558237719e-01 -3.0019724445e-01 5.7096750994e-01
4.1000000000e-01 1.0836668219e-01 4.3390944225e-01 -3.2554276006e-01 5.4227612445e-01
4.2000000000e-01 8.2329002911e-02 4.3127676031e-01 -3.4894775739e-01 5.1360576322e-01
4.3000000000e-01 5.7392278084e-02 4.2758072057e-01 -3.7018844248e-01 4.8497299865e-01
4.4000000000e-01 3.3670848719e-02 4.2274181733e-01 -3.8907096862e-01 4.5641266605e-01
4.5000000000e-01 1.1271845818e-02 4.1670561559e-01 -4.0543376977e-01 4.2797746141e-01
4.6000000000e-01 -9.7059590029e-03 4.0944188660e-01 -4.1914784560e-01 3.9973592760e-01
4.7000000000e-01 -2.9173051931e-02 4.0094261856e-01 -4.3011567049e-01 3.7176956663e-01
4.8000000000e-01 -4.7049821326e-02 3.9121943435e-01 -4.3826925568e-01 3.4416961303e-01
4.9000000000e-01 -6.3266964314e-02 3.8030079220e-01 -4.4356775652e-01 3.1703382789e-01
5.0000000000e-01 -7.7765683335e-02 3.6822921741e-01 -4.4599490075e-01 2.9046353408e-01
5.1000000000e-01 -9.0497705955e-02 3.5505871633e-01 -4.4555642228e-01 2.6456101037e-01
5.2000000000e-01 -1.0142516259e-01 3.4085245442e-01 -4.4227761701e-01 2.3942729183e-01
5.3000000000e-01 -1.1052035542e-01 3.2568073269e-01 -4.3620108811e-01 2.1516037727e-01
5.4000000000e-01 -1.1776544884e-01 3.0961926597e-01 -4.2738471481e-01 1.9185381714e-01
5.5000000000e-01 -1.2315210765e-01 2.9274774795e-01 -4.1589985560e-01 1.6959564031e-01
5.6000000000e-01 -1.2668110547e-01 2.7514867731e-01 -4.0182978278e-01 1.4846757184e-01
5.7000000000e-01 -1.2836192131e-01 2.5690641463e-01 -3.8526833594e-01 1.2854449332e-01
5.8000000000e-01 -1.2821233897e-01 2.3810643852e-01 -3.6631877749e-01 1.0989409955e-01
5.9000000000e-01 -1.2625806033e-01 2.1883477026e-01 -3.4509283059e-01 9.2576709926e-02
6.0000000000e-01 -1.2253234110e-01 1.9917753863e-01 -3.2170987973e-01 7.6645197522e-02
6.1000000000e-01 -1.1707565515e-01 1.7922065933e-01 -2.9629631448e-01 6.2145004181e-02
6.2000000000e-01 -1.0993539191e-01 1.5904960651e-01 -2.6898499842e-01 4.9114214600e-02
6.3000000000e-01 -1.0116558997e-01 1.3874925686e-01 -2.3991484683e-01 3.7583666896e-02
6.4000000000e-01 -9.0826709018e-02 1.1840378990e-01 -2.0923049891e-01 2.7577080877e-02
6.5000000000e-01 -7.8985441729e-02 9.8096630253e-02 -1.7708207198e-01 1.9111188524e-02
6.6000000000e-01 -6.5714566846e-02 7.7910420703e-02 -1.4362498755e-01 1.2195853857e-02
6.7000000000e-01 -5.1092844775e-02 5.7927016284e-02 -1.0901986106e-01 6.8341715084e-03
6.8000000000e-01 -3.5204957090e-02 3.8227492037e-02 -7.3432449127e-02 3.0225349473e-03
6.9000000000e-01 -1.8141491854e-02 1.8892158349e-02 -3.7033650202e-02 7.5066649505e-04
7.0000000000e-01 1.0227187762e-06 1.6316949852e-06 -6.0897620900e-07 2.6544137614e-06
7.1000000000e-01 1.9120032858e-02 1.8368410145e-02 7.5162271215e-04 3.7488443003e-02
7.2000000000e-01 3.9106817583e-02 3.6136687473e-02 2.9701301107e-03 7.5243505056e-02
7.3000000000e-01 5.9846284852e-02 5.3226834417e-02 6.6194504349e-03 1.1307311927e-01
7.4000000000e-01 8.1216697795e-02 6.9562130726e-02 1.1654567069e-02 1.5077882852e-01
7.5000000000e-01 1.0308932109e-01 8.5066555394e-02 1.8022765694e-02 1.8815587648e-01
7.6000000000e-01 1.2532797468e-01 9.9664793293e-02 2.5663181388e-02 2.2499276797e-01
7.7000000000e-01 1.4778847847e-01 1.1328224714e-01 3.4506231334e-02 2.6107072561e-01
7.8000000000e-01 1.7031796686e-01 1.2584505415e-01 4.4472912702e-02 2.9616302101e-01
7.9000000000e-01 1.9275404590e-01 1.3728010663e-01 5.5473939268e-02 3.3003415253e-01
8.0000000000e-01 2.1492375785e-01 1.4751507559e-01 6.7408682253e-02 3.6243883344e-01
8.1000000000e-01 2.3664230661e-01 1.5647843670e-01 8.0163869914e-02 3.9312074331e-01
8.2000000000e-01 2.5771148301e-01 1.6409949760e-01 9.3611985412e-02 4.2181098062e-01
8.3000000000e-01 2.7791770776e-01 1.7030842614e-01 1.0760928162e-01 4.4822613390e-01
8.4000000000e-01 2.9702958091e-01 1.7503627877e-01 1.2199330214e-01 4.7206585967e-01
8.5000000000e-01 3.1479478447e-01 1.7821502890e-01 1.3657975557e-01 4.9300981337e-01
8.6000000000e-01 3.3093612317e-01 1.7977759503e-01 1.5115852814e-01 5.1071371820e-01
8.7000000000e-01 3.4514639592e-01 1.7965786906e-01 1.6548852686e-01 5.2480426497e-01
8.8000000000e-01 3.5708164877e-01 1.7779074592e-01 1.7929090285e-01 5.3487239469e-01
8.9000000000e-01 3.6635213559e-01 1.7411215769e-01 1.9223997791e-01 5.4046429328e-01
9.0000000000e-01 3.7250994679e-01 1.6855911850e-01 2.0395082829e-01 5.4106906530e-01
9.1000000000e-01 3.7503164652e-01 1.6106979444e-01 2.1396185209e-01 5.3610144096e-01
9.2000000000e-01 3.7329316188e-01 1.5158362786e-01 2.2170953402e-01 5.2487678974e-01
9.3000000000e-01 3.6653212353e-01 1.4004158074e-01 2.2649054280e-01 5.0657370427e-01
9.4000000000e-01 3.5378879855e-01 1.2638664181e-01 2.2740215674e-01 4.8017544036e-01
9.5000000000e-01 3.3380803979e-01 1.1056494632e-01 2.2324309347e-01 4.4437298611e-01
9.6000000000e-01 3.0486396494e-01 9.2528428447e-02 2.1233553649e-01 3.9739239339e-01
9.7000000000e-01 2.6441270719e-01 7.2241799955e-02 1.9217090724e-01 3.3665450715e-01
9.8000000000e-01 2.0829194133e-01 4.9704377141e-02 1.5858756419e-01 2.5799631848e-01
9.9000000000e-01 1.2833399326e-01 2.5045018949e-02 1.0328897431e-01 1.5337901221e-01


==> plots/m11_e6_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 8.0364286798e-01 7.9442510403e-01 5.9910060325e-03 7.8843409799e-01 8.0041611006e-01
2.0000000000e-02 9.0826627599e-01 8.9968617738e-01 6.9238683292e-03 8.9276230905e-01 9.0661004570e-01
3.0000000000e-02 9.7636459597e-01 9.6841242098e-01 7.3708553568e-03 9.6104156562e-01 9.7578327633e-01
4.0000000000e-02 1.0281331895e+00 1.0207626744e+00 7.5795788206e-03 1.0131830956e+00 1.0283422532e+00
5.0000000000e-02 1.0704282808e+00 1.0635948136e+00 7.6412171196e-03 1.0559535965e+00 1.0712360307e+00
6.0000000000e-02 1.1064703845e+00 1.1001347732e+00 7.6015483551e-03 1.0925332249e+00 1.1077363216e+00
7.0000000000e-02 1.1380484972e+00 1.1321766225e+00 7.4875811929e-03 1.1246890414e+00 1.1396642037e+00
8.0000000000e-02 1.1662663331e+00 1.1608282823e+00 7.3169496949e-03 1.1535113326e+00 1.1681452320e+00
9.0000000000e-02 1.1918559851e+00 1.1868252604e+00 7.1020033853e-03 1.1797232570e+00 1.1939272638e+00
1.0000000000e-01 1.2153296078e+00 1.2106824921e+00 6.8518485503e-03 1.2038306435e+00 1.2175343406e+00
1.1000000000e-01 1.2370604453e+00 1.2327755065e+00 6.5734708774e-03 1.2262020356e+00 1.2393489774e+00
1.2000000000e-01 1.2573294732e+00 1.2533871789e+00 6.2723995946e-03 1.2471147793e+00 1.2596595785e+00
1.3000000000e-01 1.2763538630e+00 1.2727362774e+00 5.9531234199e-03 1.2667831540e+00 1.2786894008e+00
1.4000000000e-01 1.2943051876e+00 1.2909957313e+00 5.6193633019e-03 1.2853763680e+00 1.2966150946e+00
1.5000000000e-01 1.3113215253e+00 1.3083047827e+00 5.2742581390e-03 1.3030305245e+00 1.3135790408e+00
1.6000000000e-01 1.3275157723e+00 1.3247773349e+00 4.9204953110e-03 1.3198568396e+00 1.3296978302e+00
1.7000000000e-01 1.3429815106e+00 1.3405078492e+00 4.5604049253e-03 1.3359474442e+00 1.3450682541e+00
1.8000000000e-01 1.3577972503e+00 1.3555756089e+00 4.1960294642e-03 1.3513795794e+00 1.3597716383e+00
1.9000000000e-01 1.3720295611e+00 1.3700478683e+00 3.8291763039e-03 1.3662186920e+00 1.3738770446e+00
2.0000000000e-01 1.3857354256e+00 1.3839822205e+00 3.4614580288e-03 1.3805207625e+00 1.3874436786e+00
2.1000000000e-01 1.3989640372e+00 1.3974284062e+00 3.0943238699e-03 1.3943340823e+00 1.4005227300e+00
2.2000000000e-01 1.4117581935e+00 1.4104297164e+00 2.7290845704e-03 1.4077006318e+00 1.4131588009e+00
2.3000000000e-01 1.4241553901e+00 1.4230240940e+00 2.3669323037e-03 1.4206571617e+00 1.4253910263e+00
2.4000000000e-01 1.4361886895e+00 1.4352450092e+00 2.0089568142e-03 1.4332360524e+00 1.4372539660e+00
2.5000000000e-01 1.4478874190e+00 1.4471221620e+00 1.6561586359e-03 1.4454660034e+00 1.4487783207e+00
2.6000000000e-01 1.4592777362e+00 1.4586820526e+00 1.3094600264e-03 1.4573725926e+00 1.4599915127e+00
2.7000000000e-01 1.4703830919e+00 1.4699484477e+00 9.6971410023e-04 1.4689787336e+00 1.4709181618e+00
2.8000000000e-01 1.4812246113e+00 1.4809427652e+00 6.3771256856e-04 1.4803050526e+00 1.4815804778e+00
2.9000000000e-01 1.4918214121e+00 1.4916843943e+00 3.1419273891e-04 1.4913702015e+00 1.4919985870e+00
3.0000000000e-01 1.5021908696e+00 1.5021909632e+00 1.3729568351e-06 1.5021895903e+00 1.5021923362e+00
3.1000000000e-01 1.5123488406e+00 1.5124785652e+00 3.0471010946e-04 1.5121738551e+00 1.5127832754e+00
3.2000000000e-01 1.5223098536e+00 1.5225619499e+00 5.9883985722e-04 1.5219631100e+00 1.5231607898e+00
3.3000000000e-01 1.5320872708e+00 1.5324546867e+00 8.8199365435e-04 1.5315726930e+00 1.5333366803e+00
3.4000000000e-01 1.5416934273e+00 1.5421693051e+00 1.1536396977e-03 1.5410156654e+00 1.5433229448e+00
3.5000000000e-01 1.5511397510e+00 1.5517174160e+00 1.4132778474e-03 1.5503041382e+00 1.5531306939e+00
3.6000000000e-01 1.5604368672e+00 1.5611098163e+00 1.6604366812e-03 1.5594493797e+00 1.5627702530e+00
3.7000000000e-01 1.5695946892e+00 1.5703565806e+00 1.8946712508e-03 1.5684619094e+00 1.5722512519e+00
3.8000000000e-01 1.5786224981e+00 1.5794671416e+00 2.1155611233e-03 1.5773515805e+00 1.5815827027e+00
3.9000000000e-01 1.5875290134e+00 1.5884503604e+00 2.3227086376e-03 1.5861276518e+00 1.5907730690e+00
4.0000000000e-01 1.5963224551e+00 1.5973145897e+00 2.5157373383e-03 1.5947988523e+00 1.5998303270e+00
4.1000000000e-01 1.6050105996e+00 1.6060677288e+00 2.6942905644e-03 1.6033734382e+00 1.6087620194e+00
4.2000000000e-01 1.6136008289e+00 1.6147172741e+00 2.8580301734e-03 1.6118592440e+00 1.6175753043e+00
4.3000000000e-01 1.6221001761e+00 1.6232703637e+00 3.0066353880e-03 1.6202637283e+00 1.6262769991e+00
4.4000000000e-01 1.6305153662e+00 1.6317338177e+00 3.1398017511e-03 1.6285940160e+00 1.6348736195e+00
4.5000000000e-01 1.6388528528e+00 1.6401141759e+00 3.2572401848e-03 1.6368569357e+00 1.6433714161e+00
4.6000000000e-01 1.6471188531e+00 1.6484177311e+00 3.3586761450e-03 1.6450590549e+00 1.6517764072e+00
4.7000000000e-01 1.6553193791e+00 1.6566505608e+00 3.4438488723e-03 1.6532067119e+00 1.6600944097e+00
4.8000000000e-01 1.6634602678e+00 1.6648185563e+00 3.5125107400e-03 1.6613060456e+00 1.6683310671e+00
4.9000000000e-01 1.6715472087e+00 1.6729274502e+00 3.5644267074e-03 1.6693630235e+00 1.6764918770e+00
5.0000000000e-01 1.6795857712e+00 1.6809828423e+00 3.5993738908e-03 1.6773834684e+00 1.6845822162e+00
5.1000000000e-01 1.6875814299e+00 1.6889902243e+00 3.6171412748e-03 1.6853730830e+00 1.6926073655e+00
5.2000000000e-01 1.6955395897e+00 1.6969550040e+00 3.6175295978e-03 1.6933374744e+00 1.7005725336e+00
5.3000000000e-01 1.7034656103e+00 1.7048825290e+00 3.6003514638e-03 1.7012821775e+00 1.7084828804e+00
5.4000000000e-01 1.7113648310e+00 1.7127781093e+00 3.5654317604e-03 1.7092126776e+00 1.7163435411e+00
5.5000000000e-01 1.7192425951e+00 1.7206470412e+00 3.5126085020e-03 1.7171344327e+00 1.7241596497e+00
5.6000000000e-01 1.7271042751e+00 1.7284946301e+00 3.4417342864e-03 1.7250528958e+00 1.7319363644e+00
5.7000000000e-01 1.7349552988e+00 1.7363262152e+00 3.3526786570e-03 1.7329735365e+00 1.7396788938e+00
5.8000000000e-01 1.7428011758e+00 1.7441471937e+00 3.2453318428e-03 1.7409018619e+00 1.7473925256e+00
5.9000000000e-01 1.7506475267e+00 1.7519630477e+00 3.1196106545e-03 1.7488434371e+00 1.7550826584e+00
6.0000000000e-01 1.7585001130e+00 1.7597793711e+00 2.9754678648e-03 1.7568039033e+00 1.7627548390e+00
6.1000000000e-01 1.7663648698e+00 1.7676018998e+00 2.8129074189e-03 1.7647889924e+00 1.7704148073e+00
6.2000000000e-01 1.7742479418e+00 1.7754365435e+00 2.6320097958e-03 1.7728045337e+00 1.7780685533e+00
6.3000000000e-01 1.7821557221e+00 1.7832894207e+00 2.4329758847e-03 1.7808564448e+00 1.7857223966e+00
6.4000000000e-01 1.7900948951e+00 1.7911668974e+00 2.2162065062e-03 1.7889506909e+00 1.7933831039e+00
6.5000000000e-01 1.7980724852e+00 1.7990756302e+00 1.9824551304e-03 1.7970931751e+00 1.8010580854e+00
6.6000000000e-01 1.8060959110e+00 1.8070226142e+00 1.7331429171e-03 1.8052894712e+00 1.8087557571e+00
6.7000000000e-01 1.8141730462e+00 1.8150152370e+00 1.4710683961e-03 1.8135441686e+00 1.8164863054e+00
6.8000000000e-01 1.8223122902e+00 1.8230613415e+00 1.2021840341e-03 1.8218591575e+00 1.8242635255e+00
6.9000000000e-01 1.8305226480e+00 1.8311692956e+00 9.4056995397e-04 1.8302287257e+00 1.8321098656e+00
7.0000000000e-01 1.8388138234e+00 1.8393480746e+00 7.2292615525e-04 1.8386251484e+00 1.8400710007e+00
7.1000000000e-01 1.8471963271e+00 1.8476073556e+00 6.3446191749e-04 1.8469728937e+00 1.8482418175e+00
7.2000000000e-01 1.8556816032e+00 1.8559576288e+00 7.5573980979e-04 1.8552018890e+00 1.8567133686e+00
7.3000000000e-01 1.8642821784e+00 1.8644103277e+00 1.0385324316e-03 1.8633717953e+00 1.8654488602e+00
7.4000000000e-01 1.8730118395e+00 1.8729779841e+00 1.4065813051e-03 1.8715714028e+00 1.8743845654e+00
7.5000000000e-01 1.8818858452e+00 1.8816744127e+00 1.8243893605e-03 1.8798500234e+00 1.8834988021e+00
7.6000000000e-01 1.8909211816e+00 1.8905149337e+00 2.2781203708e-03 1.8882368134e+00 1.8927930541e+00
7.7000000000e-01 1.9001368722e+00 1.8995166422e+00 2.7619885404e-03 1.8967546537e+00 1.9022786308e+00
7.8000000000e-01 1.9095543577e+00 1.9086987381e+00 3.2733890214e-03 1.9054253491e+00 1.9119721271e+00
7.9000000000e-01 1.9191979653e+00 1.9180829327e+00 3.8111405105e-03 1.9142717922e+00 1.9218940732e+00
8.0000000000e-01 1.9290954942e+00 1.9276939559e+00 4.3747850625e-03 1.9233191708e+00 1.9320687410e+00
8.1000000000e-01 1.9392789536e+00 1.9375601941e+00 4.9642830573e-03 1.9325959111e+00 1.9425244772e+00
8.2000000000e-01 1.9497855042e+00 1.9477145028e+00 5.5798731545e-03 1.9421346296e+00 1.9532943759e+00
8.3000000000e-01 1.9606586731e+00 1.9581952539e+00 6.2220092853e-03 1.9519732446e+00 1.9644172632e+00
8.4000000000e-01 1.9719499461e+00 1.9690477054e+00 6.8913384984e-03 1.9621563669e+00 1.9759390439e+00
8.5000000000e-01 1.9837208828e+00 1.9803258184e+00 7.5887044702e-03 1.9727371140e+00 1.9879145229e+00
8.6000000000e-01 1.9960459787e+00 1.9920947109e+00 8.3151711900e-03 1.9837795397e+00 2.0004098821e+00
8.7000000000e-01 2.0090166123e+00 2.0044340350e+00 9.0720668687e-03 1.9953619681e+00 2.0135061019e+00
8.8000000000e-01 2.0227466090e+00 2.0174427280e+00 9.8610525407e-03 2.0075816754e+00 2.0273037805e+00
8.9000000000e-01 2.0373802864e+00 2.0312458665e+00 1.0684224993e-02 2.0205616415e+00 2.0419300915e+00
9.0000000000e-01 2.0531044333e+00 2.0460048470e+00 1.1544271515e-02 2.0344605755e+00 2.0575491185e+00


==> plots/m11_e6_histogram_z0.500.dat <==
BinCenter Count
1.6728288234e+00 0
1.6736415442e+00 1
1.6744542650e+00 1
1.6752669858e+00 3
1.6760797066e+00 5
1.6768924274e+00 6
1.6777051482e+00 7
1.6785178690e+00 10
1.6793305898e+00 5
1.6801433106e+00 8
1.6809560314e+00 8
1.6817687521e+00 10
1.6825814729e+00 11
1.6833941937e+00 5
1.6842069145e+00 4
1.6850196353e+00 6
1.6858323561e+00 1
1.6866450769e+00 2
1.6874577977e+00 2
1.6882705185e+00 2
1.6890832393e+00 2
1.6898959601e+00 0
1.6907086809e+00 0
1.6915214017e+00 1
1.6923341225e+00 0


==> plots/m11_e6_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -5.1106369881e-01 3.3216143500e-01 -8.4322513381e-01 -1.7890226382e-01
2.0000000000e-02 -4.4962795384e-01 3.6283554430e-01 -8.1246349814e-01 -8.6792409539e-02
3.0000000000e-02 -4.0236376451e-01 3.7295018196e-01 -7.7531394647e-01 -2.9413582557e-02
4.0000000000e-02 -3.6341376183e-01 3.7372194586e-01 -7.3713570769e-01 1.0308184028e-02
5.0000000000e-02 -3.3005090137e-01 3.6906456459e-01 -6.9911546596e-01 3.9013663213e-02
6.0000000000e-02 -3.0076906398e-01 3.6086661417e-01 -6.6163567815e-01 6.0097550194e-02
7.0000000000e-02 -2.7463711077e-01 3.5020633081e-01 -6.2484344158e-01 7.5569220048e-02
8.0000000000e-02 -2.5103334529e-01 3.3776777966e-01 -5.8880112495e-01 8.6734434367e-02
9.0000000000e-02 -2.2951894231e-01 3.2401779285e-01 -5.5353673516e-01 9.4498850540e-02
1.0000000000e-01 -2.0977084859e-01 3.0929251007e-01 -5.1906335866e-01 9.9521661476e-02
1.1000000000e-01 -1.9154327076e-01 2.9384413333e-01 -4.8538740409e-01 1.0230086257e-01
1.2000000000e-01 -1.7464416730e-01 2.7786814770e-01 -4.5251231500e-01 1.0322398040e-01
1.3000000000e-01 -1.5892017663e-01 2.6152012289e-01 -4.2044029953e-01 1.0259994626e-01
1.4000000000e-01 -1.4424655819e-01 2.4492658311e-01 -3.8917314130e-01 1.0068002491e-01
1.5000000000e-01 -1.3052025106e-01 2.2819231687e-01 -3.5871256794e-01 9.7672065812e-02
1.6000000000e-01 -1.1765494673e-01 2.1140545510e-01 -3.2906040183e-01 9.3750508370e-02
1.7000000000e-01 -1.0557750589e-01 1.9464109745e-01 -3.0021860334e-01 8.9063591561e-02
1.8000000000e-01 -9.4225297595e-02 1.7796396461e-01 -2.7218926221e-01 8.3738667020e-02
1.9000000000e-01 -8.3544186815e-02 1.6143037872e-01 -2.4497456554e-01 7.7886191908e-02
2.0000000000e-01 -7.3486987787e-02 1.4508976945e-01 -2.1857675724e-01 7.1602781665e-02
2.1000000000e-01 -6.4012258291e-02 1.2898583813e-01 -1.9299809642e-01 6.4973579840e-02
2.2000000000e-01 -5.5083347743e-02 1.1315747067e-01 -1.6824081841e-01 5.8074122924e-02
2.3000000000e-01 -4.6667637169e-02 9.7639462942e-02 -1.4430710011e-01 5.0971825773e-02
2.4000000000e-01 -3.8735926223e-02 8.2463104065e-02 -1.2119903029e-01 4.3727177843e-02
2.5000000000e-01 -3.1261934344e-02 6.7656650510e-02 -9.8918584854e-02 3.6394716166e-02
2.6000000000e-01 -2.4221891536e-02 5.3245715483e-02 -7.7467607019e-02 2.9023823948e-02
2.7000000000e-01 -1.7594200251e-02 3.9253592021e-02 -5.6847792272e-02 2.1659391770e-02
2.8000000000e-01 -1.1359154285e-02 2.5701525192e-02 -3.7060679477e-02 1.4342370907e-02
2.9000000000e-01 -5.4987037739e-03 1.2608958948e-02 -1.8107662722e-02 7.1102551737e-03
3.0000000000e-01 3.7421717297e-06 5.4870188032e-05 -5.1128016303e-05 5.8612359762e-05
3.1000000000e-01 5.1634818695e-03 1.2128495237e-02 -6.9650133671e-03 1.7291977106e-02
3.2000000000e-01 9.9946617800e-03 2.3741724530e-02 -1.3747062750e-02 3.3736386310e-02
3.3000000000e-01 1.4510395748e-02 3.4832672022e-02 -2.0322276274e-02 4.9343067770e-02
3.4000000000e-01 1.8722866153e-02 4.5388624976e-02 -2.6665758823e-02 6.4111491129e-02
3.5000000000e-01 2.2643409713e-02 5.5397899971e-02 -3.2754490258e-02 7.8041309683e-02
3.6000000000e-01 2.6282590145e-02 6.4849741172e-02 -3.8567151027e-02 9.1132331317e-02
3.7000000000e-01 2.9650259523e-02 7.3734245279e-02 -4.4083985756e-02 1.0338450480e-01
3.8000000000e-01 3.2755609783e-02 8.2042296802e-02 -4.9286687019e-02 1.1479790658e-01
3.9000000000e-01 3.5607215619e-02 8.9765510863e-02 -5.4158295244e-02 1.2537272648e-01
4.0000000000e-01 3.8213069749e-02 9.6896182265e-02 -5.8683112515e-02 1.3510925201e-01
4.1000000000e-01 4.0580611368e-02 1.0342723998e-01 -6.2846628613e-02 1.4400785135e-01
4.2000000000e-01 4.2716748456e-02 1.0935220642e-01 -6.6635457967e-02 1.5206895488e-01
4.3000000000e-01 4.4627874464e-02 1.1466516098e-01 -7.0037286514e-02 1.5929303544e-01
4.4000000000e-01 4.6319879822e-02 1.1936070747e-01 -7.3040827645e-02 1.6568058729e-01
4.5000000000e-01 4.7798158560e-02 1.2343394522e-01 -7.5635786660e-02 1.7123210378e-01
4.6000000000e-01 4.9067610320e-02 1.2688044366e-01 -7.7812833340e-02 1.7594805398e-01
4.7000000000e-01 5.0132637889e-02 1.2969622033e-01 -7.9563582437e-02 1.7982885821e-01
4.8000000000e-01 5.0997140359e-02 1.3187772247e-01 -8.0880582112e-02 1.8287486283e-01
4.9000000000e-01 5.1664501919e-02 1.3342181249e-01 -8.1757310573e-02 1.8508631441e-01
5.0000000000e-01 5.2137576230e-02 1.3432575772e-01 -8.2188181486e-02 1.8646333395e-01
5.1000000000e-01 5.2418666252e-02 1.3458722532e-01 -8.2168559071e-02 1.8700589158e-01
5.2000000000e-01 5.2509499334e-02 1.3420428369e-01 -8.1694784352e-02 1.8671378302e-01
5.3000000000e-01 5.2411197277e-02 1.3317541197e-01 -8.0764214688e-02 1.8558660924e-01
5.4000000000e-01 5.2124241017e-02 1.3149952082e-01 -7.9375279803e-02 1.8362376184e-01
5.5000000000e-01 5.1648429453e-02 1.2917598850e-01 -7.7527559050e-02 1.8082441796e-01
5.6000000000e-01 5.0982831866e-02 1.2620471897e-01 -7.5221887102e-02 1.7718755083e-01
5.7000000000e-01 5.0125733220e-02 1.2258623234e-01 -7.2460499122e-02 1.7271196556e-01
5.8000000000e-01 4.9074571520e-02 1.1832180442e-01 -6.9247232898e-02 1.6739637594e-01
5.9000000000e-01 4.7825866200e-02 1.1341368257e-01 -6.5587816367e-02 1.6123954877e-01
6.0000000000e-01 4.6375136336e-02 1.0786542479e-01 -6.1490288458e-02 1.5424056113e-01
6.1000000000e-01 4.4716807236e-02 1.0168244434e-01 -5.6965637099e-02 1.4639925157e-01
6.2000000000e-01 4.2844103644e-02 9.4872911542e-02 -5.2028807898e-02 1.3771701519e-01
6.3000000000e-01 4.0748927473e-02 8.7449306499e-02 -4.6700379027e-02 1.2819823397e-01
6.4000000000e-01 3.8421717530e-02 7.9431223295e-02 -4.1009505765e-02 1.1785294083e-01
6.5000000000e-01 3.5851288186e-02 7.0850742463e-02 -3.4999454277e-02 1.0670203065e-01
6.6000000000e-01 3.3024643262e-02 6.1763495335e-02 -2.8738852073e-02 9.4788138598e-02
6.7000000000e-01 2.9926760631e-02 5.2273558590e-02 -2.2346797959e-02 8.2200319222e-02
6.8000000000e-01 2.6540341984e-02 4.2595712680e-02 -1.6055370695e-02 6.9136054664e-02
6.9000000000e-01 2.2845520949e-02 3.3229550544e-02 -1.0384029595e-02 5.6075071493e-02
7.0000000000e-01 1.8819521122e-02 2.5465782549e-02 -6.6462614271e-03 4.4285303671e-02
7.1000000000e-01 1.4436253494e-02 2.2283743184e-02 -7.8474896906e-03 3.6719996678e-02
7.2000000000e-01 9.6658400749e-03 2.6464428280e-02 -1.6798588205e-02 3.6130268355e-02
7.3000000000e-01 4.4740470611e-03 3.6258034890e-02 -3.1783987828e-02 4.0732081951e-02
7.4000000000e-01 -1.1783936941e-03 4.8958423553e-02 -5.0136817247e-02 4.7780029859e-02
7.5000000000e-01 -7.3366021409e-03 6.3305399953e-02 -7.0642002094e-02 5.5968797813e-02
7.6000000000e-01 -1.4052541732e-02 7.8802576329e-02 -9.2855118061e-02 6.4750034598e-02
7.7000000000e-01 -2.1386231533e-02 9.5236489244e-02 -1.1662272078e-01 7.3850257710e-02
7.8000000000e-01 -2.9407239791e-02 1.1250482441e-01 -1.4191206421e-01 8.3097584624e-02
7.9000000000e-01 -3.8196540530e-02 1.3055436993e-01 -1.6875091046e-01 9.2357829395e-02
8.0000000000e-01 -4.7848843635e-02 1.4935617740e-01 -1.9720502103e-01 1.0150733376e-01
8.1000000000e-01 -5.8475549836e-02 1.6889458726e-01 -2.2737013710e-01 1.1041903743e-01
8.2000000000e-01 -7.0208541404e-02 1.8916199658e-01 -2.5937053798e-01 1.1895345518e-01
8.3000000000e-01 -8.3205106633e-02 2.1015625144e-01 -2.9336135807e-01 1.2695114480e-01
8.4000000000e-01 -9.7654427250e-02 2.3187935945e-01 -3.2953378670e-01 1.3422493220e-01
8.5000000000e-01 -1.1378625873e-01 2.5433694264e-01 -3.6812320138e-01 1.4055068391e-01
8.6000000000e-01 -1.3188274898e-01 2.7753817028e-01 -4.0942091925e-01 1.4565542130e-01
8.7000000000e-01 -1.5229484938e-01 3.0149607123e-01 -4.5379092061e-01 1.4920122184e-01
8.8000000000e-01 -1.7546561817e-01 3.2622822275e-01 -5.0169384092e-01 1.5076260458e-01
8.9000000000e-01 -2.0196417060e-01 3.5175789612e-01 -5.5372206672e-01 1.4979372552e-01
9.0000000000e-01 -2.3253663554e-01 3.7811584133e-01 -6.1065247688e-01 1.4557920579e-01


==> plots/m13_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 1.8215307925e+00 1.8437002267e+00 3.1706742846e-02 1.8119934839e+00 1.8754069696e+00
2.0000000000e-02 2.0505251045e+00 2.0665288574e+00 3.4308890013e-02 2.0322199673e+00 2.1008377474e+00
3.0000000000e-02 2.1984513303e+00 2.2101102545e+00 3.5164348463e-02 2.1749459060e+00 2.2452746030e+00
4.0000000000e-02 2.3104192330e+00 2.3187999522e+00 3.5213492092e-02 2.2835864601e+00 2.3540134443e+00
5.0000000000e-02 2.4016397847e+00 2.4074629856e+00 3.4786610448e-02 2.3726763752e+00 2.4422495960e+00
6.0000000000e-02 2.4792242239e+00 2.4830168030e+00 3.4044188015e-02 2.4489726150e+00 2.5170609911e+00
7.0000000000e-02 2.5471082633e+00 2.5492749301e+00 3.3078519270e-02 2.5161964109e+00 2.5823534494e+00
8.0000000000e-02 2.6077126250e+00 2.6085747752e+00 3.1948616884e-02 2.5766261583e+00 2.6405233920e+00
9.0000000000e-02 2.6626388047e+00 2.6624577640e+00 3.0695092566e-02 2.6317626714e+00 2.6931528565e+00
1.0000000000e-01 2.7130046454e+00 2.7119965753e+00 2.9347453266e-02 2.6826491220e+00 2.7413440286e+00
1.1000000000e-01 2.7596231839e+00 2.7579691621e+00 2.7928052057e-02 2.7300411101e+00 2.7858972142e+00
1.2000000000e-01 2.8031053913e+00 2.8009585216e+00 2.6454393236e-02 2.7745041284e+00 2.8274129148e+00
1.3000000000e-01 2.8439227557e+00 2.8414133565e+00 2.4940557924e-02 2.8164727986e+00 2.8663539144e+00
1.4000000000e-01 2.8824472449e+00 2.8796867438e+00 2.3398128084e-02 2.8562886157e+00 2.9030848718e+00
1.5000000000e-01 2.9189778333e+00 2.9160617616e+00 2.1836809052e-02 2.8942249526e+00 2.9378985707e+00
1.6000000000e-01 2.9537586944e+00 2.9507690370e+00 2.0264862764e-02 2.9305041743e+00 2.9710338998e+00
1.7000000000e-01 2.9869920264e+00 2.9839990987e+00 1.8689417731e-02 2.9653096810e+00 3.0026885164e+00
1.8000000000e-01 3.0188473131e+00 3.0159112847e+00 1.7116696188e-02 2.9987945885e+00 3.0330279809e+00
1.9000000000e-01 3.0494681521e+00 3.0466402999e+00 1.5552184094e-02 3.0310881158e+00 3.0621924840e+00
2.0000000000e-01 3.0789773807e+00 3.0763011340e+00 1.4000760744e-02 3.0623003733e+00 3.0903018948e+00
2.1000000000e-01 3.1074809884e+00 3.1049928087e+00 1.2466799242e-02 3.0925260094e+00 3.1174596079e+00
2.2000000000e-01 3.1350711461e+00 3.1328012761e+00 1.0954245584e-02 3.1218470305e+00 3.1437555217e+00
2.3000000000e-01 3.1618285818e+00 3.1598016895e+00 9.4666817465e-03 3.1503350078e+00 3.1692683713e+00
2.4000000000e-01 3.1878244666e+00 3.1860602034e+00 8.0073766753e-03 3.1780528267e+00 3.1940675800e+00
2.5000000000e-01 3.2131219279e+00 3.2116354154e+00 6.5793279958e-03 3.2050560874e+00 3.2182147434e+00
2.6000000000e-01 3.2377772753e+00 3.2365795342e+00 5.1852965702e-03 3.2313942377e+00 3.2417648308e+00
2.7000000000e-01 3.2618410028e+00 3.2609393328e+00 3.8278356762e-03 3.2571114971e+00 3.2647671685e+00
2.8000000000e-01 3.2853586149e+00 3.2847569329e+00 2.5093170969e-03 3.2822476158e+00 3.2872662500e+00
2.9000000000e-01 3.3083713137e+00 3.3080704571e+00 1.2319651801e-03 3.3068384919e+00 3.3093024223e+00
3.0000000000e-01 3.3309165727e+00 3.3309145732e+00 1.4193673113e-05 3.3309003795e+00 3.3309287669e+00
3.1000000000e-01 3.3530286217e+00 3.3533209529e+00 1.1914621677e-03 3.3521294907e+00 3.3545124151e+00
3.2000000000e-01 3.3747388572e+00 3.3753186602e+00 2.3335589508e-03 3.3729851013e+00 3.3776522192e+00
3.3000000000e-01 3.3960761926e+00 3.3969344829e+00 3.4270465693e-03 3.3935074363e+00 3.4003615294e+00
3.4000000000e-01 3.4170673596e+00 3.4181932164e+00 4.4702986667e-03 3.4137229177e+00 3.4226635151e+00
3.5000000000e-01 3.4377371678e+00 3.4391179095e+00 5.4617925386e-03 3.4336561170e+00 3.4445797020e+00
3.6000000000e-01 3.4581087302e+00 3.4597300769e+00 6.4000878966e-03 3.4533299890e+00 3.4661301648e+00
3.7000000000e-01 3.4782036603e+00 3.4800498850e+00 7.2838180235e-03 3.4727660670e+00 3.4873337030e+00
3.8000000000e-01 3.4980422451e+00 3.5000963154e+00 8.1116831494e-03 3.4919846323e+00 3.5082079986e+00
3.9000000000e-01 3.5176435980e+00 3.5198873091e+00 8.8824448390e-03 3.5110048643e+00 3.5287697539e+00
4.0000000000e-01 3.5370257943e+00 3.5394398944e+00 9.5949210944e-03 3.5298449733e+00 3.5490348155e+00
4.1000000000e-01 3.5562059925e+00 3.5587703018e+00 1.0247982055e-02 3.5485223198e+00 3.5690182839e+00
4.2000000000e-01 3.5752005436e+00 3.5778940677e+00 1.0840546229e-02 3.5670535214e+00 3.5887346139e+00
4.3000000000e-01 3.5940250892e+00 3.5968261275e+00 1.1371577220e-02 3.5854545502e+00 3.6081977047e+00
4.4000000000e-01 3.6126946520e+00 3.6155809021e+00 1.1840080917e-02 3.6037408211e+00 3.6274209830e+00
4.5000000000e-01 3.6312237183e+00 3.6341723766e+00 1.2245103145e-02 3.6219272734e+00 3.6464174797e+00
4.6000000000e-01 3.6496263142e+00 3.6526141741e+00 1.2585727779e-02 3.6400284463e+00 3.6651999019e+00
4.7000000000e-01 3.6679160770e+00 3.6709196249e+00 1.2861075337e-02 3.6580585496e+00 3.6837807003e+00
4.8000000000e-01 3.6861063229e+00 3.6891018322e+00 1.3070302098e-02 3.6760315301e+00 3.7021721343e+00
4.9000000000e-01 3.7042101106e+00 3.7071737346e+00 1.3212599828e-02 3.6939611348e+00 3.7203863344e+00
5.0000000000e-01 3.7222403030e+00 3.7251481678e+00 1.3287196205e-02 3.7118609716e+00 3.7384353640e+00
5.1000000000e-01 3.7402096270e+00 3.7430379242e+00 1.3293356147e-02 3.7297445681e+00 3.7563312804e+00
5.2000000000e-01 3.7581307325e+00 3.7608558123e+00 1.3230384282e-02 3.7476254280e+00 3.7740861966e+00
5.3000000000e-01 3.7760162507e+00 3.7786147166e+00 1.3097628988e-02 3.7655170876e+00 3.7917123455e+00
5.4000000000e-01 3.7938788531e+00 3.7963276580e+00 1.2894488609e-02 3.7834331694e+00 3.8092221466e+00
5.5000000000e-01 3.8117313118e+00 3.8140078570e+00 1.2620420839e-02 3.8013874361e+00 3.8266282778e+00
5.6000000000e-01 3.8295865606e+00 3.8316687976e+00 1.2274956804e-02 3.8193938408e+00 3.8439437544e+00
5.7000000000e-01 3.8474577602e+00 3.8493242966e+00 1.1857722401e-02 3.8374665742e+00 3.8611820190e+00
5.8000000000e-01 3.8653583656e+00 3.8669885754e+00 1.1368471142e-02 3.8556201042e+00 3.8783570465e+00
5.9000000000e-01 3.8833021986e+00 3.8846763381e+00 1.0807135920e-02 3.8738692022e+00 3.8954834741e+00
6.0000000000e-01 3.9013035253e+00 3.9024028560e+00 1.0173913089e-02 3.8922289429e+00 3.9125767691e+00
6.1000000000e-01 3.9193771404e+00 3.9201840589e+00 9.4694042111e-03 3.9107146547e+00 3.9296534631e+00
6.2000000000e-01 3.9375384598e+00 3.9380366368e+00 8.6948660051e-03 3.9293417708e+00 3.9467315028e+00
6.3000000000e-01 3.9558036224e+00 3.9559781521e+00 7.8526757957e-03 3.9481254763e+00 3.9638308279e+00
6.4000000000e-01 3.9741896032e+00 3.9740271644e+00 6.9472574528e-03 3.9670799069e+00 3.9809744218e+00
6.5000000000e-01 3.9927143407e+00 3.9922033719e+00 5.9870772882e-03 3.9862162946e+00 3.9981904492e+00
6.6000000000e-01 4.0113968800e+00 4.0105277704e+00 4.9893804317e-03 4.0055383900e+00 4.0155171509e+00
6.7000000000e-01 4.0302575359e+00 4.0290228347e+00 3.9926996068e-03 4.0250301351e+00 4.0330155343e+00
6.8000000000e-01 4.0493180787e+00 4.0477127262e+00 3.0925253805e-03 4.0446202008e+00 4.0508052516e+00
6.9000000000e-01 4.0686019483e+00 4.0666235323e+00 2.5261305657e-03 4.0640974018e+00 4.0691496629e+00
7.0000000000e-01 4.0881345025e+00 4.0857835437e+00 2.6576026527e-03 4.0831259411e+00 4.0884411464e+00
7.1000000000e-01 4.1079433054e+00 4.1052235773e+00 3.5107175101e-03 4.1017128598e+00 4.1087342949e+00
7.2000000000e-01 4.1280584660e+00 4.1249773559e+00 4.7890733466e-03 4.1201882825e+00 4.1297664292e+00
7.3000000000e-01 4.1485130372e+00 4.1450819550e+00 6.3017567202e-03 4.1387801983e+00 4.1513837117e+00
7.4000000000e-01 4.1693434904e+00 4.1655783352e+00 7.9705100687e-03 4.1576078251e+00 4.1735488452e+00
7.5000000000e-01 4.1905902829e+00 4.1865119777e+00 9.7629740605e-03 4.1767490036e+00 4.1962749518e+00
7.6000000000e-01 4.2122985407e+00 4.2079336509e+00 1.1664533561e-02 4.1962691174e+00 4.2195981845e+00
7.7000000000e-01 4.2345188885e+00 4.2299003407e+00 1.3668154547e-02 4.2162321862e+00 4.2435684953e+00
7.8000000000e-01 4.2573084657e+00 4.2524763891e+00 1.5770436472e-02 4.2367059527e+00 4.2682468256e+00
7.9000000000e-01 4.2807321804e+00 4.2757349009e+00 1.7969924176e-02 4.2577649767e+00 4.2937048251e+00
8.0000000000e-01 4.3048642741e+00 4.2997594966e+00 2.0266327362e-02 4.2794931693e+00 4.3200258240e+00
8.1000000000e-01 4.3297902928e+00 4.3246465209e+00 2.2660143064e-02 4.3019863779e+00 4.3473066640e+00
8.2000000000e-01 4.3556095979e+00 4.3505078556e+00 2.5152475694e-02 4.3253553799e+00 4.3756603313e+00
8.3000000000e-01 4.3824386075e+00 4.3774745476e+00 2.7744965302e-02 4.3497295823e+00 4.4052195129e+00
8.4000000000e-01 4.4104150350e+00 4.4057015530e+00 3.0439784299e-02 4.3752617687e+00 4.4361413373e+00
8.5000000000e-01 4.4397035190e+00 4.4353740342e+00 3.3239686614e-02 4.4021343476e+00 4.4686137208e+00
8.6000000000e-01 4.4705032301e+00 4.4667158643e+00 3.6148106773e-02 4.4305677576e+00 4.5028639711e+00
8.7000000000e-01 4.5030583483e+00 4.5000013338e+00 3.9169316504e-02 4.4608320172e+00 4.5391706503e+00
8.8000000000e-01 4.5376728130e+00 4.5355716209e+00 4.2308657292e-02 4.4932629636e+00 4.5778802782e+00
8.9000000000e-01 4.5747316186e+00 4.5738585558e+00 4.5572882321e-02 4.5282856734e+00 4.6194314381e+00
9.0000000000e-01 4.6147324696e+00 4.6154199175e+00 4.8970665963e-02 4.5664492515e+00 4.6643905835e+00


==> plots/m13_histogram_z0.500.dat <==
BinCenter Count
3.6965233086e+00 0
3.6996242993e+00 1
3.7027252900e+00 4
3.7058262806e+00 4
3.7089272713e+00 4
3.7120282620e+00 4
3.7151292526e+00 8
3.7182302433e+00 10
3.7213312340e+00 11
3.7244322247e+00 13
3.7275332153e+00 8
3.7306342060e+00 9
3.7337351967e+00 5
3.7368361874e+00 2
3.7399371780e+00 4
3.7430381687e+00 3
3.7461391594e+00 3
3.7492401500e+00 3
3.7523411407e+00 2
3.7554421314e+00 1
3.7585431221e+00 0
3.7616441127e+00 0
3.7647451034e+00 0
3.7678460941e+00 1
3.7709470847e+00 0


==> plots/m13_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 7.8572363182e-01 1.1237425773e+00 -3.3801894545e-01 1.9094662091e+00
2.0000000000e-02 5.2462288651e-01 1.1246880074e+00 -6.0006512090e-01 1.6493108939e+00
3.0000000000e-02 3.6451779262e-01 1.0994179630e+00 -7.3490017037e-01 1.4639357556e+00
4.0000000000e-02 2.5316186801e-01 1.0637169982e+00 -8.1055513015e-01 1.3168788662e+00
5.0000000000e-02 1.7118805148e-01 1.0226423916e+00 -8.5145434012e-01 1.1938304431e+00
6.0000000000e-02 1.0900646057e-01 9.7849939598e-01 -8.6949293541e-01 1.0875058566e+00
7.0000000000e-02 6.1082624742e-02 9.3254890505e-01 -8.7146628031e-01 9.9363152979e-01
8.0000000000e-02 2.3897416636e-02 8.8556435073e-01 -8.6166693409e-01 9.0946176736e-01
9.0000000000e-02 -4.9429040383e-03 8.3805950309e-01 -8.4300240713e-01 8.3311659905e-01
1.0000000000e-01 -2.7149712714e-02 7.9039635197e-01 -8.1754606468e-01 7.6324663925e-01
1.1000000000e-01 -4.3994350249e-02 7.4284178733e-01 -7.8683613758e-01 6.9884743709e-01
1.2000000000e-01 -5.6450438877e-02 6.9559979318e-01 -7.5205023206e-01 6.3914935430e-01
1.3000000000e-01 -6.5282248984e-02 6.4883088212e-01 -7.1411313110e-01 5.8354863313e-01
1.4000000000e-01 -7.1102089133e-02 6.0266441779e-01 -6.7376650692e-01 5.3156232866e-01
1.5000000000e-01 -7.4408985566e-02 5.5720675086e-01 -6.3161573643e-01 4.8279776530e-01
1.6000000000e-01 -7.5615575724e-02 5.1254677714e-01 -5.8816235287e-01 4.3693120142e-01
1.7000000000e-01 -7.5067310295e-02 4.6875984721e-01 -5.4382715750e-01 3.9369253691e-01
1.8000000000e-01 -7.3056481631e-02 4.2591058715e-01 -4.9896706878e-01 3.5285410552e-01
1.9000000000e-01 -6.9832679853e-02 3.8405497982e-01 -4.5388765968e-01 3.1422229997e-01
2.0000000000e-01 -6.5610725207e-02 3.4324193143e-01 -4.0885265664e-01 2.7763120622e-01
2.1000000000e-01 -6.0576781070e-02 3.0351447219e-01 -3.6409125326e-01 2.4293769112e-01
2.2000000000e-01 -5.4893131645e-02 2.6491069191e-01 -3.1980382356e-01 2.1001756027e-01
2.3000000000e-01 -4.8701963686e-02 2.2746448011e-01 -2.7616644379e-01 1.7876251642e-01
2.4000000000e-01 -4.2128394505e-02 1.9120612001e-01 -2.3333451451e-01 1.4907772550e-01
2.5000000000e-01 -3.5282922011e-02 1.5616277213e-01 -1.9144569414e-01 1.2087985012e-01
2.6000000000e-01 -2.8263426180e-02 1.2235887432e-01 -1.5062230050e-01 9.4095448140e-02
2.7000000000e-01 -2.1156818499e-02 8.9816482448e-02 -1.1097330095e-01 6.8659663949e-02
2.8000000000e-01 -1.4040412299e-02 5.8555591781e-02 -7.2596004080e-02 4.4515179483e-02
2.9000000000e-01 -6.9830696595e-03 2.8594684404e-02 -3.5577754064e-02 2.1611614745e-02
3.0000000000e-01 -4.6167852541e-05 3.2772908170e-04 -3.7389693424e-04 2.8156122916e-04
3.1000000000e-01 6.7155812350e-03 2.7370878329e-02 -2.0655297094e-02 3.4086459564e-02
3.2000000000e-01 1.3253432405e-02 5.3341674259e-02 -4.0088241854e-02 6.6595106663e-02
3.3000000000e-01 1.9524008377e-02 7.7956942036e-02 -5.8432933659e-02 9.7480950413e-02
3.4000000000e-01 2.5488784349e-02 1.0120512781e-01 -7.5716343459e-02 1.2669391216e-01
3.5000000000e-01 3.1113642550e-02 1.2307607080e-01 -9.1962428250e-02 1.5418971335e-01
3.6000000000e-01 3.6368486027e-02 1.4356060572e-01 -1.0719211969e-01 1.7992909174e-01
3.7000000000e-01 4.1226902908e-02 1.6265044147e-01 -1.2142353856e-01 2.0387734438e-01
3.8000000000e-01 4.5665873978e-02 1.8033808282e-01 -1.3467220884e-01 2.2600395680e-01
3.9000000000e-01 4.9665517724e-02 1.9661676815e-01 -1.4695125043e-01 2.4628228588e-01
4.0000000000e-01 5.3208867979e-02 2.1148041756e-01 -1.5827154958e-01 2.6468928554e-01
4.1000000000e-01 5.6281680195e-02 2.2492358931e-01 -1.6864190912e-01 2.8120526951e-01
4.2000000000e-01 5.8872262998e-02 2.3694144390e-01 -1.7806918090e-01 2.9581370689e-01
4.3000000000e-01 6.0971332304e-02 2.4752971521e-01 -1.8655838291e-01 3.0850104751e-01
4.4000000000e-01 6.2571885679e-02 2.5668468888e-01 -1.9411280320e-01 3.1925657456e-01
4.5000000000e-01 6.3669095072e-02 2.6440318779e-01 -2.0073409272e-01 3.2807228286e-01
4.6000000000e-01 6.4260216345e-02 2.7068256520e-01 -2.0642234885e-01 3.3494278154e-01
4.7000000000e-01 6.4344514335e-02 2.7552070612e-01 -2.1117619179e-01 3.3986522046e-01
4.8000000000e-01 6.3923202412e-02 2.7891603812e-01 -2.1499283571e-01 3.4283924053e-01
4.9000000000e-01 6.2999395721e-02 2.8086755304e-01 -2.1786815732e-01 3.4386694876e-01
5.0000000000e-01 6.1578077526e-02 2.8137484229e-01 -2.1979676476e-01 3.4295291981e-01
5.1000000000e-01 5.9666078204e-02 2.8043814921e-01 -2.2077207101e-01 3.4010422742e-01
5.2000000000e-01 5.7272066670e-02 2.7805844408e-01 -2.2078637741e-01 3.3533051075e-01
5.3000000000e-01 5.4406554155e-02 2.7423752978e-01 -2.1983097562e-01 3.2864408393e-01
5.4000000000e-01 5.1081910440e-02 2.6897819082e-01 -2.1789628038e-01 3.2006010126e-01
5.5000000000e-01 4.7312392843e-02 2.6228440496e-01 -2.1497201211e-01 3.0959679780e-01
5.6000000000e-01 4.3114188435e-02 2.5416164821e-01 -2.1104745977e-01 2.9727583664e-01
5.7000000000e-01 3.8505470168e-02 2.4461734351e-01 -2.0611187335e-01 2.8312281368e-01
5.8000000000e-01 3.3506467857e-02 2.3366153709e-01 -2.0015506923e-01 2.6716800495e-01
5.9000000000e-01 2.8139555183e-02 2.2130794860e-01 -1.9316839341e-01 2.4944750378e-01
6.0000000000e-01 2.2429354217e-02 2.0757565893e-01 -1.8514630472e-01 2.3000501315e-01
6.1000000000e-01 1.6402859298e-02 1.9249193426e-01 -1.7608907496e-01 2.0889479356e-01
6.2000000000e-01 1.0089582515e-02 1.7609718032e-01 -1.6600759781e-01 1.8618676284e-01
6.3000000000e-01 3.5217235437e-03 1.5845413568e-01 -1.5493241213e-01 1.6197585922e-01
6.4000000000e-01 -3.2656328590e-03 1.3966611664e-01 -1.4293174949e-01 1.3640048378e-01
6.5000000000e-01 -1.0234287647e-02 1.1991627960e-01 -1.3015056724e-01 1.0968199195e-01
6.6000000000e-01 -1.7342661683e-02 9.9560672426e-02 -1.1690333411e-01 8.2218010742e-02
6.7000000000e-01 -2.4545487397e-02 7.9373661850e-02 -1.0391914925e-01 5.4828174453e-02
6.8000000000e-01 -3.1793450638e-02 6.1246396689e-02 -9.3039847327e-02 2.9452946050e-02
6.9000000000e-01 -3.9032773868e-02 4.9838803509e-02 -8.8871577378e-02 1.0806029641e-02
7.0000000000e-01 -4.6204729773e-02 5.2231375791e-02 -9.8436105563e-02 6.0266460179e-03
7.1000000000e-01 -5.3245071836e-02 6.8730549660e-02 -1.2197562150e-01 1.5485477823e-02
7.2000000000e-01 -6.0083365135e-02 9.3389601121e-02 -1.5347296626e-01 3.3306235985e-02
7.3000000000e-01 -6.6642196428e-02 1.2239954866e-01 -1.8904174509e-01 5.5757352233e-02
7.4000000000e-01 -7.2836237201e-02 1.5418805277e-01 -2.2702428997e-01 8.1351815565e-02
7.5000000000e-01 -7.8571126229e-02 1.8808986124e-01 -2.6666098747e-01 1.0951873501e-01
7.6000000000e-01 -8.3742128898e-02 2.2378866963e-01 -3.0753079852e-01 1.4004654073e-01
7.7000000000e-01 -8.8232518051e-02 2.6111577469e-01 -3.4934829274e-01 1.7288325664e-01
7.8000000000e-01 -9.1911604394e-02 2.9997167894e-01 -3.9188328333e-01 2.0806007455e-01
7.9000000000e-01 -9.4632321569e-02 3.4029228452e-01 -4.3492460609e-01 2.4565996295e-01
8.0000000000e-01 -9.6228239453e-02 3.8203291007e-01 -4.7826114952e-01 2.8580467062e-01
8.1000000000e-01 -9.6509834922e-02 4.2516012487e-01 -5.2166995979e-01 3.2865028995e-01
8.2000000000e-01 -9.5259786328e-02 4.6964729663e-01 -5.6490708296e-01 3.7438751030e-01
8.3000000000e-01 -9.2226966769e-02 5.1547202533e-01 -6.0769899210e-01 4.2324505856e-01
8.4000000000e-01 -8.7118676803e-02 5.6261458875e-01 -6.4973326555e-01 4.7549591195e-01
8.5000000000e-01 -7.9590455024e-02 6.1105695372e-01 -6.9064740874e-01 5.3146649870e-01
8.6000000000e-01 -6.9232493501e-02 6.6078211185e-01 -7.3001460535e-01 5.9154961835e-01
8.7000000000e-01 -5.5551193192e-02 7.1177359978e-01 -7.6732479298e-01 6.5622240659e-01
8.8000000000e-01 -3.7943594593e-02 7.6401511467e-01 -8.0195870926e-01 7.2607152007e-01
8.9000000000e-01 -1.5661074655e-02 8.1749015807e-01 -8.3315123273e-01 8.0182908342e-01
9.0000000000e-01 1.2243645427e-02 8.7218164408e-01 -8.5993799865e-01 8.8442528950e-01


==> plots/m15_d9_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 1.2330392049e+00 1.2511499977e+00 1.7178110296e-02 1.2339718874e+00 1.2683281080e+00
2.0000000000e-02 1.3913565678e+00 1.4040261175e+00 1.8735311440e-02 1.3852908060e+00 1.4227614289e+00
3.0000000000e-02 1.4941092332e+00 1.5028834676e+00 1.9260091637e-02 1.4836233760e+00 1.5221435593e+00
4.0000000000e-02 1.5721046532e+00 1.5779516043e+00 1.9305457450e-02 1.5586461468e+00 1.5972570617e+00
5.0000000000e-02 1.6357713870e+00 1.6393618087e+00 1.9067820943e-02 1.6202939878e+00 1.6584296297e+00
6.0000000000e-02 1.6899980886e+00 1.6918275696e+00 1.8643418717e-02 1.6731841508e+00 1.7104709883e+00
7.0000000000e-02 1.7374961420e+00 1.7379464214e+00 1.8087973530e-02 1.7198584479e+00 1.7560343949e+00
8.0000000000e-02 1.7799361631e+00 1.7793097327e+00 1.7437311933e-02 1.7618724208e+00 1.7967470447e+00
9.0000000000e-02 1.8184250558e+00 1.8169664146e+00 1.6716196735e-02 1.8002502178e+00 1.8336826113e+00
1.0000000000e-01 1.8537364502e+00 1.8516460179e+00 1.5942676427e-02 1.8357033415e+00 1.8675886943e+00
1.1000000000e-01 1.8864336795e+00 1.8838773664e+00 1.5130449604e-02 1.8687469168e+00 1.8990078160e+00
1.2000000000e-01 1.9169405082e+00 1.9140565631e+00 1.4290249388e-02 1.8997663137e+00 1.9283468125e+00
1.3000000000e-01 1.9455842612e+00 1.9424883340e+00 1.3430702422e-02 1.9290576316e+00 1.9559190364e+00
1.4000000000e-01 1.9726233898e+00 1.9694123780e+00 1.2558887312e-02 1.9568534907e+00 1.9819712653e+00
1.5000000000e-01 1.9982657866e+00 1.9950208270e+00 1.1680711861e-02 1.9833401151e+00 2.0067015389e+00
1.6000000000e-01 2.0226813564e+00 2.0194701985e+00 1.0801176233e-02 2.0086690223e+00 2.0302713748e+00
1.7000000000e-01 2.0460108847e+00 2.0428898090e+00 9.9245616285e-03 2.0329652473e+00 2.0528143706e+00
1.8000000000e-01 2.0683724465e+00 2.0653878379e+00 9.0545688068e-03 2.0563332691e+00 2.0744424067e+00
1.9000000000e-01 2.0898661343e+00 2.0870557918e+00 8.1944218958e-03 2.0788613699e+00 2.0952502137e+00
2.0000000000e-01 2.1105776097e+00 2.1079718502e+00 7.3469476401e-03 2.1006249026e+00 2.1153187978e+00
2.1000000000e-01 2.1305808162e+00 2.1282034150e+00 6.5146368941e-03 2.1216887781e+00 2.1347180519e+00
2.2000000000e-01 2.1499400798e+00 2.1478090809e+00 5.6996930560e-03 2.1421093878e+00 2.1535087739e+00
2.3000000000e-01 2.1687117585e+00 2.1668401782e+00 4.9040707413e-03 2.1619361075e+00 2.1717442489e+00
2.4000000000e-01 2.1869455514e+00 2.1853419957e+00 4.1295070578e-03 2.1812124886e+00 2.1894715027e+00
2.5000000000e-01 2.2046855500e+00 2.2033547591e+00 3.3775472045e-03 2.1999772119e+00 2.2067323063e+00
2.6000000000e-01 2.2219710903e+00 2.2209144229e+00 2.6495656668e-03 2.2182648572e+00 2.2235639886e+00
2.7000000000e-01 2.2388374492e+00 2.2380533156e+00 1.9467839839e-03 2.2361065317e+00 2.2400000996e+00
2.8000000000e-01 2.2553164198e+00 2.2548006710e+00 1.2702859166e-03 2.2535303851e+00 2.2560709569e+00
2.9000000000e-01 2.2714367882e+00 2.2711830676e+00 6.2103158519e-04 2.2705620361e+00 2.2718040992e+00
3.0000000000e-01 2.2872247344e+00 2.2872247962e+00 3.1466337011e-06 2.2872216495e+00 2.2872279428e+00
3.1000000000e-01 2.3027041686e+00 2.3029481675e+00 5.9250784082e-04 2.3023556596e+00 2.3035406753e+00
3.2000000000e-01 2.3178970174e+00 2.3183737731e+00 1.1553865984e-03 2.3172183865e+00 2.3195291597e+00
3.3000000000e-01 2.3328234678e+00 2.3335207065e+00 1.6882474581e-03 2.3318324590e+00 2.3352089540e+00
3.4000000000e-01 2.3475021769e+00 2.3484067521e+00 2.1906169601e-03 2.3462161352e+00 2.3505973691e+00
3.5000000000e-01 2.3619504527e+00 2.3630485478e+00 2.6620998887e-03 2.3603864480e+00 2.3657106477e+00
3.6000000000e-01 2.3761844116e+00 2.3774617250e+00 3.1023727620e-03 2.3743593522e+00 2.3805640977e+00
3.7000000000e-01 2.3902191149e+00 2.3916610300e+00 3.5111790744e-03 2.3881498509e+00 2.3951722091e+00
3.8000000000e-01 2.4040686900e+00 2.4056604306e+00 3.8883252440e-03 2.4017721053e+00 2.4095487558e+00
3.9000000000e-01 2.4177464363e+00 2.4194732083e+00 4.2336771410e-03 2.4152395312e+00 2.4237068855e+00
4.0000000000e-01 2.4312649197e+00 2.4331120408e+00 4.5471571912e-03 2.4285648836e+00 2.4376591980e+00
4.1000000000e-01 2.4446360570e+00 2.4465890740e+00 4.8287420838e-03 2.4417603319e+00 2.4514178161e+00
4.2000000000e-01 2.4578711917e+00 2.4599159866e+00 5.0784611517e-03 2.4548375255e+00 2.4649944478e+00
4.3000000000e-01 2.4709811622e+00 2.4731040483e+00 5.2963955210e-03 2.4678076528e+00 2.4784004438e+00
4.4000000000e-01 2.4839763644e+00 2.4861641719e+00 5.4826781728e-03 2.4806814937e+00 2.4916468501e+00
4.5000000000e-01 2.4968668090e+00 2.4991069607e+00 5.6374951101e-03 2.4934694656e+00 2.5047444559e+00
4.6000000000e-01 2.5096621739e+00 2.5119427526e+00 5.7610878974e-03 2.5061816647e+00 2.5177038405e+00
4.7000000000e-01 2.5223718540e+00 2.5246816601e+00 5.8537579296e-03 2.5188279022e+00 2.5305354180e+00
4.8000000000e-01 2.5350050071e+00 2.5373336082e+00 5.9158729195e-03 2.5314177353e+00 2.5432494812e+00
4.9000000000e-01 2.5475705981e+00 2.5499083707e+00 5.9478762684e-03 2.5439604944e+00 2.5558562469e+00
5.0000000000e-01 2.5600774411e+00 2.5624156037e+00 5.9503002344e-03 2.5564653034e+00 2.5683659039e+00
5.1000000000e-01 2.5725342402e+00 2.5748648797e+00 5.9237841608e-03 2.5689410955e+00 2.5807886639e+00
5.2000000000e-01 2.5849496298e+00 2.5872657200e+00 5.8690995245e-03 2.5813966205e+00 2.5931348195e+00
5.3000000000e-01 2.5973322141e+00 2.5996276272e+00 5.7871842709e-03 2.5938404430e+00 2.6054148115e+00
5.4000000000e-01 2.6096906071e+00 2.6119601186e+00 5.6791899088e-03 2.6062809287e+00 2.6176393085e+00
5.5000000000e-01 2.6220334730e+00 2.6242727597e+00 5.5465462667e-03 2.6187262134e+00 2.6298193060e+00
5.6000000000e-01 2.6343695680e+00 2.6365751993e+00 5.3910508089e-03 2.6311841485e+00 2.6419662501e+00
5.7000000000e-01 2.6467077834e+00 2.6488772065e+00 5.2149920994e-03 2.6436622144e+00 2.6540921986e+00
5.8000000000e-01 2.6590571909e+00 2.6611887098e+00 5.0213203913e-03 2.6561673894e+00 2.6662100301e+00
5.9000000000e-01 2.6714270910e+00 2.6735198388e+00 4.8138819087e-03 2.6687059569e+00 2.6783337207e+00
6.0000000000e-01 2.6838270647e+00 2.6858809704e+00 4.5977353675e-03 2.6812832351e+00 2.6904787058e+00
6.1000000000e-01 2.6962670297e+00 2.6982827782e+00 4.3795646642e-03 2.6939032135e+00 2.7026623428e+00
6.2000000000e-01 2.7087573015e+00 2.7107362873e+00 4.1681789600e-03 2.7065681084e+00 2.7149044663e+00
6.3000000000e-01 2.7213086610e+00 2.7232529361e+00 3.9750287871e-03 2.7192779073e+00 2.7272279649e+00
6.4000000000e-01 2.7339324295e+00 2.7358446439e+00 3.8145359496e-03 2.7320301079e+00 2.7396591798e+00
6.5000000000e-01 2.7466405529e+00 2.7485238884e+00 3.7038373305e-03 2.7448200510e+00 2.7522277257e+00
6.6000000000e-01 2.7594456963e+00 2.7613037926e+00 3.6614096620e-03 2.7576423829e+00 2.7649652022e+00
6.7000000000e-01 2.7723613516e+00 2.7741982244e+00 3.7043201308e-03 2.7704939043e+00 2.7779025446e+00
6.8000000000e-01 2.7854019603e+00 2.7872219107e+00 3.8448037057e-03 2.7833771070e+00 2.7910667144e+00
6.9000000000e-01 2.7985830547e+00 2.8003905682e+00 4.0878879780e-03 2.7963026802e+00 2.8044784562e+00
7.0000000000e-01 2.8119214219e+00 2.8137210565e+00 4.4314796286e-03 2.8092895769e+00 2.8181525361e+00
7.1000000000e-01 2.8254352940e+00 2.8272315551e+00 4.8686053901e-03 2.8223629497e+00 2.8321001605e+00
7.2000000000e-01 2.8391445711e+00 2.8409417721e+00 5.3902356086e-03 2.8355515365e+00 2.8463320078e+00
7.3000000000e-01 2.8530710855e+00 2.8548731903e+00 5.9874087113e-03 2.8488857816e+00 2.8608605990e+00
7.4000000000e-01 2.8672389139e+00 2.8690493588e+00 6.6523322512e-03 2.8623970266e+00 2.8757016911e+00
7.5000000000e-01 2.8816747524e+00 2.8834962433e+00 7.3787249415e-03 2.8761175183e+00 2.8908749682e+00
7.6000000000e-01 2.8964083675e+00 2.8982426462e+00 8.1617602286e-03 2.8900808860e+00 2.9064044064e+00
7.7000000000e-01 2.9114731437e+00 2.9133207184e+00 8.9978604563e-03 2.9043228579e+00 2.9223185788e+00
7.8000000000e-01 2.9269067551e+00 2.9287665839e+00 9.8844693418e-03 2.9188821145e+00 2.9386510532e+00
7.9000000000e-01 2.9427519944e+00 2.9446211124e+00 1.0819854320e-02 2.9338012581e+00 2.9554409667e+00
8.0000000000e-01 2.9590578070e+00 2.9609308817e+00 1.1802952914e-02 2.9491279288e+00 2.9727338346e+00
8.1000000000e-01 2.9758805953e+00 2.9777493892e+00 1.2833262215e-02 2.9649161270e+00 2.9905826514e+00
8.2000000000e-01 2.9932858809e+00 2.9951385963e+00 1.3910766161e-02 2.9812278302e+00 3.0090493625e+00
8.3000000000e-01 3.0113504512e+00 3.0131709194e+00 1.5035895395e-02 2.9981350241e+00 3.0282068148e+00
8.4000000000e-01 3.0301651683e+00 3.0319318335e+00 1.6209516378e-02 3.0157223171e+00 3.0481413499e+00
8.5000000000e-01 3.0498387030e+00 3.0515233287e+00 1.7432948927e-02 3.0340903798e+00 3.0689562776e+00
8.6000000000e-01 3.0705025835e+00 3.0720685792e+00 1.8708014521e-02 3.0533605647e+00 3.0907765937e+00
8.7000000000e-01 3.0923181543e+00 3.0937183713e+00 2.0037121694e-02 3.0736812496e+00 3.1137554930e+00
8.8000000000e-01 3.1154863836e+00 3.1166601503e+00 2.1423400618e-02 3.0952367496e+00 3.1380835509e+00
8.9000000000e-01 3.1402620343e+00 3.1411310773e+00 2.2870908059e-02 3.1182601693e+00 3.1640019854e+00
9.0000000000e-01 3.1669747534e+00 3.1674374314e+00 2.4384939387e-02 3.1430524920e+00 3.1918223708e+00


==> plots/m15_d9_histogram_z0.500.dat <==
BinCenter Count
2.5464550524e+00 1
2.5476899427e+00 0
2.5489248329e+00 0
2.5501597232e+00 1
2.5513946134e+00 3
2.5526295036e+00 3
2.5538643939e+00 2
2.5550992841e+00 3
2.5563341744e+00 4
2.5575690646e+00 7
2.5588039549e+00 7
2.5600388451e+00 5
2.5612737353e+00 6
2.5625086256e+00 12
2.5637435158e+00 7
2.5649784061e+00 7
2.5662132963e+00 12
2.5674481865e+00 4
2.5686830768e+00 6
2.5699179670e+00 3
2.5711528573e+00 1
2.5723877475e+00 1
2.5736226378e+00 2
2.5748575280e+00 1
2.5760924182e+00 2


==> plots/m15_d9_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 8.1103783449e-01 7.6927043010e-01 4.1767404389e-02 1.5803082646e+00
2.0000000000e-02 5.2980595998e-01 7.8345955147e-01 -2.5365359149e-01 1.3132655115e+00
3.0000000000e-02 3.5179832259e-01 7.7222326033e-01 -4.2042493773e-01 1.1240215829e+00
4.0000000000e-02 2.2732166332e-01 7.5057044924e-01 -5.2324878592e-01 9.7789211255e-01
5.0000000000e-02 1.3621901228e-01 7.2342468840e-01 -5.8720567612e-01 8.5964370067e-01
6.0000000000e-02 6.8010491376e-02 6.9306438529e-01 -6.2505389392e-01 7.6107487667e-01
7.0000000000e-02 1.6448585129e-02 6.6074882273e-01 -6.4430023760e-01 6.7719740785e-01
8.0000000000e-02 -2.2533984718e-02 6.2725584006e-01 -6.4978982478e-01 6.0472185535e-01
9.0000000000e-02 -5.1753769800e-02 5.9310417713e-01 -6.4485794693e-01 5.4135040733e-01
1.0000000000e-01 -7.3252464915e-02 5.5865973278e-01 -6.3191219769e-01 4.8540726786e-01
1.1000000000e-01 -8.8563029733e-02 5.2419183271e-01 -6.1275486244e-01 4.3562880297e-01
1.2000000000e-01 -9.8868837018e-02 4.8990541108e-01 -5.8877424810e-01 3.9103657407e-01
1.3000000000e-01 -1.0510401196e-01 4.5596055760e-01 -5.6106456956e-01 3.5085654564e-01
1.4000000000e-01 -1.0801946021e-01 4.2248497928e-01 -5.3050443949e-01 3.1446551906e-01
1.5000000000e-01 -1.0822788482e-01 3.8958226831e-01 -4.9781015312e-01 2.8135438349e-01
1.6000000000e-01 -1.0623540902e-01 3.5733757413e-01 -4.6357298315e-01 2.5110216510e-01
1.7000000000e-01 -1.0246436576e-01 3.2582160748e-01 -4.2828597324e-01 2.2335724172e-01
1.8000000000e-01 -9.7270089934e-02 2.9509353785e-01 -3.9236362778e-01 1.9782344792e-01
1.9000000000e-01 -9.0953535362e-02 2.6520313631e-01 -3.5615667167e-01 1.7424960095e-01
2.0000000000e-01 -8.3770920195e-02 2.3619239132e-01 -3.1996331151e-01 1.5242147112e-01
2.1000000000e-01 -7.5941216221e-02 2.0809674871e-01 -2.8403796493e-01 1.3215553249e-01
2.2000000000e-01 -6.7652046636e-02 1.8094607871e-01 -2.4859812534e-01 1.1329403207e-01
2.3000000000e-01 -5.9064390891e-02 1.5476544145e-01 -2.1382983234e-01 9.5701050557e-02
2.4000000000e-01 -5.0316383020e-02 1.2957570160e-01 -1.7989208462e-01 7.9259318580e-02
2.5000000000e-01 -4.1526412494e-02 1.0539402858e-01 -1.4692044107e-01 6.3867616085e-02
2.6000000000e-01 -3.2795682399e-02 8.2234309140e-02 -1.1502999154e-01 4.9438626741e-02
2.7000000000e-01 -2.4210341037e-02 6.0107492716e-02 -8.4317833753e-02 3.5897151678e-02
2.8000000000e-01 -1.5843275051e-02 3.9021887671e-02 -5.4865162721e-02 2.3178612620e-02
2.9000000000e-01 -7.7556316775e-03 1.8983450557e-02 -2.6739082234e-02 1.1227818879e-02
3.0000000000e-01 1.8775134402e-06 9.5723108558e-05 -9.3845595118e-05 9.7600621998e-05
3.1000000000e-01 7.3878504780e-03 1.7940082144e-02 -1.0552231666e-02 2.5327932622e-02
3.2000000000e-01 1.4369213902e-02 3.4822858948e-02 -2.0453645047e-02 4.9192072850e-02
3.3000000000e-01 2.0920362158e-02 5.0655171941e-02 -2.9734809783e-02 7.1575534099e-02
3.4000000000e-01 2.7022395568e-02 6.5440344602e-02 -3.8417949034e-02 9.2462740170e-02
3.5000000000e-01 3.2662441525e-02 7.9183198150e-02 -4.6520756625e-02 1.1184563967e-01
3.6000000000e-01 3.7833045189e-02 9.1889908363e-02 -5.4056863173e-02 1.2972295355e-01
3.7000000000e-01 4.2531618971e-02 1.0356790978e-01 -6.1036290813e-02 1.4609952875e-01
3.8000000000e-01 4.6759941983e-02 1.1422581616e-01 -6.7465874182e-02 1.6098575815e-01
3.9000000000e-01 5.0523702270e-02 1.2387335398e-01 -7.3349651706e-02 1.7439705625e-01
4.0000000000e-01 5.3832075880e-02 1.3252130913e-01 -7.8689233247e-02 1.8635338501e-01
4.1000000000e-01 5.6697337890e-02 1.4018148808e-01 -8.3484150192e-02 1.9687882597e-01
4.2000000000e-01 5.9134501358e-02 1.4686669543e-01 -8.7732194077e-02 2.0600119679e-01
4.3000000000e-01 6.1160980829e-02 1.5259073079e-01 -9.1429749963e-02 2.1375171162e-01
4.4000000000e-01 6.2796277619e-02 1.5736840895e-01 -9.4572131328e-02 2.2016468657e-01
4.5000000000e-01 6.4061684526e-02 1.6121560866e-01 -9.7153924134e-02 2.2527729319e-01
4.6000000000e-01 6.4980008016e-02 1.6414935717e-01 -9.9169349157e-02 2.2912936519e-01
4.7000000000e-01 6.5575306212e-02 1.6618796005e-01 -1.0061265384e-01 2.3176326627e-01
4.8000000000e-01 6.5872641257e-02 1.6735118925e-01 -1.0147854800e-01 2.3322383051e-01
4.9000000000e-01 6.5897844839e-02 1.6766054696e-01 -1.0176270212e-01 2.3355839180e-01
5.0000000000e-01 6.5677295776e-02 1.6713962920e-01 -1.0146233343e-01 2.3281692498e-01
5.1000000000e-01 6.5237708705e-02 1.6581462241e-01 -1.0057691370e-01 2.3105233111e-01
5.2000000000e-01 6.4605932965e-02 1.6371497874e-01 -9.9109045780e-02 2.2832091171e-01
5.3000000000e-01 6.3808760858e-02 1.6087433483e-01 -9.7065573968e-02 2.2468309568e-01
5.4000000000e-01 6.2872744444e-02 1.5733176405e-01 -9.4459019603e-02 2.2020450849e-01
5.5000000000e-01 6.1824020066e-02 1.5313349001e-01 -9.1309469948e-02 2.1495751008e-01
5.6000000000e-01 6.0688139748e-02 1.4833523966e-01 -8.7647099914e-02 2.0902337941e-01
5.7000000000e-01 5.9489908574e-02 1.4300548355e-01 -8.3515574980e-02 2.0249539213e-01
5.8000000000e-01 5.8253227078e-02 1.3722989637e-01 -7.8976669296e-02 1.9548312345e-01
5.9000000000e-01 5.7000937564e-02 1.3111745894e-01 -7.4116521381e-02 1.8811839651e-01
6.0000000000e-01 5.5754673158e-02 1.2480866465e-01 -6.9053991491e-02 1.8056333781e-01
6.1000000000e-01 5.4534708223e-02 1.1848615452e-01 -6.3951446294e-02 1.7302086274e-01
6.2000000000e-01 5.3359808554e-02 1.1238748241e-01 -5.9027673859e-02 1.6574729097e-01
6.3000000000e-01 5.2247079555e-02 1.0681803498e-01 -5.4570955423e-02 1.5906511453e-01
6.4000000000e-01 5.1211810236e-02 1.0215867645e-01 -5.0946866216e-02 1.5337048669e-01
6.5000000000e-01 5.0267310564e-02 9.8857557276e-02 -4.8590246712e-02 1.4912486784e-01
6.6000000000e-01 4.9424739155e-02 9.7392274227e-02 -4.7967535072e-02 1.4681701338e-01
6.7000000000e-01 4.8692917806e-02 9.8196322820e-02 -4.9503405015e-02 1.4688924063e-01
6.8000000000e-01 4.8078128564e-02 1.0156923217e-01 -5.3491103608e-02 1.4964736074e-01
6.9000000000e-01 4.7583888192e-02 1.0761612736e-01 -6.0032239168e-02 1.5520001555e-01
7.0000000000e-01 4.7210693714e-02 1.1625317361e-01 -6.9042479897e-02 1.6346386733e-01
7.1000000000e-01 4.6955731275e-02 1.2726931750e-01 -8.0313586227e-02 1.7422504878e-01
7.2000000000e-01 4.6812538687e-02 1.4040199604e-01 -9.3589457349e-02 1.8721453472e-01
7.3000000000e-01 4.6770609598e-02 1.5539315467e-01 -1.0862254507e-01 2.0216376427e-01
7.4000000000e-01 4.6814924043e-02 1.7201761772e-01 -1.2520269368e-01 2.1883254176e-01
7.5000000000e-01 4.6925385946e-02 1.9009127276e-01 -1.4316588682e-01 2.3701665871e-01
7.6000000000e-01 4.7076142520e-02 2.0946880971e-01 -1.6239266719e-01 2.5654495223e-01
7.7000000000e-01 4.7234752973e-02 2.3003763866e-01 -1.8280288568e-01 2.7727239163e-01
7.8000000000e-01 4.7361163568e-02 2.5171133307e-01 -2.0435016950e-01 2.9907249664e-01
7.9000000000e-01 4.7406431818e-02 2.7442391343e-01 -2.2701748161e-01 3.2183034525e-01
8.0000000000e-01 4.7311122596e-02 2.9812529872e-01 -2.5081417613e-01 3.4543642132e-01
8.1000000000e-01 4.7003270435e-02 3.2277785783e-01 -2.7577458740e-01 3.6978112827e-01
8.2000000000e-01 4.6395761227e-02 3.4835387636e-01 -3.0195811514e-01 3.9474963759e-01
8.3000000000e-01 4.5382925990e-02 3.7483375181e-01 -3.2945082582e-01 4.2021667780e-01
8.4000000000e-01 4.3836048742e-02 4.0220476583e-01 -3.5836871709e-01 4.4604081457e-01
8.5000000000e-01 4.1597351642e-02 4.3046032708e-01 -3.8886297544e-01 4.7205767872e-01
8.6000000000e-01 3.8471802732e-02 4.5959962284e-01 -4.2112782011e-01 4.9807142557e-01
8.7000000000e-01 3.4215740727e-02 4.8962766184e-01 -4.5541192112e-01 5.2384340257e-01
8.8000000000e-01 2.8520728706e-02 5.2055574048e-01 -4.9203501177e-01 5.4907646919e-01
8.9000000000e-01 2.0990047526e-02 5.5240242934e-01 -5.3141238182e-01 5.7339247687e-01
9.0000000000e-01 1.1103450326e-02 5.8519527546e-01 -5.7409182513e-01 5.9629872578e-01


==> plots/m3_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.1928840165e-01 5.0538715829e-01 1.1509931595e-03 5.0423616513e-01 5.0653815145e-01
2.0000000000e-02 5.6953162863e-01 5.5516811353e-01 1.4590303319e-03 5.5370908320e-01 5.5662714387e-01
3.0000000000e-02 6.0094239788e-01 5.8684323600e-01 1.6380588591e-03 5.8520517714e-01 5.8848129486e-01
4.0000000000e-02 6.2415884952e-01 6.1057290379e-01 1.7481052275e-03 6.0882479856e-01 6.1232100901e-01
5.0000000000e-02 6.4270670984e-01 6.2973976541e-01 1.8128564044e-03 6.2792690901e-01 6.3155262181e-01
6.0000000000e-02 6.5821496948e-01 6.4591354182e-01 1.8448146464e-03 6.4406872717e-01 6.4775835646e-01
7.0000000000e-02 6.7157691259e-01 6.5995863070e-01 1.8516635980e-03 6.5810696711e-01 6.6181029430e-01
8.0000000000e-02 6.8333774966e-01 6.7240474104e-01 1.8385994290e-03 6.7056614161e-01 6.7424334047e-01
9.0000000000e-02 6.9385577205e-01 6.8360132914e-01 1.8093761765e-03 6.8179195296e-01 6.8541070531e-01
1.0000000000e-01 7.0337957421e-01 6.9379176680e-01 1.7668406362e-03 6.9202492616e-01 6.9555860743e-01
1.1000000000e-01 7.1208897922e-01 7.0315273460e-01 1.7132330046e-03 7.0143950160e-01 7.0486596761e-01
1.2000000000e-01 7.2011843257e-01 7.1181678847e-01 1.6503682251e-03 7.1016642025e-01 7.1346715670e-01
1.3000000000e-01 7.2757118855e-01 7.1988607349e-01 1.5797515840e-03 7.1830632191e-01 7.2146582508e-01
1.4000000000e-01 7.3452833211e-01 7.2744106338e-01 1.5026557430e-03 7.2593840764e-01 7.2894371912e-01
1.5000000000e-01 7.4105474523e-01 7.3454635201e-01 1.4201739841e-03 7.3312617803e-01 7.3596652600e-01
1.6000000000e-01 7.4720318431e-01 7.4125461924e-01 1.3332581575e-03 7.3992136108e-01 7.4258787740e-01
1.7000000000e-01 7.5301714536e-01 7.4760942326e-01 1.2427464386e-03 7.4636667682e-01 7.4885216970e-01
1.8000000000e-01 7.5853292657e-01 7.5364721459e-01 1.1493840925e-03 7.5249783049e-01 7.5479659868e-01
1.9000000000e-01 7.6378114435e-01 7.5939881930e-01 1.0538393120e-03 7.5834497999e-01 7.6045265862e-01
2.0000000000e-01 7.6878786846e-01 7.6489055167e-01 9.5671550745e-04 7.6393383616e-01 7.6584726718e-01
2.1000000000e-01 7.7357548586e-01 7.7014506246e-01 8.5856099176e-04 7.6928650147e-01 7.7100362345e-01
2.2000000000e-01 7.7816336784e-01 7.7518199518e-01 7.5987671966e-04 7.7442211846e-01 7.7594187190e-01
2.3000000000e-01 7.8256839189e-01 7.8001850047e-01 6.6112256028e-04 7.7935737791e-01 7.8067962303e-01
2.4000000000e-01 7.8680535480e-01 7.8466964393e-01 5.6272246254e-04 7.8410692147e-01 7.8523236639e-01
2.5000000000e-01 7.9088730335e-01 7.8914873308e-01 4.6506881853e-04 7.8868366426e-01 7.8961380189e-01
2.6000000000e-01 7.9482580134e-01 7.9346758194e-01 3.6852637551e-04 7.9309905556e-01 7.9383610831e-01
2.7000000000e-01 7.9863114739e-01 7.9763672713e-01 2.7343643736e-04 7.9736329070e-01 7.9791016357e-01
2.8000000000e-01 8.0231255395e-01 8.0166560574e-01 1.8012445918e-04 8.0148548128e-01 8.0184573020e-01
2.9000000000e-01 8.0587829555e-01 8.0556270284e-01 8.8938054396e-05 8.0547376479e-01 8.0565164090e-01
3.0000000000e-01 8.0933583244e-01 8.0933567479e-01 6.1467399877e-06 8.0932952805e-01 8.0934182153e-01
3.1000000000e-01 8.1269191439e-01 8.1299145274e-01 8.6837867656e-05 8.1290461488e-01 8.1307829061e-01
3.2000000000e-01 8.1595266835e-01 8.1653633033e-01 1.7028571801e-04 8.1636604461e-01 8.1670661605e-01
3.3000000000e-01 8.1912367289e-01 8.1997603808e-01 2.5075333518e-04 8.1972528475e-01 8.2022679142e-01
3.4000000000e-01 8.2221002174e-01 8.2331580711e-01 3.2797619081e-04 8.2298783091e-01 8.2364378330e-01
3.5000000000e-01 8.2521637835e-01 8.2656042374e-01 4.0174563904e-04 8.2615867810e-01 8.2696216938e-01
3.6000000000e-01 8.2814702284e-01 8.2971427669e-01 4.7187273512e-04 8.2924240396e-01 8.3018614943e-01
3.7000000000e-01 8.3100589270e-01 8.3278139789e-01 5.3818249333e-04 8.3224321540e-01 8.3331958038e-01
3.8000000000e-01 8.3379661810e-01 8.3576549793e-01 6.0051204117e-04 8.3516498589e-01 8.3636600997e-01
3.9000000000e-01 8.3652255275e-01 8.3866999708e-01 6.5870969530e-04 8.3801128738e-01 8.3932870677e-01
4.0000000000e-01 8.3918680086e-01 8.4149805233e-01 7.1263435667e-04 8.4078541797e-01 8.4221068668e-01
4.1000000000e-01 8.4179224086e-01 8.4425258120e-01 7.6215505543e-04 8.4349042614e-01 8.4501473625e-01
4.2000000000e-01 8.4434154623e-01 8.4693628265e-01 8.0715058567e-04 8.4612913206e-01 8.4774343323e-01
4.3000000000e-01 8.4683720399e-01 8.4955165553e-01 8.4750920431e-04 8.4870414633e-01 8.5039916474e-01
4.4000000000e-01 8.4928153098e-01 8.5210101490e-01 8.8312838117e-04 8.5121788652e-01 8.5298414328e-01
4.5000000000e-01 8.5167668838e-01 8.5458650642e-01 9.1391459292e-04 8.5367259183e-01 8.5550042101e-01
4.6000000000e-01 8.5402469459e-01 8.5701011918e-01 9.3978315641e-04 8.5607033602e-01 8.5794990234e-01
4.7000000000e-01 8.5632743673e-01 8.5937369701e-01 9.6065809843e-04 8.5841303891e-01 8.6033435511e-01
4.8000000000e-01 8.5858668088e-01 8.6167894854e-01 9.7647206026e-04 8.6070247648e-01 8.6265542060e-01
4.9000000000e-01 8.6080408127e-01 8.6392745610e-01 9.8716623650e-04 8.6294028986e-01 8.6491462234e-01
5.0000000000e-01 8.6298118843e-01 8.6612068362e-01 9.9269034817e-04 8.6512799328e-01 8.6711337397e-01
5.1000000000e-01 8.6511945657e-01 8.6825998361e-01 9.9300265191e-04 8.6726698096e-01 8.6925298626e-01
5.2000000000e-01 8.6722025009e-01 8.7034660323e-01 9.8806998791e-04 8.6935853324e-01 8.7133467321e-01
5.3000000000e-01 8.6928484948e-01 8.7238168972e-01 9.7786787140e-04 8.7140382185e-01 8.7335955759e-01
5.4000000000e-01 8.7131445653e-01 8.7436629503e-01 9.6238063526e-04 8.7340391440e-01 8.7532867567e-01
5.5000000000e-01 8.7331019897e-01 8.7630137984e-01 9.4160163546e-04 8.7535977820e-01 8.7724298147e-01
5.6000000000e-01 8.7527313461e-01 8.7818781691e-01 9.1553353770e-04 8.7727228338e-01 8.7910335045e-01
5.7000000000e-01 8.7720425493e-01 8.8002639395e-01 8.8418871439e-04 8.7914220524e-01 8.8091058267e-01
5.8000000000e-01 8.7910448830e-01 8.8181781580e-01 8.4758980007e-04 8.8097022600e-01 8.8266540560e-01
5.9000000000e-01 8.8097470261e-01 8.8356270612e-01 8.0577048639e-04 8.8275693563e-01 8.8436847661e-01
6.0000000000e-01 8.8281570767e-01 8.8526160858e-01 7.5877670039e-04 8.8450283188e-01 8.8602038528e-01
6.1000000000e-01 8.8462825699e-01 8.8691498738e-01 7.0666843229e-04 8.8620831895e-01 8.8762165581e-01
6.2000000000e-01 8.8641304932e-01 8.8852322731e-01 6.4952273489e-04 8.8787370458e-01 8.8917275005e-01
6.3000000000e-01 8.8817072966e-01 8.9008663318e-01 5.8743898861e-04 8.8949919419e-01 8.9067407217e-01
6.4000000000e-01 8.8990188988e-01 8.9160542861e-01 5.2054891646e-04 8.9108487969e-01 8.9212597752e-01
6.5000000000e-01 8.9160706888e-01 8.9307975416e-01 4.4903758170e-04 8.9263071658e-01 8.9352879174e-01
6.6000000000e-01 8.9328675227e-01 8.9450966478e-01 3.7319313526e-04 8.9413647165e-01 8.9488285792e-01
6.7000000000e-01 8.9494137151e-01 8.9589512637e-01 2.9354538738e-04 8.9560158098e-01 8.9618867176e-01
6.8000000000e-01 8.9657130243e-01 8.9723601145e-01 2.1135160091e-04 8.9702465985e-01 8.9744736306e-01
6.9000000000e-01 8.9817686311e-01 8.9853209386e-01 1.3101481818e-04 8.9840107905e-01 8.9866310868e-01
7.0000000000e-01 8.9975831098e-01 8.9978304218e-01 7.7864355866e-05 8.9970517782e-01 8.9986090653e-01
7.1000000000e-01 9.0131583899e-01 9.0098841179e-01 1.1731074072e-04 9.0087110105e-01 9.0110572253e-01
7.2000000000e-01 9.0284957072e-01 9.0214763539e-01 2.0644748058e-04 9.0194118791e-01 9.0235408287e-01
7.3000000000e-01 9.0435955419e-01 9.0326001142e-01 3.0809922293e-04 9.0295191220e-01 9.0356811065e-01
7.4000000000e-01 9.0584575412e-01 9.0432469035e-01 4.1575478265e-04 9.0390893557e-01 9.0474044513e-01
7.5000000000e-01 9.0730804224e-01 9.0534065800e-01 5.2766257965e-04 9.0481299542e-01 9.0586832058e-01
7.6000000000e-01 9.0874618524e-01 9.0630671556e-01 6.4302727901e-04 9.0566368828e-01 9.0694974283e-01
7.7000000000e-01 9.1015982969e-01 9.0722145532e-01 7.6131991293e-04 9.0646013541e-01 9.0798277524e-01
7.8000000000e-01 9.1154848312e-01 9.0808323120e-01 8.8209229451e-04 9.0720113891e-01 9.0896532350e-01
7.9000000000e-01 9.1291149030e-01 9.0889012256e-01 1.0049109404e-03 9.0788521162e-01 9.0989503350e-01
8.0000000000e-01 9.1424800310e-01 9.0963988967e-01 1.1293271509e-03 9.0851056252e-01 9.1076921682e-01
8.1000000000e-01 9.1555694192e-01 9.1032991831e-01 1.2548596184e-03 9.0907505869e-01 9.1158477793e-01
8.2000000000e-01 9.1683694611e-01 9.1095715019e-01 1.3809813416e-03 9.0957616885e-01 9.1233813153e-01
8.3000000000e-01 9.1808630917e-01 9.1151799462e-01 1.5071073557e-03 9.1001088727e-01 9.1302510198e-01
8.4000000000e-01 9.1930289328e-01 9.1200821511e-01 1.6325813690e-03 9.1037563374e-01 9.1364079648e-01
8.5000000000e-01 9.2048401476e-01 9.1242278155e-01 1.7566598551e-03 9.1066612169e-01 9.1417944140e-01
8.6000000000e-01 9.2162628818e-01 9.1275567470e-01 1.8784920851e-03 9.1087718261e-01 9.1463416678e-01
8.7000000000e-01 9.2272541013e-01 9.1299962272e-01 1.9970941550e-03 9.1100252856e-01 9.1499671687e-01
8.8000000000e-01 9.2377585288e-01 9.1314573898e-01 2.1113142209e-03 9.1103442476e-01 9.1525705320e-01
8.9000000000e-01 9.2477041946e-01 9.1318301213e-01 2.2197846752e-03 9.1096322745e-01 9.1540279680e-01
9.0000000000e-01 9.2569957885e-01 9.1309756813e-01 2.3208544327e-03 9.1077671369e-01 9.1541842256e-01


==> plots/m3_histogram_z0.500.dat <==
BinCenter Count
8.6258733009e-01 0
8.6290907352e-01 0
8.6323081695e-01 0
8.6355256039e-01 0
8.6387430382e-01 1
8.6419604725e-01 3
8.6451779068e-01 3
8.6483953411e-01 6
8.6516127754e-01 6
8.6548302097e-01 14
8.6580476440e-01 12
8.6612650784e-01 14
8.6644825127e-01 13
8.6676999470e-01 9
8.6709173813e-01 7
8.6741348156e-01 7
8.6773522499e-01 2
8.6805696842e-01 0
8.6837871186e-01 1
8.6870045529e-01 1
8.6902219872e-01 0
8.6934394215e-01 0
8.6966568558e-01 0
8.6998742901e-01 1
8.7030917244e-01 0


==> plots/m3_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -9.1498384022e-01 7.5758701132e-02 -9.9074254135e-01 -8.3922513909e-01
2.0000000000e-02 -9.1514658487e-01 9.2959600510e-02 -1.0081061854e+00 -8.2218698436e-01
3.0000000000e-02 -8.8067889915e-01 1.0231841328e-01 -9.8299731244e-01 -7.7836048587e-01
4.0000000000e-02 -8.3649119248e-01 1.0763141968e-01 -9.4412261216e-01 -7.2885977281e-01
5.0000000000e-02 -7.8936455029e-01 1.1035788638e-01 -8.9972243668e-01 -6.7900666391e-01
6.0000000000e-02 -7.4184758223e-01 1.1125304501e-01 -8.5310062724e-01 -6.3059453722e-01
7.0000000000e-02 -6.9504919537e-01 1.1077346092e-01 -8.0582265629e-01 -5.8427573445e-01
8.0000000000e-02 -6.4948395687e-01 1.0922344190e-01 -7.5870739877e-01 -5.4026051497e-01
9.0000000000e-02 -6.0539055832e-01 1.0681996699e-01 -7.1221052531e-01 -4.9857059133e-01
1.0000000000e-01 -5.6286969483e-01 1.0372559721e-01 -6.6659529204e-01 -4.5914409761e-01
1.1000000000e-01 -5.2194977741e-01 1.0006682044e-01 -6.2201659785e-01 -4.2188295697e-01
1.2000000000e-01 -4.8262049505e-01 9.5945034592e-02 -5.7856552965e-01 -3.8667546046e-01
1.3000000000e-01 -4.4485084675e-01 9.1443501403e-02 -5.3629434815e-01 -3.5340734535e-01
1.4000000000e-01 -4.0859919098e-01 8.6631951474e-02 -4.9523114245e-01 -3.2196723951e-01
1.5000000000e-01 -3.7381898749e-01 8.1569748913e-02 -4.5538873640e-01 -2.9224923858e-01
1.6000000000e-01 -3.4046212361e-01 7.6308134594e-02 -4.1677025821e-01 -2.6415398902e-01
1.7000000000e-01 -3.0848084486e-01 7.0891858755e-02 -3.7937270361e-01 -2.3758898610e-01
1.8000000000e-01 -2.7782886022e-01 6.5360396452e-02 -3.4318925667e-01 -2.1246846376e-01
1.9000000000e-01 -2.4846195143e-01 5.9748870507e-02 -3.0821082194e-01 -1.8871308092e-01
2.0000000000e-01 -2.2033828103e-01 5.4088764657e-02 -2.7442704569e-01 -1.6624951638e-01
2.1000000000e-01 -1.9341851700e-01 4.8408483236e-02 -2.4182700024e-01 -1.4501003377e-01
2.2000000000e-01 -1.6766584644e-01 4.2733796759e-02 -2.1039964319e-01 -1.2493204968e-01
2.3000000000e-01 -1.4304592324e-01 3.7088201681e-02 -1.8013412492e-01 -1.0595772156e-01
2.4000000000e-01 -1.1952677820e-01 3.1493215589e-02 -1.5101999379e-01 -8.8033562615e-02
2.5000000000e-01 -9.7078709209e-02 2.5968625589e-02 -1.2304733480e-01 -7.1110083620e-02
2.6000000000e-01 -7.5674162824e-02 2.0532709928e-02 -9.6206872752e-02 -5.5141452895e-02
2.7000000000e-01 -5.5287614295e-02 1.5202474268e-02 -7.0490088563e-02 -4.0085140026e-02
2.8000000000e-01 -3.5895450235e-02 9.9940744898e-03 -4.5889524724e-02 -2.5901375745e-02
2.9000000000e-01 -1.7475856554e-02 4.9249196148e-03 -2.2400776169e-02 -1.2550936940e-02
3.0000000000e-01 -8.7130828127e-06 3.3972355366e-04 -3.4843663648e-04 3.3101047085e-04
3.1000000000e-01 1.6524504429e-02 4.7905475259e-03 1.1733956903e-02 2.1315051955e-02
3.2000000000e-01 3.2140814665e-02 9.3772112552e-03 2.2763603410e-02 4.1518025920e-02
3.3000000000e-01 4.6855813511e-02 1.3784292894e-02 3.3071520617e-02 6.0640106405e-02
3.4000000000e-01 6.0683749434e-02 1.7998813907e-02 4.2684935527e-02 7.8682563342e-02
3.5000000000e-01 7.3637591796e-02 2.2010849990e-02 5.1626741806e-02 9.5648441787e-02
3.6000000000e-01 8.5729092448e-02 2.5811530978e-02 5.9917561470e-02 1.1154062343e-01
3.7000000000e-01 9.6968840988e-02 2.9392723173e-02 6.7576117814e-02 1.2636156416e-01
3.8000000000e-01 1.0736631404e-01 3.2746927071e-02 7.4619386971e-02 1.4011324111e-01
3.9000000000e-01 1.1692991893e-01 3.5867226042e-02 8.1062692888e-02 1.5279714497e-01
4.0000000000e-01 1.2566703202e-01 3.8747252663e-02 8.6919779355e-02 1.6441428468e-01
4.1000000000e-01 1.3358403208e-01 4.1381163332e-02 9.2202868748e-02 1.7496519541e-01
4.2000000000e-01 1.4068632890e-01 4.3763617825e-02 9.6922711074e-02 1.8444994672e-01
4.3000000000e-01 1.4697838735e-01 4.5889762372e-02 1.0108862497e-01 1.9286814972e-01
4.4000000000e-01 1.5246374713e-01 4.7755215546e-02 1.0470853158e-01 2.0021896267e-01
4.5000000000e-01 1.5714503834e-01 4.9356056522e-02 1.0778898182e-01 2.0650109486e-01
4.6000000000e-01 1.6102399297e-01 5.0688815481e-02 1.1033517748e-01 2.1171280845e-01
4.7000000000e-01 1.6410145240e-01 5.1750465969e-02 1.1235098643e-01 2.1585191837e-01
4.8000000000e-01 1.6637737101e-01 5.2538419128e-02 1.1383895188e-01 2.1891579014e-01
4.9000000000e-01 1.6785081583e-01 5.3050519742e-02 1.1480029609e-01 2.2090133557e-01
5.0000000000e-01 1.6851996223e-01 5.3285044118e-02 1.1523491812e-01 2.2180500635e-01
5.1000000000e-01 1.6838208570e-01 5.3240699860e-02 1.1514138584e-01 2.2162278556e-01
5.2000000000e-01 1.6743354938e-01 5.2916627691e-02 1.1451692169e-01 2.2035017707e-01
5.3000000000e-01 1.6566978751e-01 5.2312405553e-02 1.1335738196e-01 2.1798219307e-01
5.4000000000e-01 1.6308528432e-01 5.1428055392e-02 1.1165722893e-01 2.1451333971e-01
5.5000000000e-01 1.5967354832e-01 5.0264053224e-02 1.0940949510e-01 2.0993760154e-01
5.6000000000e-01 1.5542708163e-01 4.8821343451e-02 1.0660573818e-01 2.0424842508e-01
5.7000000000e-01 1.5033734401e-01 4.7101358953e-02 1.0323598506e-01 1.9743870296e-01
5.8000000000e-01 1.4439471122e-01 4.5106049469e-02 9.9288661751e-02 1.8950076069e-01
5.9000000000e-01 1.3758842711e-01 4.2837922555e-02 9.4750504552e-02 1.8042634966e-01
6.0000000000e-01 1.2990654902e-01 4.0300104641e-02 8.9606444380e-02 1.7020665366e-01
6.1000000000e-01 1.2133588574e-01 3.7496436216e-02 8.3839449526e-02 1.5883232196e-01
6.2000000000e-01 1.1186192722e-01 3.4431628594e-02 7.7430298623e-02 1.4629355581e-01
6.3000000000e-01 1.0146876516e-01 3.1111539830e-02 7.0357225332e-02 1.3258030499e-01
6.4000000000e-01 9.0139003476e-02 2.7543700509e-02 6.2595302967e-02 1.1768270399e-01
6.5000000000e-01 7.7853657215e-02 2.3738417406e-02 5.4115239809e-02 1.0159207462e-01
6.6000000000e-01 6.4592038664e-02 1.9711389984e-02 4.4880648680e-02 8.4303428648e-02
6.7000000000e-01 5.0331628801e-02 1.5491001030e-02 3.4840627771e-02 6.5822629831e-02
6.8000000000e-01 3.5047932132e-02 1.1143878463e-02 2.3904053668e-02 4.6191810595e-02
6.9000000000e-01 1.8714312525e-02 6.9021396650e-03 1.1812172860e-02 2.5616452191e-02
7.0000000000e-01 1.3018072416e-03 4.0986453601e-03 -2.7968381184e-03 5.4004526017e-03
7.1000000000e-01 -1.7221084194e-02 6.1699765137e-03 -2.3391060707e-02 -1.1051107680e-02
7.2000000000e-01 -3.6888640225e-02 1.0849385246e-02 -4.7738025471e-02 -2.6039254979e-02
7.3000000000e-01 -5.7738191383e-02 1.6178626681e-02 -7.3916818063e-02 -4.1559564702e-02
7.4000000000e-01 -7.9810433972e-02 2.1814713061e-02 -1.0162514703e-01 -5.7995720911e-02
7.5000000000e-01 -1.0314979023e-01 2.7665304605e-02 -1.3081509484e-01 -7.5484485629e-02
7.6000000000e-01 -1.2780482331e-01 3.3688464395e-02 -1.6149328770e-01 -9.4116358915e-02
7.7000000000e-01 -1.5382871716e-01 3.9856346108e-02 -1.9368506327e-01 -1.1397237106e-01
7.8000000000e-01 -1.8127983388e-01 4.6145431429e-02 -2.2742526531e-01 -1.3513440245e-01
7.9000000000e-01 -2.1022236355e-01 5.2533059971e-02 -2.6275542352e-01 -1.5768930358e-01
8.0000000000e-01 -2.4072708556e-01 5.8995864124e-02 -2.9972294968e-01 -1.8173122144e-01
8.1000000000e-01 -2.7287226447e-01 6.5508865383e-02 -3.3838112985e-01 -2.0736339909e-01
8.2000000000e-01 -3.0674470931e-01 7.2044799869e-02 -3.7878950918e-01 -2.3469990944e-01
8.3000000000e-01 -3.4244103201e-01 7.8573490070e-02 -4.2101452208e-01 -2.6386754194e-01
8.4000000000e-01 -3.8006914910e-01 8.5061163337e-02 -4.6513031244e-01 -2.9500798576e-01
8.5000000000e-01 -4.1975008110e-01 9.1469642114e-02 -5.1121972321e-01 -3.2828043899e-01
8.6000000000e-01 -4.6162011487e-01 9.7755328216e-02 -5.5937544308e-01 -3.6386478665e-01
8.7000000000e-01 -5.0583340514e-01 1.0386788173e-01 -6.0970128687e-01 -4.0196552341e-01
8.8000000000e-01 -5.5256509665e-01 1.0974845213e-01 -6.6231354878e-01 -4.4281664452e-01
8.9000000000e-01 -6.0201503603e-01 1.1532724385e-01 -7.1734227988e-01 -4.8668779218e-01
9.0000000000e-01 -6.5441208302e-01 1.2052006752e-01 -7.7493215055e-01 -5.3389201550e-01


==> plots/m4_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 6.2015308916e-01 6.0394782097e-01 2.8444866598e-03 6.0110333431e-01 6.0679230763e-01
2.0000000000e-02 6.8847610261e-01 6.7296731750e-01 3.3689742575e-03 6.6959834324e-01 6.7633629176e-01
3.0000000000e-02 7.3195485264e-01 7.1736655312e-01 3.6371740064e-03 7.1372937912e-01 7.2100372713e-01
4.0000000000e-02 7.6450273742e-01 7.5084711180e-01 3.7767991218e-03 7.4707031268e-01 7.5462391092e-01
5.0000000000e-02 7.9077602436e-01 7.7802170245e-01 3.8357455588e-03 7.7418595689e-01 7.8185744801e-01
6.0000000000e-02 8.1294056012e-01 8.0104561130e-01 3.8383777972e-03 7.9720723350e-01 8.0488398910e-01
7.0000000000e-02 8.3219034368e-01 8.2111151161e-01 3.7992245166e-03 8.1731228710e-01 8.2491073613e-01
8.0000000000e-02 8.4925737930e-01 8.3895301310e-01 3.7278586116e-03 8.3522515449e-01 8.4268087171e-01
9.0000000000e-02 8.6462458265e-01 8.5505552404e-01 3.6310386113e-03 8.5142448543e-01 8.5868656265e-01
1.0000000000e-01 8.7862818095e-01 8.6975791736e-01 3.5137845947e-03 8.6624413277e-01 8.7327170196e-01
1.1000000000e-01 8.9151215721e-01 8.8330670435e-01 3.3799733670e-03 8.7992673098e-01 8.8668667772e-01
1.2000000000e-01 9.0345946096e-01 8.9588715320e-01 3.2326923965e-03 8.9265446080e-01 8.9911984560e-01
1.3000000000e-01 9.1461098399e-01 9.0764224452e-01 3.0744625364e-03 9.0456778198e-01 9.1071670705e-01
1.4000000000e-01 9.2507765663e-01 9.1868477595e-01 2.9073846991e-03 9.1577739125e-01 9.2159216065e-01
1.5000000000e-01 9.3494846489e-01 9.2910539824e-01 2.7332401344e-03 9.2637215811e-01 9.3183863838e-01
1.6000000000e-01 9.4429594044e-01 9.3897812685e-01 2.5535611709e-03 9.3642456568e-01 9.4153168803e-01
1.7000000000e-01 9.5318002597e-01 9.4836422837e-01 2.3696824725e-03 9.4599454589e-01 9.5073391084e-01
1.8000000000e-01 9.6165086260e-01 9.5731502714e-01 2.1827790394e-03 9.5513224810e-01 9.5949780618e-01
1.9000000000e-01 9.6975084238e-01 9.6587397480e-01 1.9938949553e-03 9.6388007984e-01 9.6786786975e-01
2.0000000000e-01 9.7751614757e-01 9.7407820431e-01 1.8039655250e-03 9.7227423879e-01 9.7588216984e-01
2.1000000000e-01 9.8497792397e-01 9.8195971608e-01 1.6138346027e-03 9.8034588148e-01 9.8357355069e-01
2.2000000000e-01 9.9216318828e-01 9.8954629639e-01 1.4242683698e-03 9.8812202802e-01 9.9097056476e-01
2.3000000000e-01 9.9909553917e-01 9.9686223782e-01 1.2359664788e-03 9.9562627134e-01 9.9809820429e-01
2.4000000000e-01 1.0057957209e+00 1.0039289111e+00 1.0495712858e-03 1.0028793398e+00 1.0049784824e+00
2.5000000000e-01 1.0122820751e+00 1.0107652239e+00 8.6567586192e-04 1.0098995480e+00 1.0116308998e+00
2.6000000000e-01 1.0185709061e+00 1.0173879923e+00 6.8483181338e-04 1.0167031605e+00 1.0180728241e+00
2.7000000000e-01 1.0246767796e+00 1.0238122445e+00 5.0755966253e-04 1.0233046848e+00 1.0243198041e+00
2.8000000000e-01 1.0306127684e+00 1.0300514711e+00 3.3437440594e-04 1.0297170967e+00 1.0303858455e+00
2.9000000000e-01 1.0363906558e+00 1.0361178331e+00 1.6593675323e-04 1.0359518963e+00 1.0362837698e+00
3.0000000000e-01 1.0420211064e+00 1.0420223349e+00 1.7162359652e-05 1.0420051726e+00 1.0420394973e+00
3.1000000000e-01 1.0475138089e+00 1.0477749715e+00 1.5868696818e-04 1.0476162845e+00 1.0479336584e+00
3.2000000000e-01 1.0528775975e+00 1.0533848513e+00 3.1141328790e-04 1.0530734380e+00 1.0536962646e+00
3.3000000000e-01 1.0581205549e+00 1.0588603023e+00 4.5850578771e-04 1.0584017965e+00 1.0593188080e+00
3.4000000000e-01 1.0632501007e+00 1.0642089617e+00 5.9941964452e-04 1.0636095421e+00 1.0648083814e+00
3.5000000000e-01 1.0682730671e+00 1.0694378542e+00 7.3381169709e-04 1.0687040425e+00 1.0701716659e+00
3.6000000000e-01 1.0731957651e+00 1.0745534586e+00 8.6138697407e-04 1.0736920717e+00 1.0754148456e+00
3.7000000000e-01 1.0780240407e+00 1.0795617664e+00 9.8187582396e-04 1.0785798906e+00 1.0805436423e+00
3.8000000000e-01 1.0827633253e+00 1.0844683327e+00 1.0950275087e-03 1.0833733051e+00 1.0855633602e+00
3.9000000000e-01 1.0874186792e+00 1.0892783204e+00 1.2006075430e-03 1.0880777128e+00 1.0904789279e+00
4.0000000000e-01 1.0919948299e+00 1.0939965400e+00 1.2983962260e-03 1.0926981438e+00 1.0952949363e+00
4.1000000000e-01 1.0964962062e+00 1.0986274840e+00 1.3881876591e-03 1.0972392963e+00 1.1000156716e+00
4.2000000000e-01 1.1009269683e+00 1.1031753571e+00 1.4697890113e-03 1.1017055681e+00 1.1046451461e+00
4.3000000000e-01 1.1052910346e+00 1.1076441044e+00 1.5430199327e-03 1.1061010845e+00 1.1091871243e+00
4.4000000000e-01 1.1095921062e+00 1.1120374352e+00 1.6077120731e-03 1.1104297231e+00 1.1136451473e+00
4.5000000000e-01 1.1138336883e+00 1.1163588450e+00 1.6637086804e-03 1.1146951363e+00 1.1180225536e+00
4.6000000000e-01 1.1180191100e+00 1.1206116353e+00 1.7108642681e-03 1.1189007710e+00 1.1223224996e+00
4.7000000000e-01 1.1221515420e+00 1.1247989315e+00 1.7490443413e-03 1.1230498872e+00 1.1265479759e+00
4.8000000000e-01 1.1262340133e+00 1.1289236990e+00 1.7781251793e-03 1.1271455738e+00 1.1307018242e+00
4.9000000000e-01 1.1302694259e+00 1.1329887579e+00 1.7979936710e-03 1.1311907643e+00 1.1347867516e+00
5.0000000000e-01 1.1342605687e+00 1.1369967968e+00 1.8085472034e-03 1.1351882495e+00 1.1388053440e+00
5.1000000000e-01 1.1382101308e+00 1.1409503847e+00 1.8096936064e-03 1.1391406911e+00 1.1427600783e+00
5.2000000000e-01 1.1421207133e+00 1.1448519836e+00 1.8013511581e-03 1.1430506324e+00 1.1466533348e+00
5.3000000000e-01 1.1459948412e+00 1.1487039582e+00 1.7834486596e-03 1.1469205095e+00 1.1504874069e+00
5.4000000000e-01 1.1498349741e+00 1.1525085868e+00 1.7559255941e-03 1.1507526612e+00 1.1542645124e+00
5.5000000000e-01 1.1536435171e+00 1.1562680705e+00 1.7187323919e-03 1.1545493381e+00 1.1579868029e+00
5.6000000000e-01 1.1574228307e+00 1.1599845427e+00 1.6718308384e-03 1.1583127119e+00 1.1616563736e+00
5.7000000000e-01 1.1611752417e+00 1.1636600777e+00 1.6151946830e-03 1.1620448830e+00 1.1652752724e+00
5.8000000000e-01 1.1649030527e+00 1.1672966994e+00 1.5488105451e-03 1.1657478889e+00 1.1688455100e+00
5.9000000000e-01 1.1686085528e+00 1.1708963898e+00 1.4726792843e-03 1.1694237105e+00 1.1723690691e+00
6.0000000000e-01 1.1722940279e+00 1.1744610974e+00 1.3868181329e-03 1.1730742793e+00 1.1758479156e+00
6.1000000000e-01 1.1759617714e+00 1.1779927459e+00 1.2912641495e-03 1.1767014818e+00 1.1792840101e+00
6.2000000000e-01 1.1796140956e+00 1.1814932427e+00 1.1860801086e-03 1.1803071625e+00 1.1826793228e+00
6.3000000000e-01 1.1832533439e+00 1.1849644879e+00 1.0713651961e-03 1.1838931227e+00 1.1860358531e+00
6.4000000000e-01 1.1868819032e+00 1.1884083841e+00 9.4727599966e-04 1.1874611081e+00 1.1893556601e+00
6.5000000000e-01 1.1905022182e+00 1.1918268462e+00 8.1407188940e-04 1.1910127743e+00 1.1926409181e+00
6.6000000000e-01 1.1941168063e+00 1.1952218124e+00 6.7222621774e-04 1.1945495861e+00 1.1958940386e+00
6.7000000000e-01 1.1977282746e+00 1.1985952557e+00 5.2274945631e-04 1.1980725062e+00 1.1991180051e+00
6.8000000000e-01 1.2013393389e+00 1.2019491976e+00 3.6839307915e-04 1.2015808045e+00 1.2023175907e+00
6.9000000000e-01 1.2049528445e+00 1.2052857224e+00 2.2023638903e-04 1.2050654860e+00 1.2055059588e+00
7.0000000000e-01 1.2085717909e+00 1.2086069936e+00 1.4588168033e-04 1.2084611119e+00 1.2087528753e+00
7.1000000000e-01 1.2121993592e+00 1.2119152734e+00 2.5298396657e-04 1.2116622894e+00 1.2121682574e+00
7.2000000000e-01 1.2158389443e+00 1.2152129440e+00 4.3228367006e-04 1.2147806603e+00 1.2156452276e+00
7.3000000000e-01 1.2194941926e+00 1.2185025334e+00 6.3267314830e-04 1.2178698602e+00 1.2191352065e+00
7.4000000000e-01 1.2231690460e+00 1.2217867455e+00 8.4540603827e-04 1.2209413395e+00 1.2226321515e+00
7.5000000000e-01 1.2268677943e+00 1.2250684957e+00 1.0680272705e-03 1.2240004685e+00 1.2261365230e+00
7.6000000000e-01 1.2305951382e+00 1.2283509540e+00 1.2994624149e-03 1.2270514916e+00 1.2296504164e+00
7.7000000000e-01 1.2343562646e+00 1.2316375965e+00 1.5390511007e-03 1.2300985454e+00 1.2331766476e+00
7.8000000000e-01 1.2381569390e+00 1.2349322695e+00 1.7862727474e-03 1.2331459968e+00 1.2367185423e+00
7.9000000000e-01 1.2420036189e+00 1.2382392678e+00 2.0406460693e-03 1.2361986218e+00 1.2402799139e+00
8.0000000000e-01 1.2459035943e+00 1.2415634328e+00 2.3016833704e-03 1.2392617494e+00 1.2438651162e+00
8.1000000000e-01 1.2498651640e+00 1.2449102764e+00 2.5688645443e-03 1.2423414118e+00 1.2474791409e+00
8.2000000000e-01 1.2538978603e+00 1.2482861394e+00 2.8416182478e-03 1.2454445212e+00 1.2511277577e+00
8.3000000000e-01 1.2580127363e+00 1.2516983968e+00 3.1193048597e-03 1.2485790919e+00 1.2548177016e+00
8.4000000000e-01 1.2622227419e+00 1.2551557268e+00 3.4011982909e-03 1.2517545285e+00 1.2585569250e+00
8.5000000000e-01 1.2665432204e+00 1.2586684706e+00 3.6864644623e-03 1.2549820062e+00 1.2623549351e+00
8.6000000000e-01 1.2709925775e+00 1.2622491206e+00 3.9741342047e-03 1.2582749864e+00 1.2662232548e+00
8.7000000000e-01 1.2755931996e+00 1.2659129960e+00 4.2630677195e-03 1.2616499283e+00 1.2701760637e+00
8.8000000000e-01 1.2803727417e+00 1.2696791999e+00 4.5519064682e-03 1.2651272935e+00 1.2742311064e+00
8.9000000000e-01 1.2853659798e+00 1.2735720095e+00 4.8390061198e-03 1.2687330034e+00 1.2784110156e+00
9.0000000000e-01 1.2906175541e+00 1.2776229546e+00 5.1223402176e-03 1.2725006144e+00 1.2827452948e+00


==> plots/m4_histogram_z0.500.dat <==
BinCenter Count
1.1316571435e+00 0
1.1321835482e+00 1
1.1327099530e+00 0
1.1332363577e+00 2
1.1337627624e+00 0
1.1342891672e+00 5
1.1348155719e+00 7
1.1353419767e+00 6
1.1358683814e+00 8
1.1363947861e+00 16
1.1369211909e+00 10
1.1374475956e+00 9
1.1379740004e+00 12
1.1385004051e+00 9
1.1390268098e+00 4
1.1395532146e+00 8
1.1400796193e+00 1
1.1406060241e+00 0
1.1411324288e+00 0
1.1416588336e+00 1
1.1421852383e+00 0
1.1427116430e+00 0
1.1432380478e+00 0
1.1437644525e+00 1
1.1442908573e+00 0


==> plots/m4_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.0002306759e+00 1.7556900510e-01 -1.1757996810e+00 -8.2466167075e-01
2.0000000000e-02 -9.1850782416e-01 1.9952750603e-01 -1.1180353302e+00 -7.1898031813e-01
3.0000000000e-02 -8.4230252851e-01 2.1000397331e-01 -1.0523065018e+00 -6.3229855521e-01
4.0000000000e-02 -7.7390787349e-01 2.1404325659e-01 -9.8795113008e-01 -5.5986461690e-01
5.0000000000e-02 -7.1222317783e-01 2.1419460092e-01 -9.2641777876e-01 -4.9802857691e-01
6.0000000000e-02 -6.5611355834e-01 2.1172110557e-01 -8.6783466391e-01 -4.4439245277e-01
7.0000000000e-02 -6.0467691631e-01 2.0735970636e-01 -8.1203662267e-01 -3.9731720995e-01
8.0000000000e-02 -5.5721644377e-01 2.0158679118e-01 -7.5880323495e-01 -3.5562965258e-01
9.0000000000e-02 -5.1318955595e-01 1.9473295832e-01 -7.0792251426e-01 -3.1845659763e-01
1.0000000000e-01 -4.7216706696e-01 1.8703991723e-01 -6.5920698419e-01 -2.8512714973e-01
1.1000000000e-01 -4.3380386580e-01 1.7869160154e-01 -6.1249546734e-01 -2.5511226426e-01
1.2000000000e-01 -3.9781817894e-01 1.6983247938e-01 -5.6765065832e-01 -2.2798569956e-01
1.3000000000e-01 -3.6397678364e-01 1.6057896680e-01 -5.2455575044e-01 -2.0339781684e-01
1.4000000000e-01 -3.3208430120e-01 1.5102687879e-01 -4.8311117999e-01 -1.8105742241e-01
1.5000000000e-01 -3.0197531110e-01 1.4125648222e-01 -4.4323179333e-01 -1.6071882888e-01
1.6000000000e-01 -2.7350844466e-01 1.3133603367e-01 -4.0484447833e-01 -1.4217241099e-01
1.7000000000e-01 -2.4656189082e-01 1.2132432449e-01 -3.6788621531e-01 -1.2523756634e-01
1.8000000000e-01 -2.2102992648e-01 1.1127255523e-01 -3.3230248171e-01 -1.0975737125e-01
1.9000000000e-01 -1.9682020174e-01 1.0122574451e-01 -2.9804594625e-01 -9.5594457222e-02
2.0000000000e-01 -1.7385158992e-01 9.1223807563e-02 -2.6507539748e-01 -8.2627782354e-02
2.1000000000e-01 -1.5205246592e-01 8.1302395520e-02 -2.3335486144e-01 -7.0750070396e-02
2.2000000000e-01 -1.3135931356e-01 7.1493559273e-02 -2.0285287283e-01 -5.9865754284e-02
2.3000000000e-01 -1.1171558869e-01 6.1826283668e-02 -1.7354187235e-01 -4.9889305018e-02
2.4000000000e-01 -9.3070783250e-02 5.2326928153e-02 -1.4539771140e-01 -4.0743855097e-02
2.5000000000e-01 -7.5379648890e-02 4.3019608069e-02 -1.1839925696e-01 -3.2360040821e-02
2.6000000000e-01 -5.8601548381e-02 3.3926567123e-02 -9.2528115504e-02 -2.4674981258e-02
2.7000000000e-01 -4.2699910415e-02 2.5068676029e-02 -6.7768586444e-02 -1.7631234385e-02
2.8000000000e-01 -2.7641768612e-02 1.6466675042e-02 -4.4108443654e-02 -1.1175093570e-02
2.9000000000e-01 -1.3397369733e-02 8.1485717268e-03 -2.1545941460e-02 -5.2487980066e-03
3.0000000000e-01 6.0160853042e-05 8.4045946429e-04 -7.8029861125e-04 9.0062031734e-04
3.1000000000e-01 1.2755105996e-02 7.7502270066e-03 5.0048789894e-03 2.0505333003e-02
3.2000000000e-01 2.4709403552e-02 1.5169598435e-02 9.5398051174e-03 3.9879001987e-02
3.3000000000e-01 3.5942859380e-02 2.2277887786e-02 1.3664971594e-02 5.8220747165e-02
3.4000000000e-01 4.6473331605e-02 2.9052204788e-02 1.7421126817e-02 7.5525536393e-02
3.5000000000e-01 5.6316890329e-02 3.5479439768e-02 2.0837450562e-02 9.1796330097e-02
3.6000000000e-01 6.5487956188e-02 4.1548752345e-02 2.3939203843e-02 1.0703670853e-01
3.7000000000e-01 7.3999420607e-02 4.7250455468e-02 2.6748965139e-02 1.2124987608e-01
3.8000000000e-01 8.1862750089e-02 5.2575705332e-02 2.9287044757e-02 1.3443845542e-01
3.9000000000e-01 8.9088076492e-02 5.7516374410e-02 3.1571702082e-02 1.4660445090e-01
4.0000000000e-01 9.5684274919e-02 6.2064982543e-02 3.3619292376e-02 1.5774925746e-01
4.1000000000e-01 1.0165903057e-01 6.6214651616e-02 3.5444378954e-02 1.6787368219e-01
4.2000000000e-01 1.0701889568e-01 6.9959072042e-02 3.7059823636e-02 1.7697796772e-01
4.3000000000e-01 1.1176933747e-01 7.3292476307e-02 3.8476861161e-02 1.8506181378e-01
4.4000000000e-01 1.1591477790e-01 7.6209617412e-02 3.9705160484e-02 1.9212439531e-01
4.5000000000e-01 1.1945862579e-01 7.8705751055e-02 4.0752874731e-02 1.9816437684e-01
4.6000000000e-01 1.2240330187e-01 8.0776620949e-02 4.1626680926e-02 2.0317992282e-01
4.7000000000e-01 1.2475025713e-01 8.2418446876e-02 4.2331810258e-02 2.0716870401e-01
4.8000000000e-01 1.2649998467e-01 8.3627915282e-02 4.2872069387e-02 2.1012789995e-01
4.9000000000e-01 1.2765202536e-01 8.4402172288e-02 4.3249853071e-02 2.1205419765e-01
5.0000000000e-01 1.2820496737e-01 8.4738819145e-02 4.3466148229e-02 2.1294378652e-01
5.1000000000e-01 1.2815643955e-01 8.4635910210e-02 4.3520529341e-02 2.1279234976e-01
5.2000000000e-01 1.2750309858e-01 8.4091953683e-02 4.3411144897e-02 2.1159505226e-01
5.3000000000e-01 1.2624060984e-01 8.3105915511e-02 4.3134694325e-02 2.0934652535e-01
5.4000000000e-01 1.2436362162e-01 8.1677227100e-02 4.2686394522e-02 2.0604084872e-01
5.5000000000e-01 1.2186573246e-01 7.9805797860e-02 4.2059934603e-02 2.0167153032e-01
5.6000000000e-01 1.1873945103e-01 7.7492034227e-02 4.1247416804e-02 1.9623148526e-01
5.7000000000e-01 1.1497614812e-01 7.4736867786e-02 4.0239280332e-02 1.8971301590e-01
5.8000000000e-01 1.1056599999e-01 7.1541796901e-02 3.9024203086e-02 1.8210779689e-01
5.9000000000e-01 1.0549792226e-01 6.7908949376e-02 3.7588972886e-02 1.7340687164e-01
6.0000000000e-01 9.9759493335e-02 6.3841179651e-02 3.5918313685e-02 1.6360067299e-01
6.1000000000e-01 9.3336866116e-02 5.9342225885e-02 3.3994640231e-02 1.5267909200e-01
6.2000000000e-01 8.6214666653e-02 5.4416977345e-02 3.1797689308e-02 1.4063164400e-01
6.3000000000e-01 7.8375877945e-02 4.9071959472e-02 2.9303918473e-02 1.2744783742e-01
6.4000000000e-01 6.9801706865e-02 4.3316285085e-02 2.6485421780e-02 1.1311799195e-01
6.5000000000e-01 6.0471431773e-02 3.7163709886e-02 2.3307721888e-02 9.7635141659e-02
6.6000000000e-01 5.0362227878e-02 3.0637667777e-02 1.9724560101e-02 8.0999895655e-02
6.7000000000e-01 3.9448966819e-02 2.3785900302e-02 1.5663066516e-02 6.3234867121e-02
6.8000000000e-01 2.7703986228e-02 1.6734951884e-02 1.0969034345e-02 4.4438938112e-02
6.9000000000e-01 1.5096824118e-02 9.9882584599e-03 5.1085656585e-03 2.5085082578e-02
7.0000000000e-01 1.5939118158e-03 6.6052496429e-03 -5.0113378271e-03 8.1991614588e-03
7.1000000000e-01 -1.2841782228e-02 1.1435857511e-02 -2.4277639739e-02 -1.4059247179e-03
7.2000000000e-01 -2.8251167212e-02 1.9508803704e-02 -4.7759970917e-02 -8.7423635076e-03
7.3000000000e-01 -4.4679515059e-02 2.8505285141e-02 -7.3184800200e-02 -1.6174229918e-02
7.4000000000e-01 -6.2177030429e-02 3.8027069502e-02 -1.0020409993e-01 -2.4149960927e-02
7.5000000000e-01 -8.0799524044e-02 4.7960964418e-02 -1.2876048846e-01 -3.2838559626e-02
7.6000000000e-01 -1.0060921265e-01 5.8256309836e-02 -1.5886552249e-01 -4.2352902818e-02
7.7000000000e-01 -1.2167567545e-01 6.8881186278e-02 -1.9055686172e-01 -5.2794489168e-02
7.8000000000e-01 -1.4407700537e-01 7.9809986342e-02 -2.2388699171e-01 -6.4267019024e-02
7.9000000000e-01 -1.6790120555e-01 9.1018857065e-02 -2.5892006262e-01 -7.6882348486e-02
8.0000000000e-01 -1.9324789703e-01 1.0248362291e-01 -2.9573151994e-01 -9.0764274123e-02
8.1000000000e-01 -2.2023042602e-01 1.1417859992e-01 -3.3440902594e-01 -1.0605182611e-01
8.2000000000e-01 -2.4897849033e-01 1.2607573297e-01 -3.7505422331e-01 -1.2290275736e-01
8.3000000000e-01 -2.7964144876e-01 1.3814381157e-01 -4.1778526033e-01 -1.4149763719e-01
8.4000000000e-01 -3.1239254233e-01 1.5034763058e-01 -4.6274017291e-01 -1.6204491175e-01
8.5000000000e-01 -3.4743435203e-01 1.6264699606e-01 -5.1008134809e-01 -1.8478735598e-01
8.6000000000e-01 -3.8500596336e-01 1.7499547309e-01 -5.6000143645e-01 -2.1001049027e-01
8.7000000000e-01 -4.2539253434e-01 1.8733874404e-01 -6.1273127838e-01 -2.3805379030e-01
8.8000000000e-01 -4.6893832503e-01 1.9961238726e-01 -6.6855071229e-01 -2.6932593776e-01
8.9000000000e-01 -5.1606484241e-01 2.1173878331e-01 -7.2780362572e-01 -3.0432605911e-01
9.0000000000e-01 -5.6729677333e-01 2.2362267365e-01 -7.9091944698e-01 -3.4367409967e-01


==> plots/potts_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.7385224595e-01 5.5083769908e-01 8.9140595341e-04 5.4994629313e-01 5.5172910504e-01
2.0000000000e-02 6.4085427463e-01 6.1724932052e-01 1.1432837717e-03 6.1610603674e-01 6.1839260429e-01
3.0000000000e-02 6.8421307813e-01 6.6124997425e-01 1.2924913218e-03 6.5995748293e-01 6.6254246558e-01
4.0000000000e-02 7.1703167868e-01 6.9511156327e-01 1.3862012289e-03 6.9372536204e-01 6.9649776450e-01
5.0000000000e-02 7.4374453903e-01 7.2302169383e-01 1.4431823536e-03 7.2157851147e-01 7.2446487618e-01
6.0000000000e-02 7.6643091275e-01 7.4695895793e-01 1.4734006317e-03 7.4548555729e-01 7.4843235856e-01
7.0000000000e-02 7.8624439574e-01 7.6802906882e-01 1.4830110387e-03 7.6654605778e-01 7.6951207986e-01
8.0000000000e-02 8.0389601409e-01 7.8691826151e-01 1.4761934801e-03 7.8544206803e-01 7.8839445499e-01
9.0000000000e-02 8.1985701722e-01 8.0408438552e-01 1.4559788382e-03 8.0262840669e-01 8.0554036436e-01
1.0000000000e-01 8.3445685178e-01 8.1984958274e-01 1.4246728310e-03 8.1842490991e-01 8.2127425557e-01
1.1000000000e-01 8.4793545746e-01 8.3444994124e-01 1.3840948133e-03 8.3306584643e-01 8.3583403605e-01
1.2000000000e-01 8.6047335126e-01 8.4806416356e-01 1.3357221194e-03 8.4672844144e-01 8.4939988568e-01
1.3000000000e-01 8.7220997652e-01 8.6083111383e-01 1.2807822411e-03 8.5955033159e-01 8.6211189608e-01
1.4000000000e-01 8.8325543372e-01 8.7286107459e-01 1.2203143581e-03 8.7164076024e-01 8.7408138895e-01
1.5000000000e-01 8.9369827623e-01 8.8424325269e-01 1.1552119354e-03 8.8308804075e-01 8.8539846462e-01
1.6000000000e-01 9.0361086191e-01 8.9505094895e-01 1.0862531286e-03 8.9396469582e-01 8.9613720208e-01
1.7000000000e-01 9.1305312992e-01 9.0534521826e-01 1.0141230608e-03 9.0433109520e-01 9.0635934132e-01
1.8000000000e-01 9.2207533011e-01 9.1517752305e-01 9.3943051398e-04 9.1423809254e-01 9.1611695356e-01
1.9000000000e-01 9.3072003703e-01 9.2459169726e-01 8.6272068487e-04 9.2372897658e-01 9.2545441795e-01
2.0000000000e-01 9.3902366323e-01 9.3362542661e-01 7.8448510414e-04 9.3284094151e-01 9.3440991172e-01
2.1000000000e-01 9.4701761492e-01 9.4231138234e-01 7.0516946977e-04 9.4160621287e-01 9.4301655181e-01
2.2000000000e-01 9.5472918735e-01 9.5067810219e-01 6.2517992081e-04 9.5005292227e-01 9.5130328212e-01
2.3000000000e-01 9.6218226754e-01 9.5875068385e-01 5.4488812624e-04 9.5820579572e-01 9.5929557198e-01
2.4000000000e-01 9.6939789231e-01 9.6655133708e-01 4.6463546139e-04 9.6608670162e-01 9.6701597254e-01
2.5000000000e-01 9.7639469620e-01 9.7409982818e-01 3.8473647265e-04 9.7371509171e-01 9.7448456466e-01
2.6000000000e-01 9.8318927442e-01 9.8141384110e-01 3.0548178172e-04 9.8110835932e-01 9.8171932288e-01
2.7000000000e-01 9.8979647973e-01 9.8850927348e-01 2.2714054512e-04 9.8828213294e-01 9.8873641403e-01
2.8000000000e-01 9.9622966711e-01 9.9540048142e-01 1.4996256634e-04 9.9525051885e-01 9.9555044398e-01
2.9000000000e-01 1.0025008971e+00 1.0021004832e+00 7.4180217509e-05 1.0020263030e+00 1.0021746634e+00
3.0000000000e-01 1.0086211059e+00 1.0086211302e+00 3.2303875655e-07 1.0086208072e+00 1.0086214533e+00
3.1000000000e-01 1.0146002485e+00 1.0149732513e+00 7.2350339182e-05 1.0149009010e+00 1.0150456016e+00
3.2000000000e-01 1.0204474204e+00 1.0211667750e+00 1.4270676807e-04 1.0210240683e+00 1.0213094818e+00
3.3000000000e-01 1.0261709607e+00 1.0272108346e+00 2.1088648191e-04 1.0269999481e+00 1.0274217210e+00
3.4000000000e-01 1.0317785412e+00 1.0331138573e+00 2.7672499497e-04 1.0328371323e+00 1.0333905823e+00
3.5000000000e-01 1.0372772425e+00 1.0388836426e+00 3.4006853230e-04 1.0385435741e+00 1.0392237111e+00
3.6000000000e-01 1.0426736205e+00 1.0445274287e+00 4.0077314124e-04 1.0441266555e+00 1.0449282018e+00
3.7000000000e-01 1.0479737638e+00 1.0500519515e+00 4.5870397620e-04 1.0495932476e+00 1.0505106555e+00
3.8000000000e-01 1.0531833444e+00 1.0554634960e+00 5.1373465831e-04 1.0549497613e+00 1.0559772306e+00
3.9000000000e-01 1.0583076616e+00 1.0607679407e+00 5.6574669210e-04 1.0602021941e+00 1.0613336874e+00
4.0000000000e-01 1.0633516814e+00 1.0659707981e+00 6.1462893067e-04 1.0653561692e+00 1.0665854270e+00
4.1000000000e-01 1.0683200710e+00 1.0710772492e+00 6.6027708363e-04 1.0704169722e+00 1.0717375263e+00
4.2000000000e-01 1.0732172299e+00 1.0760921754e+00 7.0259326303e-04 1.0753895821e+00 1.0767947686e+00
4.3000000000e-01 1.0780473175e+00 1.0810201859e+00 7.4148556392e-04 1.0802787003e+00 1.0817616714e+00
4.4000000000e-01 1.0828142779e+00 1.0858656432e+00 7.7686767655e-04 1.0850887755e+00 1.0866425109e+00
4.5000000000e-01 1.0875218625e+00 1.0906326856e+00 8.0865852801e-04 1.0898240270e+00 1.0914413441e+00
4.6000000000e-01 1.0921736508e+00 1.0953252473e+00 8.3678195201e-04 1.0944884654e+00 1.0961620293e+00
4.7000000000e-01 1.0967730687e+00 1.0999470774e+00 8.6116638555e-04 1.0990859110e+00 1.1008082438e+00
4.8000000000e-01 1.1013234062e+00 1.1045017564e+00 8.8174459247e-04 1.1036200118e+00 1.1053835010e+00
4.9000000000e-01 1.1058278334e+00 1.1089927118e+00 8.9845341427e-04 1.1080942584e+00 1.1098911652e+00
5.0000000000e-01 1.1102894154e+00 1.1134232326e+00 9.1123354948e-04 1.1125119991e+00 1.1143344662e+00
5.1000000000e-01 1.1147111264e+00 1.1177964823e+00 9.2002936431e-04 1.1168764529e+00 1.1187165116e+00
5.2000000000e-01 1.1190958637e+00 1.1221155111e+00 9.2478873835e-04 1.1211907224e+00 1.1230402998e+00
5.3000000000e-01 1.1234464601e+00 1.1263832680e+00 9.2546295187e-04 1.1254578051e+00 1.1273087310e+00
5.4000000000e-01 1.1277656965e+00 1.1306026113e+00 9.2200662375e-04 1.1296806047e+00 1.1315246179e+00
5.5000000000e-01 1.1320563145e+00 1.1347763192e+00 9.1437771401e-04 1.1338619415e+00 1.1356906969e+00
5.6000000000e-01 1.1363210288e+00 1.1389070999e+00 9.0253761173e-04 1.1380045623e+00 1.1398096375e+00
5.7000000000e-01 1.1405625388e+00 1.1429976013e+00 8.8645133973e-04 1.1421111500e+00 1.1438840527e+00
5.8000000000e-01 1.1447835417e+00 1.1470504207e+00 8.6608792420e-04 1.1461843328e+00 1.1479165087e+00
5.9000000000e-01 1.1489867454e+00 1.1510681141e+00 8.4142100506e-04 1.1502266931e+00 1.1519095351e+00
6.0000000000e-01 1.1531748813e+00 1.1550532059e+00 8.1242980833e-04 1.1542407761e+00 1.1558656357e+00
6.1000000000e-01 1.1573507191e+00 1.1590081986e+00 7.7910068081e-04 1.1582290979e+00 1.1597872992e+00
6.2000000000e-01 1.1615170813e+00 1.1629355824e+00 7.4142952792e-04 1.1621941529e+00 1.1636770120e+00
6.3000000000e-01 1.1656768598e+00 1.1668378463e+00 6.9942575630e-04 1.1661384206e+00 1.1675372721e+00
6.4000000000e-01 1.1698330335e+00 1.1707174883e+00 6.5311882877e-04 1.1700643695e+00 1.1713706071e+00
6.5000000000e-01 1.1739886878e+00 1.1745770273e+00 6.0256957260e-04 1.1739744577e+00 1.1751795968e+00
6.6000000000e-01 1.1781470358e+00 1.1784190158e+00 5.4789062133e-04 1.1778711252e+00 1.1789669064e+00
6.7000000000e-01 1.1823114434e+00 1.1822460536e+00 4.8928557319e-04 1.1817567680e+00 1.1827353392e+00
6.8000000000e-01 1.1864854561e+00 1.1860608029e+00 4.2712954697e-04 1.1856336733e+00 1.1864879324e+00
6.9000000000e-01 1.1906728305e+00 1.1898660053e+00 3.6214997108e-04 1.1895038553e+00 1.1902281552e+00
7.0000000000e-01 1.1948775702e+00 1.1936645010e+00 2.9587636258e-04 1.1933686247e+00 1.1939603774e+00
7.1000000000e-01 1.1991039679e+00 1.1974592507e+00 2.3188415654e-04 1.1972273666e+00 1.1976911349e+00
7.2000000000e-01 1.2033566537e+00 1.2012533605e+00 1.7931792330e-04 1.2010740426e+00 1.2014326784e+00
7.3000000000e-01 1.2076406523e+00 1.2050501112e+00 1.5868485746e-04 1.2048914264e+00 1.2052087961e+00
7.4000000000e-01 1.2119614514e+00 1.2088529925e+00 1.8841674401e-04 1.2086645758e+00 1.2090414093e+00
7.5000000000e-01 1.2163250823e+00 1.2126657434e+00 2.5679034339e-04 1.2124089531e+00 1.2129225337e+00
7.6000000000e-01 1.2207382177e+00 1.2164924003e+00 3.4569932408e-04 1.2161467009e+00 1.2168380996e+00
7.7000000000e-01 1.2252082900e+00 1.2203373551e+00 4.4653465599e-04 1.2198908205e+00 1.2207838898e+00
7.8000000000e-01 1.2297436370e+00 1.2242054262e+00 5.5586233919e-04 1.2236495638e+00 1.2247612885e+00
7.9000000000e-01 1.2343536808e+00 1.2281019442e+00 6.7221028871e-04 1.2274297339e+00 1.2287741545e+00
8.0000000000e-01 1.2390491520e+00 1.2320328603e+00 7.9488881309e-04 1.2312379715e+00 1.2328277491e+00
8.1000000000e-01 1.2438423725e+00 1.2360048804e+00 9.2355796752e-04 1.2350813225e+00 1.2369284384e+00
8.2000000000e-01 1.2487476162e+00 1.2400256362e+00 1.0580530057e-03 1.2389675832e+00 1.2410836892e+00
8.3000000000e-01 1.2537815762e+00 1.2441039046e+00 1.1983072079e-03 1.2429055974e+00 1.2453022118e+00
8.4000000000e-01 1.2589639761e+00 1.2482498937e+00 1.3443155055e-03 1.2469055782e+00 1.2495942092e+00
8.5000000000e-01 1.2643183860e+00 1.2524756214e+00 1.4961170729e-03 1.2509795043e+00 1.2539717385e+00
8.6000000000e-01 1.2698733264e+00 1.2567954249e+00 1.6537878166e-03 1.2551416371e+00 1.2584492128e+00
8.7000000000e-01 1.2756637954e+00 1.2612266595e+00 1.8174388836e-03 1.2594092206e+00 1.2630440984e+00
8.8000000000e-01 1.2817334252e+00 1.2657906787e+00 1.9872197233e-03 1.2638034590e+00 1.2677778985e+00
8.9000000000e-01 1.2881376097e+00 1.2705142446e+00 2.1633256300e-03 1.2683509189e+00 1.2726775702e+00
9.0000000000e-01 1.2949481721e+00 1.2754316135e+00 2.3460108596e-03 1.2730856027e+00 1.2777776244e+00


==> plots/potts_histogram_z0.500.dat <==
BinCenter Count
1.1098318365e+00 0
1.1102056333e+00 0
1.1105794301e+00 0
1.1109532269e+00 0
1.1113270237e+00 0
1.1117008206e+00 0
1.1120746174e+00 3
1.1124484142e+00 10
1.1128222110e+00 18
1.1131960078e+00 25
1.1135698046e+00 23
1.1139436014e+00 9
1.1143173982e+00 4
1.1146911950e+00 4
1.1150649918e+00 0
1.1154387886e+00 1
1.1158125854e+00 0
1.1161863822e+00 0
1.1165601791e+00 1
1.1169339759e+00 1
1.1173077727e+00 0
1.1176815695e+00 0
1.1180553663e+00 0
1.1184291631e+00 1
1.1188029599e+00 0


==> plots/potts_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.4623067017e+00 5.6638477703e-02 -1.5189451794e+00 -1.4056682240e+00
2.0000000000e-02 -1.4385771169e+00 6.9676130865e-02 -1.5082532478e+00 -1.3689009860e+00
3.0000000000e-02 -1.3634322269e+00 7.6741555955e-02 -1.4401737828e+00 -1.2866906709e+00
4.0000000000e-02 -1.2766284791e+00 8.0732420148e-02 -1.3573608993e+00 -1.1958960590e+00
5.0000000000e-02 -1.1884106151e+00 8.2763404917e-02 -1.2711740200e+00 -1.1056472102e+00
6.0000000000e-02 -1.1023332235e+00 8.3411166611e-02 -1.1857443901e+00 -1.0189220569e+00
7.0000000000e-02 -1.0197555814e+00 8.3023971537e-02 -1.1027795530e+00 -9.3673160989e-01
8.0000000000e-02 -9.4117135651e-01 8.1833623920e-02 -1.0230049804e+00 -8.5933773259e-01
9.0000000000e-02 -8.6669620432e-01 8.0005122624e-02 -9.4670132695e-01 -7.8669108170e-01
1.0000000000e-01 -7.9627215134e-01 7.7661833778e-02 -8.7393398512e-01 -7.1861031756e-01
1.1000000000e-01 -7.2976121366e-01 7.4899521394e-02 -8.0466073506e-01 -6.5486169227e-01
1.2000000000e-01 -6.6699088663e-01 7.1794746134e-02 -7.3878563276e-01 -5.9519614050e-01
1.3000000000e-01 -6.0777705649e-01 6.8410181400e-02 -6.7618723789e-01 -5.3936687509e-01
1.4000000000e-01 -5.5193570373e-01 6.4798132864e-02 -6.1673383659e-01 -4.8713757086e-01
1.5000000000e-01 -4.9928880751e-01 6.1002956482e-02 -5.6029176399e-01 -4.3828585103e-01
1.6000000000e-01 -4.4966716336e-01 5.7062772143e-02 -5.0672993550e-01 -3.9260439121e-01
1.7000000000e-01 -4.0291153123e-01 5.3010710732e-02 -4.5592224196e-01 -3.4990082050e-01
1.8000000000e-01 -3.5887287833e-01 4.8875842651e-02 -4.0774872098e-01 -3.0999703568e-01
1.9000000000e-01 -3.1741213897e-01 4.4683883128e-02 -3.6209602210e-01 -2.7272825585e-01
2.0000000000e-01 -2.7839972860e-01 4.0457737521e-02 -3.1885746612e-01 -2.3794199108e-01
2.1000000000e-01 -2.4171494612e-01 3.6217929636e-02 -2.7793287576e-01 -2.0549701649e-01
2.2000000000e-01 -2.0724534025e-01 3.1982942949e-02 -2.3922828320e-01 -1.7526239730e-01
2.3000000000e-01 -1.7488608207e-01 2.7769495997e-02 -2.0265557807e-01 -1.4711658607e-01
2.4000000000e-01 -1.4453936625e-01 2.3592767272e-02 -1.6813213352e-01 -1.2094659898e-01
2.5000000000e-01 -1.1611385215e-01 1.9466580910e-02 -1.3558043306e-01 -9.6647271236e-02
2.6000000000e-01 -8.9524149165e-02 1.5403561610e-02 -1.0492771077e-01 -7.4120587556e-02
2.7000000000e-01 -6.4690347141e-02 1.1415265201e-02 -7.6105612341e-02 -5.3275081940e-02
2.8000000000e-01 -4.1537590219e-02 7.5122902344e-03 -4.9049880453e-02 -3.4025299985e-02
2.9000000000e-01 -1.9995691752e-02 3.7043787404e-03 -2.3700070492e-02 -1.6291313011e-02
3.0000000000e-01 1.2128508016e-06 1.6082612873e-05 -1.4869762072e-05 1.7295463675e-05
3.1000000000e-01 1.8514978473e-02 3.5913000227e-03 1.4923678450e-02 2.2106278495e-02
3.2000000000e-01 3.5603730966e-02 7.0631270396e-03 2.8540603927e-02 4.2666858006e-02
3.3000000000e-01 5.1322119068e-02 1.0408128732e-02 4.0913990336e-02 6.1730247800e-02
3.4000000000e-01 6.5721540267e-02 1.3619840419e-02 5.2101699849e-02 7.9341380686e-02
3.5000000000e-01 7.8850343069e-02 1.6692305063e-02 6.2158038005e-02 9.5542648132e-02
3.6000000000e-01 9.0754007845e-02 1.9620028242e-02 7.1133979603e-02 1.1037403609e-01
3.7000000000e-01 1.0147530823e-01 2.2397942019e-02 7.9077366208e-02 1.2387325025e-01
3.8000000000e-01 1.1105445475e-01 2.5021372772e-02 8.6033081976e-02 1.3607582752e-01
3.9000000000e-01 1.1952922224e-01 2.7486012060e-02 9.2043210179e-02 1.4701523430e-01
4.0000000000e-01 1.2693506228e-01 2.9787890073e-02 9.7147172202e-02 1.5672295235e-01
4.1000000000e-01 1.3330520181e-01 3.1923351366e-02 1.0138185045e-01 1.6522855318e-01
4.2000000000e-01 1.3867072892e-01 3.3889032605e-02 1.0478169631e-01 1.7255976152e-01
4.3000000000e-01 1.4306066648e-01 3.5681842164e-02 1.0737882431e-01 1.7874250864e-01
4.4000000000e-01 1.4650203441e-01 3.7298941379e-02 1.0920309303e-01 1.8380097579e-01
4.5000000000e-01 1.4901990102e-01 3.8737727375e-02 1.1028217365e-01 1.8775762840e-01
4.6000000000e-01 1.5063742384e-01 3.9995817349e-02 1.1064160649e-01 1.9063324119e-01
4.7000000000e-01 1.5137588011e-01 4.1071034267e-02 1.1030484585e-01 1.9244691438e-01
4.8000000000e-01 1.5125468729e-01 4.1961393941e-02 1.0929329335e-01 1.9321608124e-01
4.9000000000e-01 1.5029141330e-01 4.2665093509e-02 1.0762631979e-01 1.9295650681e-01
5.0000000000e-01 1.4850177660e-01 4.3180501350e-02 1.0532127525e-01 1.9168227795e-01
5.1000000000e-01 1.4589963575e-01 4.3506148561e-02 1.0239348719e-01 1.8940578431e-01
5.2000000000e-01 1.4249696813e-01 4.3640722167e-02 9.8856245966e-02 1.8613769030e-01
5.3000000000e-01 1.3830383716e-01 4.3583060335e-02 9.4720776826e-02 1.8188689750e-01
5.4000000000e-01 1.3332834736e-01 4.3332150024e-02 8.9996197334e-02 1.7666049738e-01
5.5000000000e-01 1.2757658635e-01 4.2887127689e-02 8.4689458664e-02 1.7046371404e-01
5.6000000000e-01 1.2105255262e-01 4.2247283979e-02 7.8805268645e-02 1.6329983660e-01
5.7000000000e-01 1.1375806763e-01 4.1412073867e-02 7.2345993768e-02 1.5517014150e-01
5.8000000000e-01 1.0569267063e-01 4.0381134383e-02 6.5311536248e-02 1.4607380501e-01
5.9000000000e-01 9.6853494076e-02 3.9154313393e-02 5.7699180683e-02 1.3600780747e-01
6.0000000000e-01 8.7235117272e-02 3.7731714938e-02 4.9503402334e-02 1.2496683221e-01
6.1000000000e-01 7.6829395193e-02 3.6113770187e-02 4.0715625006e-02 1.1294316538e-01
6.2000000000e-01 6.5625258998e-02 3.4301349471e-02 3.1323909527e-02 9.9926608469e-02
6.3000000000e-01 5.3608483961e-02 3.2295942635e-02 2.1312541326e-02 8.5904426596e-02
6.4000000000e-01 4.0761419657e-02 3.0099957862e-02 1.0661461795e-02 7.0861377519e-02
6.5000000000e-01 2.7062676192e-02 2.7717235880e-02 -6.5455968819e-04 5.4779912072e-02
6.6000000000e-01 1.2486758922e-02 2.5153977777e-02 -1.2667218855e-02 3.7640736698e-02
6.7000000000e-01 -2.9963575535e-03 2.2420519979e-02 -2.5416877533e-02 1.9424162426e-02
6.8000000000e-01 -1.9421727383e-02 1.9534982306e-02 -3.8956709689e-02 1.1325492244e-04
6.9000000000e-01 -3.6830017332e-02 1.6531449427e-02 -5.3361466759e-02 -2.0298567905e-02
7.0000000000e-01 -5.5268193692e-02 1.3480312825e-02 -6.8748506517e-02 -4.1787880868e-02
7.1000000000e-01 -7.4790333645e-02 1.0544483568e-02 -8.5334817213e-02 -6.4245850077e-02
7.2000000000e-01 -9.5458587879e-02 8.1383975218e-03 -1.0359698540e-01 -8.7320190357e-02
7.3000000000e-01 -1.1734432837e-01 7.1879840268e-03 -1.2453231240e-01 -1.1015634435e-01
7.4000000000e-01 -1.4052952441e-01 8.5180844308e-03 -1.4904760884e-01 -1.3201143998e-01
7.5000000000e-01 -1.6510840221e-01 1.1586312199e-02 -1.7669471441e-01 -1.5352209001e-01
7.6000000000e-01 -1.9118945970e-01 1.5566865168e-02 -2.0675632487e-01 -1.7562259453e-01
7.7000000000e-01 -2.1889793012e-01 2.0067094752e-02 -2.3896502487e-01 -1.9883083537e-01
7.8000000000e-01 -2.4837881815e-01 2.4929428207e-02 -2.7330824635e-01 -2.2344938994e-01
7.9000000000e-01 -2.7980067356e-01 3.0085223055e-02 -3.0988589662e-01 -2.4971545051e-01
8.0000000000e-01 -3.1336032602e-01 3.5501177469e-02 -3.4886150349e-01 -2.7785914855e-01
8.1000000000e-01 -3.4928888689e-01 4.1159663390e-02 -3.9044855028e-01 -3.0812922350e-01
8.2000000000e-01 -3.8785944383e-01 4.7050767192e-02 -4.3491021102e-01 -3.4080867664e-01
8.3000000000e-01 -4.2939704952e-01 5.3168737404e-02 -4.8256578693e-01 -3.7622831212e-01
8.4000000000e-01 -4.7429186947e-01 5.9510267524e-02 -5.3380213700e-01 -4.1478160195e-01
8.5000000000e-01 -5.2301675739e-01 6.6073617654e-02 -5.8909037504e-01 -4.5694313974e-01
8.6000000000e-01 -5.7615115971e-01 7.2858154565e-02 -6.4900931427e-01 -5.0329300514e-01
8.7000000000e-01 -6.3441427075e-01 7.9864120848e-02 -7.1427839160e-01 -5.5455014991e-01
8.8000000000e-01 -6.9871205338e-01 8.7092545575e-02 -7.8580459896e-01 -6.1161950781e-01
8.9000000000e-01 -7.7020565004e-01 9.4545259027e-02 -8.6475090907e-01 -6.7566039101e-01
9.0000000000e-01 -8.5041391131e-01 1.0222500395e-01 -9.5263891527e-01 -7.4818890736e-01


==> plots/su2_k1_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 4.4944207892e-01 4.4911025962e-01 9.9271600408e-05 4.4901098802e-01 4.4920953122e-01
2.0000000000e-02 4.8162490120e-01 4.8104167790e-01 2.1369107109e-04 4.8082798683e-01 4.8125536897e-01
3.0000000000e-02 5.0090216329e-01 5.0011687411e-01 3.2837366863e-04 4.9978850044e-01 5.0044524778e-01
4.0000000000e-02 5.1484322618e-01 5.1389188259e-01 4.3914698254e-04 5.1345273561e-01 5.1433102958e-01
5.0000000000e-02 5.2585915207e-01 5.2477012417e-01 5.4379961405e-04 5.2422632455e-01 5.2531392378e-01
6.0000000000e-02 5.3503205720e-01 5.3382874051e-01 6.4093800741e-04 5.3318780250e-01 5.3446967852e-01
7.0000000000e-02 5.4294147991e-01 5.4164380721e-01 7.2960623197e-04 5.4091420098e-01 5.4237341345e-01
8.0000000000e-02 5.4993408247e-01 5.4855948103e-01 8.0911778106e-04 5.4775036325e-01 5.4936859881e-01
9.0000000000e-02 5.5623370278e-01 5.5479774626e-01 8.7896820403e-04 5.5391877806e-01 5.5567671446e-01
1.0000000000e-01 5.6199324453e-01 5.6051012060e-01 9.3878471281e-04 5.5957133589e-01 5.6144890531e-01
1.1000000000e-01 5.6732178535e-01 5.6580464401e-01 9.8829489634e-04 5.6481634911e-01 5.6679293891e-01
1.2000000000e-01 5.7229987198e-01 5.7076109235e-01 1.0273062255e-03 5.6973378612e-01 5.7178839857e-01
1.3000000000e-01 5.7698868529e-01 5.7544008426e-01 1.0556920807e-03 5.7438439218e-01 5.7649577634e-01
1.4000000000e-01 5.8143580464e-01 5.7988880238e-01 1.0733819418e-03 5.7881542044e-01 5.8096218432e-01
1.5000000000e-01 5.8567898091e-01 5.8414473316e-01 1.0803543558e-03 5.8306437880e-01 5.8522508752e-01
1.6000000000e-01 5.8974868996e-01 5.8823819420e-01 1.0766318280e-03 5.8716156237e-01 5.8931482603e-01
1.7000000000e-01 5.9366991089e-01 5.9219409106e-01 1.0622770912e-03 5.9113181397e-01 5.9325636815e-01
1.8000000000e-01 5.9746339506e-01 5.9603316842e-01 1.0373903867e-03 5.9499577803e-01 5.9707055880e-01
1.9000000000e-01 6.0114659151e-01 5.9977292003e-01 1.0021075106e-03 5.9877081252e-01 6.0077502755e-01
2.0000000000e-01 6.0473433454e-01 6.0342826276e-01 9.5659844854e-04 6.0247166431e-01 6.0438486121e-01
2.1000000000e-01 6.0823936334e-01 6.0701204386e-01 9.0106647294e-04 6.0611097739e-01 6.0791311033e-01
2.2000000000e-01 6.1167272060e-01 6.1053542829e-01 8.3574760883e-04 6.0969968068e-01 6.1137117590e-01
2.3000000000e-01 6.1504406253e-01 6.1400819800e-01 7.6091039727e-04 6.1324728760e-01 6.1476910839e-01
2.4000000000e-01 6.1836190288e-01 6.1743898574e-01 6.7685590084e-04 6.1676212984e-01 6.1811584164e-01
2.5000000000e-01 6.2163380738e-01 6.2083545954e-01 5.8391790636e-04 6.2025154163e-01 6.2141937745e-01
2.6000000000e-01 6.2486655016e-01 6.2420446926e-01 4.8246328814e-04 6.2372200597e-01 6.2468693255e-01
2.7000000000e-01 6.2806624090e-01 6.2755216403e-01 3.7289250005e-04 6.2717927153e-01 6.2792505653e-01
2.8000000000e-01 6.3123842917e-01 6.3088408679e-01 2.5564016928e-04 6.3062844662e-01 6.3113972696e-01
2.9000000000e-01 6.3438819074e-01 6.3420525070e-01 1.3117577660e-04 6.3407407492e-01 6.3433642648e-01
3.0000000000e-01 6.3752019969e-01 6.3752020131e-01 1.5432796294e-07 6.3752004698e-01 6.3752035563e-01
3.1000000000e-01 6.4063878903e-01 6.4083306704e-01 1.3733322554e-04 6.4069573382e-01 6.4097040027e-01
3.2000000000e-01 6.4374800221e-01 6.4414760048e-01 2.8025794996e-04 6.4386734253e-01 6.4442785843e-01
3.3000000000e-01 6.4685163714e-01 6.4746721200e-01 4.2815410975e-04 6.4703905789e-01 6.4789536611e-01
3.4000000000e-01 6.4995328423e-01 6.5079499735e-01 5.8036723429e-04 6.5021463011e-01 6.5137536458e-01
3.5000000000e-01 6.5305635942e-01 6.5413376021e-01 7.3620390674e-04 6.5339755630e-01 6.5486996411e-01
3.6000000000e-01 6.5616413319e-01 6.5748603078e-01 8.9493128973e-04 6.5659109949e-01 6.5838096207e-01
3.7000000000e-01 6.5927975633e-01 6.6085408115e-01 1.0557768094e-03 6.5979830434e-01 6.6190985795e-01
3.8000000000e-01 6.6240628291e-01 6.6423993822e-01 1.2179280213e-03 6.6302201020e-01 6.6545786624e-01
3.9000000000e-01 6.6554669108e-01 6.6764539483e-01 1.3805326940e-03 6.6626486213e-01 6.6902592752e-01
4.0000000000e-01 6.6870390206e-01 6.7107201954e-01 1.5426991491e-03 6.6952932039e-01 6.7261471869e-01
4.1000000000e-01 6.7188079773e-01 6.7452116583e-01 1.7034968987e-03 6.7281766893e-01 6.7622466273e-01
4.2000000000e-01 6.7508023701e-01 6.7799398111e-01 1.8619576238e-03 6.7613202349e-01 6.7985593873e-01
4.3000000000e-01 6.7830507146e-01 6.8149141606e-01 2.0170765396e-03 6.7947433952e-01 6.8350849259e-01
4.4000000000e-01 6.8155816018e-01 6.8501423491e-01 2.1678141942e-03 6.8284642072e-01 6.8718204911e-01
4.5000000000e-01 6.8484238430e-01 6.8856302726e-01 2.3130987502e-03 6.8624992851e-01 6.9087612601e-01
4.6000000000e-01 6.8816066127e-01 6.9213822176e-01 2.4518287991e-03 6.8968639296e-01 6.9459005056e-01
4.7000000000e-01 6.9151595905e-01 6.9574010263e-01 2.5828767607e-03 6.9315722587e-01 6.9832297940e-01
4.8000000000e-01 6.9491131055e-01 6.9936882936e-01 2.7050929197e-03 6.9666373644e-01 7.0207392228e-01
4.9000000000e-01 6.9834982821e-01 7.0302446036e-01 2.8173101532e-03 7.0020715021e-01 7.0584177051e-01
5.0000000000e-01 7.0183471924e-01 7.0670698137e-01 2.9183494039e-03 7.0378863196e-01 7.0962533077e-01
5.1000000000e-01 7.0536930139e-01 7.1041633925e-01 3.0070259555e-03 7.0740931329e-01 7.1342336520e-01
5.2000000000e-01 7.0895701966e-01 7.1415248205e-01 3.0821565688e-03 7.1107032548e-01 7.1723463862e-01
5.3000000000e-01 7.1260146405e-01 7.1791540619e-01 3.1425675400e-03 7.1477283865e-01 7.2105797373e-01
5.4000000000e-01 7.1630638860e-01 7.2170521154e-01 3.1871037502e-03 7.1851810779e-01 7.2489231529e-01
5.5000000000e-01 7.2007573195e-01 7.2552216549e-01 3.2146387819e-03 7.2230752671e-01 7.2873680427e-01
5.6000000000e-01 7.2391363973e-01 7.2936677675e-01 3.2240861958e-03 7.2614269055e-01 7.3259086294e-01
5.7000000000e-01 7.2782448907e-01 7.3323987996e-01 3.2144120835e-03 7.3002546787e-01 7.3645429204e-01
5.8000000000e-01 7.3181291560e-01 7.3714273200e-01 3.1846490487e-03 7.3395808296e-01 7.4032738105e-01
5.9000000000e-01 7.3588384336e-01 7.4107712101e-01 3.1339118353e-03 7.3794320917e-01 7.4421103284e-01
6.0000000000e-01 7.4004251805e-01 7.4504548884e-01 3.0614149183e-03 7.4198407392e-01 7.4810690376e-01
6.1000000000e-01 7.4429454424e-01 7.4905106813e-01 2.9664925538e-03 7.4608457557e-01 7.5201756068e-01
6.2000000000e-01 7.4864592724e-01 7.5309803444e-01 2.8486220928e-03 7.5024941234e-01 7.5594665653e-01
6.3000000000e-01 7.5310312024e-01 7.5719167444e-01 2.7074519443e-03 7.5448422250e-01 7.5989912639e-01
6.4000000000e-01 7.5767307786e-01 7.6133857064e-01 2.5428367029e-03 7.5879573393e-01 7.6388140734e-01
6.5000000000e-01 7.6236331706e-01 7.6554680308e-01 2.3548842951e-03 7.6319191879e-01 7.6790168738e-01
6.6000000000e-01 7.6718198688e-01 7.6982616854e-01 2.1440251964e-03 7.6768214334e-01 7.7197019373e-01
6.7000000000e-01 7.7213794847e-01 7.7418841713e-01 1.9111262583e-03 7.7227729087e-01 7.7609954338e-01
6.8000000000e-01 7.7724086757e-01 7.7864750659e-01 1.6577047923e-03 7.7698980180e-01 7.8030521138e-01
6.9000000000e-01 7.8250132168e-01 7.8321987390e-01 1.3863974623e-03 7.8183347644e-01 7.8460627136e-01
7.0000000000e-01 7.8793092502e-01 7.8792472401e-01 1.1021814351e-03 7.8682254258e-01 7.8902690545e-01
7.1000000000e-01 7.9354247489e-01 7.9278433523e-01 8.1626716670e-04 7.9196806806e-01 7.9360060239e-01
7.2000000000e-01 7.9935012405e-01 7.9782438072e-01 5.6137850079e-04 7.9726300222e-01 7.9838575922e-01
7.3000000000e-01 8.0536958498e-01 8.0307426573e-01 4.4306594156e-04 8.0263119979e-01 8.0351733167e-01
7.4000000000e-01 8.1161837324e-01 8.0856748013e-01 5.8203060492e-04 8.0798544952e-01 8.0914951073e-01
7.5000000000e-01 8.1811609946e-01 8.1434196625e-01 8.7347977593e-04 8.1346848647e-01 8.1521544602e-01
7.6000000000e-01 8.2488482201e-01 8.2044050275e-01 1.2157916140e-03 8.1922471113e-01 8.2165629436e-01
7.7000000000e-01 8.3194947608e-01 8.2691110606e-01 1.5746419340e-03 8.2533646412e-01 8.2848574799e-01
7.8000000000e-01 8.3933840008e-01 8.3380745252e-01 1.9353252233e-03 8.3187212729e-01 8.3574277774e-01
7.9000000000e-01 8.4708398694e-01 8.4118932668e-01 2.2881173605e-03 8.3890120932e-01 8.4347744404e-01
8.0000000000e-01 8.5522349753e-01 8.4912310453e-01 2.6244916201e-03 8.4649861291e-01 8.5174759615e-01
8.1000000000e-01 8.6380008707e-01 8.5768228527e-01 2.9359137469e-03 8.5474637153e-01 8.6061819902e-01
8.2000000000e-01 8.7286411497e-01 8.6694809240e-01 3.2133690948e-03 8.6373472330e-01 8.7016146149e-01
8.3000000000e-01 8.8247483715e-01 8.7701017540e-01 3.4471405431e-03 8.7356303485e-01 8.8045731594e-01
8.4000000000e-01 8.9270262268e-01 8.8796745879e-01 3.6266883266e-03 8.8434077046e-01 8.9159414712e-01
8.5000000000e-01 9.0363190178e-01 8.9992920888e-01 3.7405802274e-03 8.9618862865e-01 9.0366978910e-01
8.6000000000e-01 9.1536515428e-01 9.1301642483e-01 3.7764556309e-03 9.0923996920e-01 9.1679288046e-01
8.7000000000e-01 9.2802841048e-01 9.2736371825e-01 3.7210265553e-03 9.2364269169e-01 9.3108474480e-01
8.8000000000e-01 9.4177900665e-01 9.4312193908e-01 3.5601450645e-03 9.3956179402e-01 9.4668208415e-01
8.9000000000e-01 9.5681679816e-01 9.6046196413e-01 3.2790358408e-03 9.5718292829e-01 9.6374099997e-01
9.0000000000e-01 9.7340085303e-01 9.7958034237e-01 2.8630385829e-03 9.7671730379e-01 9.8244338095e-01


==> plots/su2_k1_histogram_z0.500.dat <==
BinCenter Count
6.8804019300e-01 0
6.8905513930e-01 1
6.9007008560e-01 1
6.9108503191e-01 2
6.9209997821e-01 1
6.9311492451e-01 0
6.9412987082e-01 0
6.9514481712e-01 0
6.9615976342e-01 0
6.9717470973e-01 0
6.9818965603e-01 0
6.9920460233e-01 0
7.0021954863e-01 0
7.0123449494e-01 0
7.0224944124e-01 0
7.0326438754e-01 0
7.0427933385e-01 4
7.0529428015e-01 19
7.0630922645e-01 43
7.0732417276e-01 67
7.0833911906e-01 29
7.0935406536e-01 13
7.1036901166e-01 3
7.1138395797e-01 1
7.1239890427e-01 0


==> plots/su2_k1_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -2.2892897741e-02 6.8489525626e-03 -2.9741850303e-02 -1.6043945178e-02
2.0000000000e-02 -3.9363761790e-02 1.4422751057e-02 -5.3786512847e-02 -2.4941010734e-02
3.0000000000e-02 -5.2321143815e-02 2.1878419304e-02 -7.4199563119e-02 -3.0442724511e-02
4.0000000000e-02 -6.2801454916e-02 2.8989599382e-02 -9.1791054298e-02 -3.3811855534e-02
5.0000000000e-02 -7.1371456443e-02 3.5638912892e-02 -1.0701036933e-01 -3.5732543552e-02
6.0000000000e-02 -7.8390329930e-02 4.1754047051e-02 -1.2014437698e-01 -3.6636282879e-02
7.0000000000e-02 -8.4103818054e-02 4.7286707984e-02 -1.3139052604e-01 -3.6817110069e-02
8.0000000000e-02 -8.8687735712e-02 5.2203367241e-02 -1.4089110295e-01 -3.6484368472e-02
9.0000000000e-02 -9.2271265002e-02 5.6480476066e-02 -1.4875174107e-01 -3.5790788936e-02
1.0000000000e-01 -9.4950726182e-02 6.0101714018e-02 -1.5505244020e-01 -3.4849012163e-02
1.1000000000e-01 -9.6798331925e-02 6.3056285287e-02 -1.5985461721e-01 -3.3742046638e-02
1.2000000000e-01 -9.7868076074e-02 6.5337805072e-02 -1.6320588115e-01 -3.2530271001e-02
1.3000000000e-01 -9.8199881828e-02 6.6943541863e-02 -1.6514342369e-01 -3.1256339966e-02
1.4000000000e-01 -9.7822640690e-02 6.7873886419e-02 -1.6569652711e-01 -2.9948754271e-02
1.5000000000e-01 -9.6756517021e-02 6.8131971779e-02 -1.6488848880e-01 -2.8624545242e-02
1.6000000000e-01 -9.5014751397e-02 6.7723397718e-02 -1.6273814912e-01 -2.7291353679e-02
1.7000000000e-01 -9.2605113559e-02 6.6656029829e-02 -1.5926114339e-01 -2.5949083729e-02
1.8000000000e-01 -8.9531105790e-02 6.4939853387e-02 -1.5447095918e-01 -2.4591252403e-02
1.9000000000e-01 -8.5792986123e-02 6.2586868428e-02 -1.4837985455e-01 -2.3206117695e-02
2.0000000000e-01 -8.1388660333e-02 5.9611016475e-02 -1.4099967681e-01 -2.1777643858e-02
2.1000000000e-01 -7.6314478059e-02 5.6028131974e-02 -1.3234261003e-01 -2.0286346085e-02
2.2000000000e-01 -7.0565959017e-02 5.1855913309e-02 -1.2242187233e-01 -1.8710045707e-02
2.3000000000e-01 -6.4138468721e-02 4.7113909455e-02 -1.1125237818e-01 -1.7024559267e-02
2.4000000000e-01 -5.7027858375e-02 4.1823519180e-02 -9.8851377554e-02 -1.5204339195e-02
2.5000000000e-01 -4.9231080112e-02 3.6008000308e-02 -8.5239080421e-02 -1.3223079804e-02
2.6000000000e-01 -4.0746786140e-02 2.9692486936e-02 -7.0439273076e-02 -1.1054299204e-02
2.7000000000e-01 -3.1575918225e-02 2.2904012790e-02 -5.4479931015e-02 -8.6719054347e-03
2.8000000000e-01 -2.1722292338e-02 1.5671539164e-02 -3.7393831502e-02 -6.0507531747e-03
2.9000000000e-01 -1.1193181826e-02 8.0259865646e-03 -1.9219168391e-02 -3.1671952616e-03
3.0000000000e-01 9.8737267368e-08 9.4244921664e-06 -9.3257548990e-06 9.5232294337e-06
3.1000000000e-01 1.1841607997e-02 8.3707167266e-03 3.4708912707e-03 2.0212324724e-02
3.2000000000e-01 2.4310190627e-02 1.7049934028e-02 7.2602565996e-03 4.1360124655e-02
3.3000000000e-01 3.7378889618e-02 2.5998341326e-02 1.1380548292e-02 6.3377230944e-02
3.4000000000e-01 5.1014360257e-02 3.5174767664e-02 1.5839592593e-02 8.6189127920e-02
3.5000000000e-01 6.5176289123e-02 4.4535922961e-02 2.0640366161e-02 1.0971221208e-01
3.6000000000e-01 7.9816822623e-02 5.4036388773e-02 2.5780433850e-02 1.3385321140e-01
3.7000000000e-01 9.4880010856e-02 6.3628619908e-02 3.1251390947e-02 1.5850863076e-01
3.8000000000e-01 1.1030127396e-01 7.3262958265e-02 3.7038315694e-02 1.8356423222e-01
3.9000000000e-01 1.2600689956e-01 8.2887660933e-02 4.3119238625e-02 2.0889456049e-01
4.0000000000e-01 1.4191358150e-01 9.2448944790e-02 4.9464636711e-02 2.3436252629e-01
4.1000000000e-01 1.5792801176e-01 1.0189104995e-01 5.6036961814e-02 2.5981906171e-01
4.2000000000e-01 1.7394653917e-01 1.1115632450e-01 6.2790214679e-02 2.8510286367e-01
4.3000000000e-01 1.8985491052e-01 1.2018533304e-01 6.9669577476e-02 3.1004024356e-01
4.4000000000e-01 2.0552811155e-01 1.2891699173e-01 7.6611119822e-02 3.3444510328e-01
4.5000000000e-01 2.2083032746e-01 1.3728873227e-01 8.3541595186e-02 3.5811905973e-01
4.6000000000e-01 2.3561504451e-01 1.4523669786e-01 9.0378346642e-02 3.8085174237e-01
4.7000000000e-01 2.4972531650e-01 1.5269597351e-01 9.7029342995e-02 4.0242129001e-01
4.8000000000e-01 2.6299422195e-01 1.5960085362e-01 1.0339336833e-01 4.2259507557e-01
4.9000000000e-01 2.7524553965e-01 1.6588514960e-01 1.0936039005e-01 4.4113068925e-01
5.0000000000e-01 2.8629467215e-01 1.7148254005e-01 1.1481213210e-01 4.5777721220e-01
5.1000000000e-01 2.9594984835e-01 1.7632696643e-01 1.1962288192e-01 4.7227681477e-01
5.2000000000e-01 3.0401363728e-01 1.8035307696e-01 1.2366056033e-01 4.8436671424e-01
5.3000000000e-01 3.1028480636e-01 1.8349672157e-01 1.2678808480e-01 4.9378152793e-01
5.4000000000e-01 3.1456055708e-01 1.8569550119e-01 1.2886505589e-01 5.0025605826e-01
5.5000000000e-01 3.1663917099e-01 1.8688937482e-01 1.2974979617e-01 5.0352854581e-01
5.6000000000e-01 3.1632309725e-01 1.8702132877e-01 1.2930176848e-01 5.0334442602e-01
5.7000000000e-01 3.1342251033e-01 1.8603811347e-01 1.2738439686e-01 4.9946062379e-01
5.8000000000e-01 3.0775936318e-01 1.8389105544e-01 1.2386830775e-01 4.9165041862e-01
5.9000000000e-01 2.9917195569e-01 1.8053695512e-01 1.1863500056e-01 4.7970891081e-01
6.0000000000e-01 2.8752003135e-01 1.7593908692e-01 1.1158094443e-01 4.6345911827e-01
6.1000000000e-01 2.7269040663e-01 1.7006832726e-01 1.0262207937e-01 4.4275873389e-01
6.2000000000e-01 2.5460312613e-01 1.6290445358e-01 9.1698672558e-02 4.1750757971e-01
6.3000000000e-01 2.3321812355e-01 1.5443768898e-01 7.8780434571e-02 3.8765581253e-01
6.4000000000e-01 2.0854235208e-01 1.4467062931e-01 6.3871722771e-02 3.5321298138e-01
6.5000000000e-01 1.8063732882e-01 1.3362081883e-01 4.7016509985e-02 3.1425814765e-01
6.6000000000e-01 1.4962701505e-01 1.2132452755e-01 2.8302487510e-02 2.7095154260e-01
6.7000000000e-01 1.1570592790e-01 1.0784297351e-01 7.8629543931e-03 2.2354890141e-01
6.8000000000e-01 7.9147348316e-02 9.3274064454e-02 -1.4126716138e-02 1.7242141277e-01
6.9000000000e-01 4.0311455135e-02 7.7778201082e-02 -3.7466745947e-02 1.1808965622e-01
7.0000000000e-01 -3.4682592568e-04 6.1645638522e-02 -6.1992464448e-02 6.1298812597e-02
7.1000000000e-01 -4.2270516141e-02 4.5511448886e-02 -8.7781965026e-02 3.2409327450e-03
7.2000000000e-01 -8.4794132763e-02 3.1198958629e-02 -1.1599309139e-01 -5.3595174134e-02
7.3000000000e-01 -1.2713846863e-01 2.4541564522e-02 -1.5168003315e-01 -1.0259690411e-01
7.4000000000e-01 -1.6840705258e-01 3.2127660743e-02 -2.0053471333e-01 -1.3627939184e-01
7.5000000000e-01 -2.0758483021e-01 4.8043124209e-02 -2.5562795442e-01 -1.5954170600e-01
7.6000000000e-01 -2.4353971332e-01 6.6622923232e-02 -3.1016263655e-01 -1.7691679009e-01
7.7000000000e-01 -2.7502778231e-01 8.5954441133e-02 -3.6098222344e-01 -1.8907334118e-01
7.8000000000e-01 -3.0070309846e-01 1.0521855158e-01 -4.0592165005e-01 -1.9548454688e-01
7.9000000000e-01 -3.1913330986e-01 1.2387727773e-01 -4.4301058760e-01 -1.9525603213e-01
8.0000000000e-01 -3.2882253856e-01 1.4146498379e-01 -4.7028752235e-01 -1.8735755477e-01
8.1000000000e-01 -3.2824345500e-01 1.5752299655e-01 -4.8576645155e-01 -1.7072045845e-01
8.2000000000e-01 -3.1588103632e-01 1.7157513293e-01 -4.8745616924e-01 -1.4430590339e-01
8.3000000000e-01 -2.9029135742e-01 1.8311748317e-01 -4.7340884059e-01 -1.0717387425e-01
8.4000000000e-01 -2.5018002467e-01 1.9161427068e-01 -4.4179429536e-01 -5.8565753992e-02
8.5000000000e-01 -1.9450676916e-01 1.9649703411e-01 -3.9100380327e-01 1.9902649479e-03
8.6000000000e-01 -1.2262567528e-01 1.9716635350e-01 -3.1979202879e-01 7.4540678217e-02
8.7000000000e-01 -3.4475230151e-02 1.9299645872e-01 -2.2747168887e-01 1.5852122857e-01
8.8000000000e-01 6.9159900611e-02 1.8334450276e-01 -1.1418460215e-01 2.5250440338e-01
8.9000000000e-01 1.8628039002e-01 1.6756989432e-01 1.8710495697e-02 3.5385028434e-01
9.0000000000e-01 3.1313908307e-01 1.4508145056e-01 1.6805763251e-01 4.5822053363e-01


==> plots/su2_k2_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 4.5543265591e-01 4.5485427337e-01 2.8709002147e-03 4.5198337316e-01 4.5772517359e-01
2.0000000000e-02 4.9205175607e-01 4.9144904208e-01 5.1506555163e-03 4.8629838656e-01 4.9659969760e-01
3.0000000000e-02 5.1525727609e-01 5.1475437434e-01 7.0855813323e-03 5.0766879301e-01 5.2183995567e-01
4.0000000000e-02 5.3281770535e-01 5.3246271369e-01 8.7327122372e-03 5.2373000145e-01 5.4119542593e-01
5.0000000000e-02 5.4723522844e-01 5.4704379197e-01 1.0123491780e-02 5.3692030019e-01 5.5716728375e-01
6.0000000000e-02 5.5964426038e-01 5.5961509715e-01 1.1279898104e-02 5.4833519904e-01 5.7089499525e-01
7.0000000000e-02 5.7065822066e-01 5.7078044828e-01 1.2219350640e-02 5.5856109764e-01 5.8299979892e-01
8.0000000000e-02 5.8064748134e-01 5.8090465229e-01 1.2956741408e-02 5.6794791088e-01 5.9386139370e-01
9.0000000000e-02 5.8985339342e-01 5.9022595066e-01 1.3505429527e-02 5.7672052114e-01 6.0373138019e-01
1.0000000000e-01 5.9844232827e-01 5.9890920739e-01 1.3877781552e-02 5.8503142584e-01 6.1278698894e-01
1.1000000000e-01 6.0653405067e-01 6.0707377909e-01 1.4085485291e-02 5.9298829380e-01 6.2115926438e-01
1.2000000000e-01 6.1421780578e-01 6.1480928506e-01 1.4139739625e-02 6.0066954544e-01 6.2894902469e-01
1.3000000000e-01 6.2156200483e-01 6.2218508205e-01 1.4051371514e-02 6.0813371053e-01 6.3623645356e-01
1.4000000000e-01 6.2862034575e-01 6.2925623753e-01 1.3830907940e-02 6.1542532959e-01 6.4308714547e-01
1.5000000000e-01 6.3543583793e-01 6.3606744763e-01 1.3488618818e-02 6.2257882881e-01 6.4955606645e-01
1.6000000000e-01 6.4204353892e-01 6.4265569298e-01 1.3034540683e-02 6.2962115230e-01 6.5569023366e-01
1.7000000000e-01 6.4847246890e-01 6.4905209039e-01 1.2478487431e-02 6.3657360296e-01 6.6153057782e-01
1.8000000000e-01 6.5474698337e-01 6.5528321501e-01 1.1830052305e-02 6.4345316270e-01 6.6711326731e-01
1.9000000000e-01 6.6088777875e-01 6.6137206420e-01 1.1098604031e-02 6.5027346016e-01 6.7247066823e-01
2.0000000000e-01 6.6691264312e-01 6.6733877309e-01 1.0293279169e-02 6.5704549392e-01 6.7763205226e-01
2.1000000000e-01 6.7283702627e-01 6.7320115418e-01 9.4229721950e-03 6.6377818199e-01 6.8262412638e-01
2.2000000000e-01 6.7867447925e-01 6.7897511005e-01 8.4963244473e-03 6.7047878560e-01 6.8747143449e-01
2.3000000000e-01 6.8443699781e-01 6.8467495287e-01 7.5217127925e-03 6.7715324007e-01 6.9219666566e-01
2.4000000000e-01 6.9013529445e-01 6.9031365462e-01 6.5072386700e-03 6.8380641595e-01 6.9682089329e-01
2.5000000000e-01 6.9577901620e-01 6.9590304488e-01 5.4607180136e-03 6.9044232687e-01 7.0136376289e-01
2.6000000000e-01 7.0137692103e-01 7.0145396857e-01 4.3896724332e-03 6.9706429614e-01 7.0584364100e-01
2.7000000000e-01 7.0693702222e-01 7.0697641284e-01 3.3013219382e-03 7.0367509090e-01 7.1027773478e-01
2.8000000000e-01 7.1246670761e-01 7.1247960980e-01 2.2025794068e-03 7.1027703039e-01 7.1468218920e-01
2.9000000000e-01 7.1797283916e-01 7.1797212027e-01 1.1000469406e-03 7.1687207333e-01 7.1907216721e-01
3.0000000000e-01 7.2346183679e-01 7.2346190252e-01 3.1170882856e-07 7.2346159081e-01 7.2346221423e-01
3.1000000000e-01 7.2893974976e-01 7.2895636899e-01 1.0915417396e-03 7.2786482725e-01 7.3004791073e-01
3.2000000000e-01 7.3441231781e-01 7.3446243336e-01 2.1689529501e-03 7.3229348041e-01 7.3663138631e-01
3.3000000000e-01 7.3988502434e-01 7.3998654997e-01 3.2268579788e-03 7.3675969199e-01 7.4321340795e-01
3.4000000000e-01 7.4536314287e-01 7.4553474696e-01 4.2601949684e-03 7.4127455199e-01 7.4979494192e-01
3.5000000000e-01 7.5085177827e-01 7.5111265447e-01 5.2641942244e-03 7.4584846024e-01 7.5637684869e-01
3.6000000000e-01 7.5635590355e-01 7.5672552891e-01 6.2343689930e-03 7.5049115992e-01 7.6295989791e-01
3.7000000000e-01 7.6188039331e-01 7.6237827418e-01 7.1665048697e-03 7.5521176931e-01 7.6954477905e-01
3.8000000000e-01 7.6743005433e-01 7.6807546052e-01 8.0566480237e-03 7.6001881250e-01 7.7613210855e-01
3.9000000000e-01 7.7300965394e-01 7.7382134190e-01 8.9010924476e-03 7.6492024945e-01 7.8272243434e-01
4.0000000000e-01 7.7862394683e-01 7.7961987227e-01 9.6963664570e-03 7.6992350581e-01 7.8931623872e-01
4.1000000000e-01 7.8427770049e-01 7.8547472160e-01 1.0439218675e-02 7.7503550292e-01 7.9591394027e-01
4.2000000000e-01 7.8997571987e-01 7.9138929209e-01 1.1126603753e-02 7.8026268834e-01 8.0251589584e-01
4.3000000000e-01 7.9572287155e-01 7.9736673524e-01 1.1755668072e-02 7.8561106717e-01 8.0912240331e-01
4.4000000000e-01 8.0152410768e-01 8.0340997041e-01 1.2323735702e-02 7.9108623470e-01 8.1573370611e-01
4.5000000000e-01 8.0738449009e-01 8.0952170553e-01 1.2828294866e-02 7.9669341066e-01 8.2235000040e-01
4.6000000000e-01 8.1330921489e-01 8.1570446072e-01 1.3266985180e-02 8.0243747555e-01 8.2897144590e-01
4.7000000000e-01 8.1930363772e-01 8.2196059549e-01 1.3637585933e-02 8.0832300955e-01 8.3559818142e-01
4.8000000000e-01 8.2537330009e-01 8.2829234042e-01 1.3938005669e-02 8.1435433475e-01 8.4223034609e-01
4.9000000000e-01 8.3152395705e-01 8.3470183432e-01 1.4166273316e-02 8.2053556100e-01 8.4886810763e-01
5.0000000000e-01 8.3776160656e-01 8.4119116769e-01 1.4320531119e-02 8.2687063657e-01 8.5551169881e-01
5.1000000000e-01 8.4409252093e-01 8.4776243373e-01 1.4399029610e-02 8.3336340412e-01 8.6216146334e-01
5.2000000000e-01 8.5052328062e-01 8.5441778798e-01 1.4400124841e-02 8.4001766313e-01 8.6881791282e-01
5.3000000000e-01 8.5706081104e-01 8.6115951796e-01 1.4322278095e-02 8.4683723986e-01 8.7548179605e-01
5.4000000000e-01 8.6371242256e-01 8.6799012415e-01 1.4164058279e-02 8.5382606587e-01 8.8215418243e-01
5.5000000000e-01 8.7048585460e-01 8.7491241384e-01 1.3924147180e-02 8.6098826666e-01 8.8883656102e-01
5.6000000000e-01 8.7738932419e-01 8.8192960947e-01 1.3601347770e-02 8.6832826170e-01 8.9553095724e-01
5.7000000000e-01 8.8443157982e-01 8.8904547311e-01 1.3194595712e-02 8.7585087740e-01 9.0224006882e-01
5.8000000000e-01 8.9162196148e-01 8.9626444911e-01 1.2702974236e-02 8.8356147487e-01 9.0896742335e-01
5.9000000000e-01 8.9897046781e-01 9.0359182662e-01 1.2125732551e-02 8.9146609407e-01 9.1571755917e-01
6.0000000000e-01 9.0648783151e-01 9.1103392423e-01 1.1462307974e-02 8.9957161626e-01 9.2249623221e-01
6.1000000000e-01 9.1418560448e-01 9.1859829884e-01 1.0712352037e-02 9.0788594680e-01 9.2931065087e-01
6.2000000000e-01 9.2207625423e-01 9.2629398096e-01 9.8757609747e-03 9.1641821999e-01 9.3616974194e-01
6.3000000000e-01 9.3017327348e-01 9.3413173908e-01 8.9527113418e-03 9.2517902774e-01 9.4308445043e-01
6.4000000000e-01 9.3849130540e-01 9.4212437532e-01 7.9437024210e-03 9.3418067290e-01 9.5006807774e-01
6.5000000000e-01 9.4704628711e-01 9.5028705528e-01 6.8496095185e-03 9.4343744577e-01 9.5713666480e-01
6.6000000000e-01 9.5585561494e-01 9.5863767495e-01 5.6717601240e-03 9.5296591483e-01 9.6430943508e-01
6.7000000000e-01 9.6493833557e-01 9.6719726761e-01 4.4120755171e-03 9.6278519209e-01 9.7160934313e-01
6.8000000000e-01 9.7431536799e-01 9.7599045433e-01 3.0734814916e-03 9.7291697284e-01 9.7906393582e-01
6.9000000000e-01 9.8400976260e-01 9.8504594188e-01 1.6622518081e-03 9.8338369007e-01 9.8670819369e-01
7.0000000000e-01 9.9404700502e-01 9.9439707244e-01 2.7897612194e-04 9.9411809632e-01 9.9467604856e-01
7.1000000000e-01 1.0044553743e+00 1.0040824305e+00 1.4297305089e-03 1.0026527000e+00 1.0055121611e+00
7.2000000000e-01 1.0152663676e+00 1.0141465137e+00 3.0482536271e-03 1.0110982601e+00 1.0171947673e+00
7.3000000000e-01 1.0265152063e+00 1.0246404748e+00 4.7337421247e-03 1.0199067327e+00 1.0293742169e+00
7.4000000000e-01 1.0382414435e+00 1.0356229469e+00 6.4743307446e-03 1.0291486161e+00 1.0420972776e+00
7.5000000000e-01 1.0504896972e+00 1.0471609642e+00 8.2615662965e-03 1.0388993979e+00 1.0554225305e+00
7.6000000000e-01 1.0633105425e+00 1.0593309971e+00 1.0086605694e-02 1.0492443914e+00 1.0694176028e+00
7.7000000000e-01 1.0767616048e+00 1.0722201265e+00 1.1939634454e-02 1.0602804920e+00 1.0841597609e+00
7.8000000000e-01 1.0909089105e+00 1.0859273902e+00 1.3809655847e-02 1.0721177343e+00 1.0997370460e+00
7.9000000000e-01 1.1058285708e+00 1.1005653481e+00 1.5684358284e-02 1.0848809898e+00 1.1162497064e+00
8.0000000000e-01 1.1216089018e+00 1.1162619292e+00 1.7550005349e-02 1.0987119239e+00 1.1338119346e+00
8.1000000000e-01 1.1383531211e+00 1.1331626507e+00 1.9391334443e-02 1.1137713163e+00 1.1525539852e+00
8.2000000000e-01 1.1561828189e+00 1.1514333338e+00 2.1191460182e-02 1.1302418736e+00 1.1726247940e+00
8.3000000000e-01 1.1752424823e+00 1.1712634986e+00 2.2931781666e-02 1.1483317169e+00 1.1941952803e+00
8.4000000000e-01 1.1957054773e+00 1.1928706986e+00 2.4591893538e-02 1.1682788050e+00 1.2174625921e+00
8.5000000000e-01 1.2177820826e+00 1.2165061811e+00 2.6149500727e-02 1.1903566804e+00 1.2426556818e+00
8.6000000000e-01 1.2417304725e+00 1.2424624542e+00 2.7580336191e-02 1.2148821180e+00 1.2700427904e+00
8.7000000000e-01 1.2678720308e+00 1.2710836506e+00 2.8858079972e-02 1.2422255707e+00 1.2999417306e+00
8.8000000000e-01 1.2966131953e+00 1.3027800944e+00 2.9954276607e-02 1.2728258178e+00 1.3327343710e+00
8.9000000000e-01 1.3284774368e+00 1.3380493573e+00 3.0838246375e-02 1.3072111109e+00 1.3688876037e+00
9.0000000000e-01 1.3641535105e+00 1.3775076599e+00 3.1476984758e-02 1.3460306752e+00 1.4089846447e+00


==> plots/su2_k2_histogram_z0.500.dat <==
BinCenter Count
7.7496445933e-01 0
7.7839565299e-01 1
7.8182684665e-01 1
7.8525804031e-01 2
7.8868923397e-01 1
7.9212042763e-01 0
7.9555162129e-01 0
7.9898281495e-01 0
8.0241400861e-01 0
8.0584520227e-01 0
8.0927639593e-01 0
8.1270758959e-01 0
8.1613878325e-01 0
8.1956997691e-01 0
8.2300117057e-01 0
8.2643236423e-01 0
8.2986355789e-01 0
8.3329475155e-01 0
8.3672594521e-01 1
8.4015713887e-01 22
8.4358833253e-01 32
8.4701952619e-01 21
8.5045071985e-01 10
8.5388191351e-01 1
8.5731310717e-01 0


==> plots/su2_k2_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -3.9739560208e-02 1.9725407445e-01 -2.3699363466e-01 1.5751451424e-01
2.0000000000e-02 -4.0394978842e-02 3.4520622327e-01 -3.8560120211e-01 3.0481124442e-01
3.0000000000e-02 -3.3189198691e-02 4.6761572732e-01 -5.0080492601e-01 4.3442652863e-01
4.0000000000e-02 -2.3159418087e-02 5.6971629482e-01 -5.9287571290e-01 5.4655687673e-01
5.0000000000e-02 -1.2372809904e-02 6.5429558439e-01 -6.6666839429e-01 6.4192277449e-01
6.0000000000e-02 -1.8698643958e-03 7.2323531656e-01 -7.2510518096e-01 7.2136545217e-01
7.0000000000e-02 7.7819365981e-03 7.7797642284e-01 -7.7019448624e-01 7.8575835943e-01
8.0000000000e-02 1.6269974852e-02 8.1971100834e-01 -8.0344103349e-01 8.3598098319e-01
9.0000000000e-02 2.3433433598e-02 8.4947640976e-01 -8.2604297617e-01 8.7290984336e-01
1.0000000000e-01 2.9208380477e-02 8.6820658501e-01 -8.3899820453e-01 8.9741496549e-01
1.1000000000e-01 3.3595827921e-02 8.7676232478e-01 -8.4316649686e-01 9.1035815270e-01
1.2000000000e-01 3.6641851265e-02 8.7594992289e-01 -8.3930807162e-01 9.1259177415e-01
1.3000000000e-01 3.8424507439e-02 8.6653310031e-01 -8.2810859287e-01 9.0495760775e-01
1.4000000000e-01 3.9044814009e-02 8.4924076848e-01 -8.1019595447e-01 8.8828558249e-01
1.5000000000e-01 3.8620267662e-02 8.2477211916e-01 -7.8615185150e-01 8.6339238683e-01
1.6000000000e-01 3.7280013902e-02 7.9379994345e-01 -7.5651992955e-01 8.3107995735e-01
1.7000000000e-01 3.5161126821e-02 7.5697275306e-01 -7.2181162624e-01 7.9213387988e-01
1.8000000000e-01 3.2405657413e-02 7.1491608228e-01 -6.8251042487e-01 7.4732173969e-01
1.9000000000e-01 2.9158228166e-02 6.6823322882e-01 -6.3907500066e-01 6.9739145699e-01
2.0000000000e-01 2.5564025427e-02 6.1750561504e-01 -5.9194158961e-01 6.4306964046e-01
2.1000000000e-01 2.1767087929e-02 5.6329289985e-01 -5.4152581192e-01 5.8505998778e-01
2.2000000000e-01 1.7908820463e-02 5.0613293716e-01 -4.8822411670e-01 5.2404175763e-01
2.3000000000e-01 1.4126682044e-02 4.4654165174e-01 -4.3241496969e-01 4.6066833378e-01
2.4000000000e-01 1.0553011756e-02 3.8501288574e-01 -3.7445987398e-01 3.9556589749e-01
2.5000000000e-01 7.3139650726e-03 3.2201825600e-01 -3.1470429093e-01 3.2933222107e-01
2.6000000000e-01 4.5285401176e-03 2.5800705175e-01 -2.5347851164e-01 2.6253559187e-01
2.7000000000e-01 2.3076782505e-03 1.9340619456e-01 -1.9109851631e-01 1.9571387281e-01
2.8000000000e-01 7.5342684140e-04 1.2862027606e-01 -1.2786684922e-01 1.2937370290e-01
2.9000000000e-01 -4.1845181836e-05 6.4031684059e-02 -6.4073529241e-02 6.3989838878e-02
3.0000000000e-01 3.8136498915e-06 1.8086204284e-05 -1.4272554392e-05 2.1899854175e-05
3.1000000000e-01 9.6123814830e-04 6.3133590384e-02 -6.2172352236e-02 6.4094828533e-02
3.2000000000e-01 2.8894829479e-03 1.2505405594e-01 -1.2216457299e-01 1.2794353889e-01
3.3000000000e-01 5.8351918745e-03 1.8546386305e-01 -1.7962867118e-01 1.9129905493e-01
3.4000000000e-01 9.8319987055e-03 2.4408645191e-01 -2.3425445321e-01 2.5391845062e-01
3.5000000000e-01 1.4899959133e-02 3.0066475585e-01 -2.8576479672e-01 3.1556471498e-01
3.6000000000e-01 2.1045015083e-02 3.5496045992e-01 -3.3391544484e-01 3.7600547500e-01
3.7000000000e-01 2.8258494003e-02 4.0675319942e-01 -3.7849470542e-01 4.3501169342e-01
3.8000000000e-01 3.6516647249e-02 4.5583970941e-01 -4.1932306216e-01 4.9235635666e-01
3.9000000000e-01 4.5780233425e-02 5.0203293749e-01 -4.5625270406e-01 5.4781317091e-01
4.0000000000e-01 5.5994154304e-02 5.4516113281e-01 -4.8916697851e-01 6.0115528712e-01
4.1000000000e-01 6.7087152993e-02 5.8506692498e-01 -5.1797977199e-01 6.5215407798e-01
4.2000000000e-01 7.8971586084e-02 6.2160640668e-01 -5.4263482060e-01 7.0057799277e-01
4.3000000000e-01 9.1543283862e-02 6.5464823432e-01 -5.6310495046e-01 7.4619151818e-01
4.4000000000e-01 1.0468151505e-01 6.8407276094e-01 -5.7939124589e-01 7.8875427599e-01
4.5000000000e-01 1.1824907511e-01 7.0977121562e-01 -5.9152214052e-01 8.2802029073e-01
4.6000000000e-01 1.3209251985e-01 7.3164494344e-01 -5.9955242359e-01 8.6373746329e-01
4.7000000000e-01 1.4604256873e-01 7.4960471963e-01 -6.0356215090e-01 8.9564728836e-01
4.8000000000e-01 1.5991470504e-01 7.6357015127e-01 -6.0365544622e-01 9.2348485631e-01
4.9000000000e-01 1.7351000295e-01 7.7346917911e-01 -5.9995917615e-01 9.4697918206e-01
5.0000000000e-01 1.8661621389e-01 7.7923769154e-01 -5.9262147766e-01 9.6585390543e-01
5.1000000000e-01 1.9900914730e-01 7.8081926188e-01 -5.8181011458e-01 9.7982840918e-01
5.2000000000e-01 2.1045438302e-01 7.7816501917e-01 -5.6771063615e-01 9.8861940218e-01
5.3000000000e-01 2.2070935404e-01 7.7123366183e-01 -5.5052430779e-01 9.9194301586e-01
5.4000000000e-01 2.2952584001e-01 7.5999162250e-01 -5.3046578249e-01 9.8951746251e-01
5.5000000000e-01 2.3665291211e-01 7.4441339109e-01 -5.0776047898e-01 9.8106630320e-01
5.6000000000e-01 2.4184036959e-01 7.2448200248e-01 -4.8264163289e-01 9.6632237207e-01
5.7000000000e-01 2.4484270699e-01 7.0018969397e-01 -4.5534698698e-01 9.4503240096e-01
5.8000000000e-01 2.4542364811e-01 6.7153873737e-01 -4.2611508926e-01 9.1696238549e-01
5.9000000000e-01 2.4336127853e-01 6.3854245005e-01 -3.9518117152e-01 8.8190372858e-01
6.0000000000e-01 2.3845380225e-01 6.0122639046e-01 -3.6277258820e-01 8.3968019271e-01
6.1000000000e-01 2.3052593970e-01 5.5962974605e-01 -3.2910380635e-01 7.9015568575e-01
6.2000000000e-01 2.1943597319e-01 5.1380692899e-01 -2.9437095580e-01 7.3324290218e-01
6.3000000000e-01 2.0508343246e-01 4.6382941183e-01 -2.5874597937e-01 6.6891284430e-01
6.4000000000e-01 1.8741739543e-01 4.0978787982e-01 -2.2237048439e-01 5.9720527525e-01
6.5000000000e-01 1.6644535867e-01 3.5179489896e-01 -1.8534954029e-01 5.1824025763e-01
6.6000000000e-01 1.4224260696e-01 2.8998869245e-01 -1.4774608549e-01 4.3223129940e-01
6.7000000000e-01 1.1496198123e-01 2.2454015158e-01 -1.0957817035e-01 3.3950213281e-01
6.8000000000e-01 8.4843909221e-02 1.5567328004e-01 -7.0829370815e-02 2.4051718926e-01
6.9000000000e-01 5.2226521264e-02 8.3782440964e-02 -3.1555919699e-02 1.3600896223e-01
7.0000000000e-01 1.7555625436e-02 1.3990448632e-02 3.5651768038e-03 3.1546074069e-02
7.1000000000e-01 -1.8605740776e-02 7.1327629798e-02 -8.9933370574e-02 5.2721889022e-02
7.2000000000e-01 -5.5568531765e-02 1.5125810047e-01 -2.0682663224e-01 9.5689568709e-02
7.3000000000e-01 -9.2510116199e-02 2.3359025927e-01 -3.2610037547e-01 1.4108014308e-01
7.4000000000e-01 -1.2846842236e-01 3.1764297430e-01 -4.4611139666e-01 1.8917455194e-01
7.5000000000e-01 -1.6233844118e-01 4.0290698889e-01 -5.6524543007e-01 2.4056854772e-01
7.6000000000e-01 -1.9287186019e-01 4.8885543335e-01 -6.8172729354e-01 2.9598357315e-01
7.7000000000e-01 -2.1868077483e-01 5.7491598583e-01 -7.9359676066e-01 3.5623521100e-01
7.8000000000e-01 -2.3824664480e-01 6.6046185835e-01 -8.9870850315e-01 4.2221521354e-01
7.9000000000e-01 -2.4993595367e-01 7.4480698485e-01 -9.9474293852e-01 4.9487103117e-01
8.0000000000e-01 -2.5202441970e-01 8.2720266373e-01 -1.0792270834e+00 5.7517824403e-01
8.1000000000e-01 -2.4273214362e-01 9.0683499612e-01 -1.1495671397e+00 6.6410285250e-01
8.2000000000e-01 -2.2027283874e-01 9.8282297754e-01 -1.2030958163e+00 7.6255013880e-01
8.3000000000e-01 -1.8292138773e-01 1.0542172586e+00 -1.2371386464e+00 8.7129587091e-01
8.4000000000e-01 -1.2910560040e-01 1.1199996444e+00 -1.2491052448e+00 9.9089404400e-01
8.5000000000e-01 -5.7530519466e-02 1.1790834155e+00 -1.2366139349e+00 1.1215528960e+00
8.6000000000e-01 3.2652529787e-02 1.2303145507e+00 -1.1976620209e+00 1.2629670805e+00
8.7000000000e-01 1.4161380210e-01 1.2724739130e+00 -1.1308601109e+00 1.4140877151e+00
8.8000000000e-01 2.6852145110e-01 1.3042804364e+00 -1.0357589853e+00 1.5728018875e+00
8.9000000000e-01 4.1108066449e-01 1.3243953275e+00 -9.1331466303e-01 1.7354759920e+00
9.0000000000e-01 5.6485965907e-01 1.3314272791e+00 -7.6656762000e-01 1.8962869381e+00


==> plots/su3_k1_ensemble_comparison.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 4.4875188737e-01 4.4932802786e-01 5.2435850104e-04 4.4880366936e-01 4.4985238636e-01
2.0000000000e-02 4.8039097195e-01 4.8152465442e-01 1.1076651606e-03 4.8041698926e-01 4.8263231958e-01
3.0000000000e-02 4.9924961005e-01 5.0088408086e-01 1.6701163502e-03 4.9921396451e-01 5.0255419721e-01
4.0000000000e-02 5.1288025359e-01 5.1495621122e-01 2.1913132160e-03 5.1276489801e-01 5.1714752444e-01
5.0000000000e-02 5.2368336754e-01 5.2614235333e-01 2.6621511125e-03 5.2348020222e-01 5.2880450444e-01
6.0000000000e-02 5.3273385150e-01 5.3551921561e-01 3.0783363972e-03 5.3244087921e-01 5.3859755200e-01
7.0000000000e-02 5.4060607277e-01 5.4366334915e-01 3.4381608071e-03 5.4022518834e-01 5.4710150996e-01
8.0000000000e-02 5.4764287360e-01 5.5091995467e-01 3.7414763824e-03 5.4717847829e-01 5.5466143106e-01
9.0000000000e-02 5.5406522273e-01 5.5751245152e-01 3.9891355760e-03 5.5352331594e-01 5.6150158710e-01
1.0000000000e-01 5.6002385762e-01 5.6359408039e-01 4.1826485976e-03 5.5941143179e-01 5.6777672899e-01
1.1000000000e-01 5.6562623009e-01 5.6927482744e-01 4.3239562795e-03 5.6495087116e-01 5.7359878372e-01
1.2000000000e-01 5.7095169039e-01 5.7463659497e-01 4.4152708484e-03 5.7022132412e-01 5.7905186582e-01
1.3000000000e-01 5.7606057378e-01 5.7974227878e-01 4.4589600457e-03 5.7528331874e-01 5.8420123883e-01
1.4000000000e-01 5.8099990797e-01 5.8464146855e-01 4.4574609300e-03 5.8018400762e-01 5.8909892948e-01
1.5000000000e-01 5.8580714394e-01 5.8937417287e-01 4.4132152547e-03 5.8496095762e-01 5.9378738813e-01
1.6000000000e-01 5.9051267788e-01 5.9397333626e-01 4.3286213214e-03 5.8964471494e-01 5.9830195758e-01
1.7000000000e-01 5.9514160532e-01 5.9846658886e-01 4.2059989142e-03 5.9426058995e-01 6.0267258777e-01
1.8000000000e-01 5.9971497186e-01 6.0287749317e-01 4.0475649213e-03 5.9882992825e-01 6.0692505809e-01
1.9000000000e-01 6.0425068455e-01 6.0722645165e-01 3.8554178535e-03 6.0337103380e-01 6.1108186951e-01
2.0000000000e-01 6.0876418885e-01 6.1153138017e-01 3.6315298442e-03 6.0789985033e-01 6.1516291002e-01
2.1000000000e-01 6.1326898029e-01 6.1580821624e-01 3.3777449536e-03 6.1243047129e-01 6.1918596120e-01
2.2000000000e-01 6.1777699731e-01 6.2007130852e-01 3.0957827610e-03 6.1697552576e-01 6.2316709128e-01
2.3000000000e-01 6.2229892734e-01 6.2433371946e-01 2.7872463396e-03 6.2154647312e-01 6.2712096580e-01
2.4000000000e-01 6.2684444837e-01 6.2860746356e-01 2.4536337986e-03 6.2615382976e-01 6.3106109736e-01
2.5000000000e-01 6.3142242223e-01 6.3290369711e-01 2.0963526482e-03 6.3080734446e-01 6.3500004975e-01
2.6000000000e-01 6.3604105114e-01 6.3723287090e-01 1.7167363177e-03 6.3551613458e-01 6.3894960721e-01
2.7000000000e-01 6.4070800591e-01 6.4160485461e-01 1.3160622181e-03 6.4028879239e-01 6.4292091683e-01
2.8000000000e-01 6.4543053236e-01 6.4602903893e-01 8.9557081445e-04 6.4513346811e-01 6.4692460974e-01
2.9000000000e-01 6.5021554068e-01 6.5051442033e-01 4.5648524379e-04 6.5005793508e-01 6.5097090557e-01
3.0000000000e-01 6.5506968135e-01 6.5506967206e-01 2.1139515517e-07 6.5506946067e-01 6.5506988346e-01
3.1000000000e-01 6.5999941058e-01 6.5970320423e-01 4.7254448446e-04 6.5923065974e-01 6.6017574871e-01
3.2000000000e-01 6.6501104741e-01 6.6442321503e-01 9.5995246625e-04 6.6346326256e-01 6.6538316749e-01
3.3000000000e-01 6.7011082427e-01 6.6923773508e-01 1.4608450964e-03 6.6777688999e-01 6.7069858018e-01
3.4000000000e-01 6.7530493237e-01 6.7415466607e-01 1.9737973866e-03 6.7218086869e-01 6.7612846346e-01
3.5000000000e-01 6.8059956320e-01 6.7918181496e-01 2.4972907664e-03 6.7668452419e-01 6.8167910573e-01
3.6000000000e-01 6.8600094686e-01 6.8432692470e-01 3.0296975205e-03 6.8129722718e-01 6.8735662222e-01
3.7000000000e-01 6.9151538829e-01 6.8959770229e-01 3.5692663245e-03 6.8602843597e-01 6.9316696862e-01
3.8000000000e-01 6.9714930182e-01 6.9500184489e-01 4.1141089025e-03 6.9088773599e-01 6.9911595379e-01
3.9000000000e-01 7.0290924481e-01 7.0054706463e-01 4.6621878273e-03 6.9588487680e-01 7.0520925246e-01
4.0000000000e-01 7.0880195085e-01 7.0624111279e-01 5.2113054757e-03 7.0102980731e-01 7.1145241826e-01
4.1000000000e-01 7.1483436297e-01 7.1209180387e-01 5.7590941582e-03 7.0633270972e-01 7.1785089803e-01
4.2000000000e-01 7.2101366733e-01 7.1810704026e-01 6.3030074494e-03 7.1180403282e-01 7.2441004771e-01
4.3000000000e-01 7.2734732784e-01 7.2429483793e-01 6.8403127632e-03 7.1745452517e-01 7.3113515070e-01
4.4000000000e-01 7.3384312212e-01 7.3066335399e-01 7.3680852345e-03 7.2329526876e-01 7.3803143923e-01
4.5000000000e-01 7.4050917917e-01 7.3722091664e-01 7.8832029975e-03 7.2933771364e-01 7.4510411964e-01
4.6000000000e-01 7.4735401935e-01 7.4397605836e-01 8.3823439787e-03 7.3559371438e-01 7.5235840234e-01
4.7000000000e-01 7.5438659697e-01 7.5093755305e-01 8.8619843557e-03 7.4207556869e-01 7.5979953740e-01
4.8000000000e-01 7.6161634601e-01 7.5811445809e-01 9.3183988717e-03 7.4879605921e-01 7.6743285696e-01
4.9000000000e-01 7.6905322972e-01 7.6551616229e-01 9.7476632355e-03 7.5576849905e-01 7.7526382552e-01
5.0000000000e-01 7.7670779440e-01 7.7315244085e-01 1.0145658881e-02 7.6300678197e-01 7.8329809973e-01
5.1000000000e-01 7.8459122826e-01 7.8103351853e-01 1.0508080415e-02 7.7052543812e-01 7.9154159895e-01
5.2000000000e-01 7.9271542606e-01 7.8917014251e-01 1.0830446122e-02 7.7833969639e-01 8.0000058863e-01
5.3000000000e-01 8.0109306040e-01 7.9757366639e-01 1.1108111987e-02 7.8646555440e-01 8.0868177837e-01
5.4000000000e-01 8.0973766059e-01 8.0625614718e-01 1.1336289727e-02 7.9491985745e-01 8.1759243691e-01
5.5000000000e-01 8.1866370037e-01 8.1523045722e-01 1.1510069441e-02 8.0372038778e-01 8.2674052666e-01
5.6000000000e-01 8.2788669571e-01 8.2451041313e-01 1.1624447581e-02 8.1288596555e-01 8.3613486071e-01
5.7000000000e-01 8.3742331427e-01 8.3411092444e-01 1.1674361072e-02 8.2243656337e-01 8.4578528551e-01
5.8000000000e-01 8.4729149833e-01 8.4404816451e-01 1.1654728591e-02 8.3239343592e-01 8.5570289310e-01
5.9000000000e-01 8.5751060325e-01 8.5433976694e-01 1.1560500293e-02 8.4277926664e-01 8.6590026723e-01
6.0000000000e-01 8.6810155413e-01 8.6500505095e-01 1.1386717638e-02 8.5361833332e-01 8.7639176859e-01
6.1000000000e-01 8.7908702338e-01 8.7606527974e-01 1.1128585633e-02 8.6493669411e-01 8.8719386537e-01
6.2000000000e-01 8.9049163298e-01 8.8754395613e-01 1.0781560894e-02 8.7676239524e-01 8.9832551703e-01
6.3000000000e-01 9.0234218552e-01 8.9946716085e-01 1.0341460945e-02 8.8912569990e-01 9.0980862179e-01
6.4000000000e-01 9.1466792915e-01 9.1186393896e-01 9.8046040622e-03 9.0205933489e-01 9.2166854302e-01
6.5000000000e-01 9.2750086257e-01 9.2476674138e-01 9.1679970107e-03 9.1559874437e-01 9.3393473839e-01
6.6000000000e-01 9.4087608753e-01 9.3821192897e-01 8.4296059231e-03 9.2978232305e-01 9.4664153490e-01
6.7000000000e-01 9.5483221794e-01 9.5224034839e-01 7.5887887611e-03 9.4465155962e-01 9.5982913715e-01
6.8000000000e-01 9.6941185675e-01 9.6689799011e-01 6.6470833003e-03 9.6025090681e-01 9.7354507341e-01
6.9000000000e-01 9.8466215453e-01 9.8223674149e-01 5.6098944670e-03 9.7662684702e-01 9.8784663596e-01
7.0000000000e-01 1.0006354668e+00 9.9831524975e-01 4.4908690789e-03 9.9382438067e-01 1.0028061188e+00
7.1000000000e-01 1.0173901314e+00 1.0151999136e+00 3.3261782073e-03 1.0118737354e+00 1.0185260918e+00
7.2000000000e-01 1.0349913939e+00 1.0329660261e+00 2.2354876194e-03 1.0307305385e+00 1.0352015137e+00
7.3000000000e-01 1.0535125140e+00 1.0516990972e+00 1.6825225574e-03 1.0500165747e+00 1.0533816198e+00
7.4000000000e-01 1.0730360985e+00 1.0714963917e+00 2.3252954484e-03 1.0691710962e+00 1.0738216871e+00
7.5000000000e-01 1.0936557163e+00 1.0924687281e+00 3.6743611383e-03 1.0887943669e+00 1.0961430892e+00
7.6000000000e-01 1.1154778712e+00 1.1147425982e+00 5.2686815332e-03 1.1094739167e+00 1.1200112798e+00
7.7000000000e-01 1.1386244282e+00 1.1384626840e+00 6.9732953071e-03 1.1314893887e+00 1.1454359793e+00
7.8000000000e-01 1.1632356252e+00 1.1637948745e+00 8.7331250152e-03 1.1550617495e+00 1.1725279995e+00
7.9000000000e-01 1.1894738439e+00 1.1909299204e+00 1.0510540524e-02 1.1804193799e+00 1.2014404610e+00
8.0000000000e-01 1.2175283777e+00 1.2200879138e+00 1.2270410000e-02 1.2078175038e+00 1.2323583238e+00
8.1000000000e-01 1.2476215281e+00 1.2515238494e+00 1.3975245836e-02 1.2375486036e+00 1.2654990952e+00
8.2000000000e-01 1.2800164906e+00 1.2855346289e+00 1.5583023907e-02 1.2699516050e+00 1.3011176528e+00
8.3000000000e-01 1.3150276897e+00 1.3224680202e+00 1.7045839445e-02 1.3054221807e+00 1.3395138596e+00
8.4000000000e-01 1.3530345226e+00 1.3627343117e+00 1.8308848641e-02 1.3444254630e+00 1.3810431603e+00
8.5000000000e-01 1.3944999305e+00 1.4068217539e+00 1.9309325783e-02 1.3875124281e+00 1.4261310797e+00
8.6000000000e-01 1.4399959525e+00 1.4553174341e+00 1.9975843469e-02 1.4353415906e+00 1.4752932775e+00
8.7000000000e-01 1.4902396107e+00 1.5089361263e+00 2.0227787804e-02 1.4887083385e+00 1.5291639141e+00
8.8000000000e-01 1.5461444866e+00 1.5685611550e+00 1.9975885968e-02 1.5485852690e+00 1.5885370410e+00
8.9000000000e-01 1.6088968514e+00 1.6353039001e+00 1.9125769788e-02 1.6161781303e+00 1.6544296698e+00
9.0000000000e-01 1.6800715729e+00 1.7105932279e+00 1.7591038616e-02 1.6930021893e+00 1.7281842665e+00


==> plots/su3_k1_histogram_z0.500.dat <==
BinCenter Count
7.5157103830e-01 0
7.5308910681e-01 1
7.5460717532e-01 1
7.5612524383e-01 4
7.5764331234e-01 5
7.5916138085e-01 13
7.6067944936e-01 6
7.6219751787e-01 0
7.6371558638e-01 0
7.6523365489e-01 0
7.6675172340e-01 1
7.6826979191e-01 1
7.6978786042e-01 0
7.7130592893e-01 1
7.7282399744e-01 0
7.7434206595e-01 0
7.7586013446e-01 5
7.7737820297e-01 14
7.7889627148e-01 19
7.8041433999e-01 6
7.8193240850e-01 8
7.8345047701e-01 10
7.8496854552e-01 3
7.8648661403e-01 2
7.8800468254e-01 0


==> plots/su3_k1_percentage_error.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 3.9768058202e-02 3.6193809693e-02 3.5742485095e-03 7.5961867895e-02
2.0000000000e-02 7.6579936859e-02 7.4822474710e-02 1.7574621485e-03 1.5140241157e-01
3.0000000000e-02 1.0901925893e-01 1.1139681738e-01 -2.3775584500e-03 2.2041607631e-01
4.0000000000e-02 1.3721889982e-01 1.4484379784e-01 -7.6248980122e-03 2.8206269766e-01
5.0000000000e-02 1.6138430330e-01 1.7471813168e-01 -1.3333828383e-02 3.3610243498e-01
6.0000000000e-02 1.8172522928e-01 2.0083959092e-01 -1.9114361637e-02 3.8256482019e-01
7.0000000000e-02 1.9844634100e-01 2.2316936612e-01 -2.4723025127e-02 4.2161570712e-01
8.0000000000e-02 2.1174659413e-01 2.4175321363e-01 -3.0006619499e-02 4.5349980776e-01
9.0000000000e-02 2.2182008426e-01 2.5669035750e-01 -3.4870273240e-02 4.7851044176e-01
1.0000000000e-01 2.2885693378e-01 2.6811439948e-01 -3.9257465704e-02 4.9697133326e-01
1.1000000000e-01 2.3304395860e-01 2.7618062322e-01 -4.3136664613e-02 5.0922458182e-01
1.2000000000e-01 2.3456511102e-01 2.8105707358e-01 -4.6491962565e-02 5.1562218460e-01
1.3000000000e-01 2.3360174493e-01 2.8291806292e-01 -4.9316317982e-02 5.1651980785e-01
1.4000000000e-01 2.3033275088e-01 2.8193935417e-01 -5.1606603294e-02 5.1227210505e-01
1.5000000000e-01 2.2493459840e-01 2.7829457520e-01 -5.3359976797e-02 5.0322917360e-01
1.6000000000e-01 2.1758131369e-01 2.7215258209e-01 -5.4571268398e-02 4.8973389579e-01
1.7000000000e-01 2.0844441213e-01 2.6367558216e-01 -5.5231170030e-02 4.7211999430e-01
1.8000000000e-01 1.9769279931e-01 2.5301788084e-01 -5.5325081531e-02 4.5071068015e-01
1.9000000000e-01 1.8549264954e-01 2.4032514934e-01 -5.4832499800e-02 4.2581779889e-01
2.0000000000e-01 1.7200726762e-01 2.2573412992e-01 -5.3726862306e-02 3.9774139754e-01
2.1000000000e-01 1.5739693687e-01 2.0937270814e-01 -5.1975771267e-02 3.6676964501e-01
2.2000000000e-01 1.4181875530e-01 1.9136029045e-01 -4.9541535152e-02 3.3317904576e-01
2.3000000000e-01 1.2542645976e-01 1.7180843140e-01 -4.6381971638e-02 2.9723489116e-01
2.4000000000e-01 1.0837023771e-01 1.5082165975e-01 -4.2451422035e-02 2.5919189746e-01
2.5000000000e-01 9.0796525338e-02 1.2849845752e-01 -3.7701932180e-02 2.1929498286e-01
2.6000000000e-01 7.2847790351e-02 1.0493234974e-01 -3.2084559389e-02 1.7778014009e-01
2.7000000000e-01 5.4662297928e-02 8.0213067366e-02 -2.5550769438e-02 1.3487536529e-01
2.8000000000e-01 3.6373857950e-02 5.4427749871e-02 -1.8053891921e-02 9.0801607820e-02
2.9000000000e-01 1.8111552017e-02 2.7662158823e-02 -9.5506068066e-03 4.5773710840e-02
3.0000000000e-01 -5.6111515851e-07 1.2772583387e-05 -1.3333698546e-05 1.2211468229e-05
3.1000000000e-01 -1.7843762661e-02 2.8466545316e-02 -4.6310307977e-02 1.0622782655e-02
3.2000000000e-01 -3.5305014029e-02 5.7654420236e-02 -9.2959434265e-02 2.2349406207e-02
3.3000000000e-01 -5.2277320139e-02 8.7469949612e-02 -1.3974726975e-01 3.5192629473e-02
3.4000000000e-01 -6.8660115184e-02 1.1781720142e-01 -1.8647731661e-01 4.9157086241e-02
3.5000000000e-01 -8.4359669461e-02 1.4859522882e-01 -2.3295489828e-01 6.4235559354e-02
3.6000000000e-01 -9.9289515043e-02 1.7969726092e-01 -2.7898677596e-01 8.0407745873e-02
3.7000000000e-01 -1.1337088714e-01 2.1100998248e-01 -3.2438086962e-01 9.7639095343e-02
3.8000000000e-01 -1.2653317691e-01 2.4241290369e-01 -3.6894608060e-01 1.1587972678e-01
3.9000000000e-01 -1.3871439043e-01 2.7377782119e-01 -4.1249221162e-01 1.3506343076e-01
4.0000000000e-01 -1.4986160695e-01 3.0496837115e-01 -4.5482997811e-01 1.5510676420e-01
4.1000000000e-01 -1.5993142858e-01 3.3583967540e-01 -4.9577110398e-01 1.7590824682e-01
4.2000000000e-01 -1.6889041152e-01 3.6623808219e-01 -5.3512849370e-01 1.9734767067e-01
4.3000000000e-01 -1.7671546764e-01 3.9600100414e-01 -5.7271647178e-01 2.1928553650e-01
4.4000000000e-01 -1.8339422318e-01 4.2495685685e-01 -6.0835108004e-01 2.4156263367e-01
4.5000000000e-01 -1.8892531942e-01 4.5292510329e-01 -6.4185042271e-01 2.6399978387e-01
4.6000000000e-01 -1.9331863813e-01 4.7971641040e-01 -6.7303504853e-01 2.8639777228e-01
4.7000000000e-01 -1.9659543250e-01 5.0513292629e-01 -7.0172835879e-01 3.0853749379e-01
4.8000000000e-01 -1.9878834190e-01 5.2896868792e-01 -7.2775702982e-01 3.3018034602e-01
4.9000000000e-01 -1.9994126654e-01 5.5101017153e-01 -7.5095143807e-01 3.5106890498e-01
5.0000000000e-01 -2.0010907593e-01 5.7103699963e-01 -7.7114607556e-01 3.7092792370e-01
5.1000000000e-01 -1.9935712272e-01 5.8882282106e-01 -7.8817994378e-01 3.8946569834e-01
5.2000000000e-01 -1.9776053151e-01 6.0413638242e-01 -8.0189691393e-01 4.0637585091e-01
5.3000000000e-01 -1.9540323019e-01 6.1674281199e-01 -8.1214604218e-01 4.2133958180e-01
5.4000000000e-01 -1.9237669018e-01 6.2640514002e-01 -8.1878183020e-01 4.3402844984e-01
5.5000000000e-01 -1.8877834050e-01 6.3288608215e-01 -8.2166442266e-01 4.4410774165e-01
5.6000000000e-01 -1.8470962058e-01 6.3595011708e-01 -8.2065973766e-01 4.5124049650e-01
5.7000000000e-01 -1.8027363673e-01 6.3536589426e-01 -8.1563953099e-01 4.5509225753e-01
5.8000000000e-01 -1.7557238908e-01 6.3090901471e-01 -8.0648140379e-01 4.5533662563e-01
5.9000000000e-01 -1.7070353795e-01 6.2236523834e-01 -7.9306877629e-01 4.5166170039e-01
6.0000000000e-01 -1.6575668347e-01 6.0953418797e-01 -7.7529087143e-01 4.4377750450e-01
6.1000000000e-01 -1.6080913794e-01 5.9223364831e-01 -7.5304278624e-01 4.3142451037e-01
6.2000000000e-01 -1.5592117930e-01 5.7030460787e-01 -7.2622578717e-01 4.1438342857e-01
6.3000000000e-01 -1.5113078489e-01 5.4361728526e-01 -6.9474807016e-01 3.9248650037e-01
6.4000000000e-01 -1.4644785931e-01 5.1207856532e-01 -6.5852642463e-01 3.6563070601e-01
6.5000000000e-01 -1.4184798824e-01 4.7564165540e-01 -6.1748964364e-01 3.3379366717e-01
6.6000000000e-01 -1.3726577275e-01 4.3431963417e-01 -5.7158540693e-01 2.9705386142e-01
6.7000000000e-01 -1.3258782649e-01 3.8820665485e-01 -5.2079448134e-01 2.5561882835e-01
6.8000000000e-01 -1.2764555211e-01 3.3751616136e-01 -4.6516171347e-01 2.0987060925e-01
6.9000000000e-01 -1.2220785488e-01 2.8266243976e-01 -4.0487029465e-01 1.6045458488e-01
7.0000000000e-01 -1.1597400147e-01 2.2447213166e-01 -3.4044613313e-01 1.0849813019e-01
7.1000000000e-01 -1.0856689265e-01 1.6487530872e-01 -2.7344220137e-01 5.6308416077e-02
7.2000000000e-01 -9.9527092608e-02 1.0985243604e-01 -2.0937952865e-01 1.0325343433e-02
7.3000000000e-01 -8.8308047366e-02 8.1933883815e-02 -1.7024193118e-01 -6.3741635509e-03
7.4000000000e-01 -7.4273035276e-02 1.1216859417e-01 -1.8644162945e-01 3.7895558896e-02
7.5000000000e-01 -5.6694529581e-02 1.7549977819e-01 -2.3219430777e-01 1.1880524861e-01
7.6000000000e-01 -3.4756824809e-02 2.4905396577e-01 -2.8381079058e-01 2.1429714096e-01
7.7000000000e-01 -7.5629977019e-03 3.2606451209e-01 -3.3362750979e-01 3.1850151439e-01
7.8000000000e-01 2.5852443149e-02 4.0370660104e-01 -3.7785415789e-01 4.2955904419e-01
7.9000000000e-01 6.6503490893e-02 4.8004869085e-01 -4.1354519996e-01 5.4655218174e-01
8.0000000000e-01 1.1542292619e-01 5.5333722549e-01 -4.3791429930e-01 6.6876015167e-01
8.1000000000e-01 1.7362003343e-01 6.2177931922e-01 -4.4815928578e-01 7.9539935265e-01
8.2000000000e-01 2.4202185706e-01 6.8346101756e-01 -4.4143916051e-01 9.2548287462e-01
8.3000000000e-01 3.2139271885e-01 7.3631255127e-01 -4.1491983242e-01 1.0577052701e+00
8.4000000000e-01 4.1222468161e-01 7.7809519855e-01 -3.6587051694e-01 1.1903198802e+00
8.5000000000e-01 5.1458858956e-01 8.0640327183e-01 -2.9181468227e-01 1.3209918614e+00
8.6000000000e-01 6.2793061658e-01 8.1868346744e-01 -1.9075285086e-01 1.4466140840e+00
8.7000000000e-01 7.5079182927e-01 8.1228279067e-01 -6.1490961404e-02 1.5630746199e+00
8.8000000000e-01 8.8041619226e-01 7.8455429660e-01 9.5861895655e-02 1.6649704889e+00
8.9000000000e-01 1.0121921318e+00 7.3309796736e-01 2.7909416448e-01 1.7452900992e+00
9.0000000000e-01 1.1388373121e+00 6.5636450884e-01 4.8247280328e-01 1.7952018210e+00


==> plots/tricrit_ising_spep_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.7139301699e-01 3.6873040025e-01 4.9681604475e-04 3.6823358420e-01 3.6922721629e-01
2.0000000000e-02 4.0091420638e-01 3.9778747093e-01 5.7084581790e-04 3.9721662512e-01 3.9835831675e-01
3.0000000000e-02 4.1978960552e-01 4.1642012071e-01 6.0361538048e-04 4.1581650533e-01 4.1702373609e-01
4.0000000000e-02 4.3400239187e-01 4.3050163119e-01 6.1628540281e-04 4.2988534579e-01 4.3111791659e-01
5.0000000000e-02 4.4554399956e-01 4.4198253177e-01 6.1671724072e-04 4.4136581452e-01 4.4259924901e-01
6.0000000000e-02 4.5533819488e-01 4.5176585120e-01 6.0888633484e-04 4.5115696487e-01 4.5237473754e-01
7.0000000000e-02 4.6389341817e-01 4.6034768117e-01 5.9515109526e-04 4.5975253007e-01 4.6094283226e-01
8.0000000000e-02 4.7152107290e-01 4.6803128914e-01 5.7705686121e-04 4.6745423228e-01 4.6860834600e-01
9.0000000000e-02 4.7842647631e-01 4.7501624243e-01 5.5568740547e-04 4.7446055503e-01 4.7557192984e-01
1.0000000000e-01 4.8475253323e-01 4.8144116642e-01 5.3184111167e-04 4.8090932530e-01 4.8197300753e-01
1.1000000000e-01 4.9060292892e-01 4.8740643168e-01 5.0612828047e-04 4.8690030340e-01 4.8791255996e-01
1.2000000000e-01 4.9605541231e-01 4.9298713706e-01 4.7902894456e-04 4.9250810812e-01 4.9346616601e-01
1.3000000000e-01 5.0116986646e-01 4.9824099125e-01 4.5092923853e-04 4.9779006201e-01 4.9869192049e-01
1.4000000000e-01 5.0599345023e-01 5.0321333030e-01 4.2214535469e-04 5.0279118494e-01 5.0363547565e-01
1.5000000000e-01 5.1056400465e-01 5.0794043911e-01 3.9293993103e-04 5.0754749918e-01 5.0833337904e-01
1.6000000000e-01 5.1491238469e-01 5.1245182342e-01 3.6353362402e-04 5.1208828980e-01 5.1281535705e-01
1.7000000000e-01 5.1906410065e-01 5.1677180786e-01 3.3411350527e-04 5.1643769435e-01 5.1710592136e-01
1.8000000000e-01 5.2304050155e-01 5.2092068724e-01 3.0483929749e-04 5.2061584794e-01 5.2122552653e-01
1.9000000000e-01 5.2685964642e-01 5.2491557360e-01 2.7584810114e-04 5.2463972550e-01 5.2519142170e-01
2.0000000000e-01 5.3053695763e-01 5.2877103093e-01 2.4725804209e-04 5.2852377289e-01 5.2901828897e-01
2.1000000000e-01 5.3408571894e-01 5.3249955856e-01 2.1917113200e-04 5.3228038743e-01 5.3271872969e-01
2.2000000000e-01 5.3751746056e-01 5.3611196480e-01 1.9167554429e-04 5.3592028926e-01 5.3630364035e-01
2.3000000000e-01 5.4084226097e-01 5.3961765947e-01 1.6484744977e-04 5.3945281202e-01 5.3978250692e-01
2.4000000000e-01 5.4406898614e-01 5.4302488564e-01 1.3875251768e-04 5.4288613313e-01 5.4316363816e-01
2.5000000000e-01 5.4720548130e-01 5.4634090527e-01 1.1344716366e-04 5.4622745811e-01 5.4645435244e-01
2.6000000000e-01 5.5025872605e-01 5.4957214931e-01 8.8979618827e-05 5.4948316969e-01 5.4966112893e-01
2.7000000000e-01 5.5323496110e-01 5.5272434022e-01 6.5390927488e-05 5.5265894929e-01 5.5278973114e-01
2.8000000000e-01 5.5613979256e-01 5.5580259272e-01 4.2716229282e-05 5.5575987649e-01 5.5584530895e-01
2.9000000000e-01 5.5897827848e-01 5.5881149744e-01 2.0989233244e-05 5.5879050821e-01 5.5883248667e-01
3.0000000000e-01 5.6175500115e-01 5.6175519067e-01 9.9886178703e-07 5.6175419181e-01 5.6175618953e-01
3.1000000000e-01 5.6447412793e-01 5.6463741307e-01 1.9631254755e-05 5.6461778181e-01 5.6465704432e-01
3.2000000000e-01 5.6713946269e-01 5.6746155930e-01 3.8423721370e-05 5.6742313558e-01 5.6749998302e-01
3.3000000000e-01 5.6975448962e-01 5.7023072029e-01 5.6223632824e-05 5.7017449665e-01 5.7028694392e-01
3.4000000000e-01 5.7232241074e-01 5.7294771938e-01 7.3020632125e-05 5.7287469874e-01 5.7302074001e-01
3.5000000000e-01 5.7484617810e-01 5.7561514344e-01 8.8812919206e-05 5.7552633052e-01 5.7570395636e-01
3.6000000000e-01 5.7732852171e-01 5.7823536978e-01 1.0360296694e-04 5.7813176682e-01 5.7833897275e-01
3.7000000000e-01 5.7977197373e-01 5.8081058952e-01 1.1739672280e-04 5.8069319280e-01 5.8092798625e-01
3.8000000000e-01 5.8217888958e-01 5.8334282801e-01 1.3020326022e-04 5.8321262475e-01 5.8347303127e-01
3.9000000000e-01 5.8455146647e-01 5.8583396273e-01 1.4203454174e-04 5.8569192819e-01 5.8597599727e-01
4.0000000000e-01 5.8689175972e-01 5.8828573913e-01 1.5290522420e-04 5.8813283390e-01 5.8843864435e-01
4.1000000000e-01 5.8920169708e-01 5.9069978457e-01 1.6283248503e-04 5.9053695208e-01 5.9086261705e-01
4.2000000000e-01 5.9148309157e-01 5.9307762081e-01 1.7183586138e-04 5.9290578494e-01 5.9324945667e-01
4.3000000000e-01 5.9373765282e-01 5.9542067510e-01 1.7993709736e-04 5.9524073800e-01 5.9560061220e-01
4.4000000000e-01 5.9596699725e-01 5.9773029025e-01 1.8715999623e-04 5.9754313025e-01 5.9791745024e-01
4.5000000000e-01 5.9817265723e-01 6.0000773360e-01 1.9353027521e-04 5.9981420332e-01 6.0020126387e-01
4.6000000000e-01 6.0035608929e-01 6.0225420530e-01 1.9907542042e-04 6.0205512988e-01 6.0245328072e-01
4.7000000000e-01 6.0251868161e-01 6.0447084580e-01 2.0382454010e-04 6.0426702126e-01 6.0467467034e-01
4.8000000000e-01 6.0466176081e-01 6.0665874275e-01 2.0780821375e-04 6.0645093453e-01 6.0686655096e-01
4.9000000000e-01 6.0678659816e-01 6.0881893743e-01 2.1105833533e-04 6.0860787909e-01 6.0902999576e-01
5.0000000000e-01 6.0889441526e-01 6.1095243070e-01 2.1360794833e-04 6.1073882276e-01 6.1116603865e-01
5.1000000000e-01 6.1098638934e-01 6.1306018866e-01 2.1549107074e-04 6.1284469759e-01 6.1327567974e-01
5.2000000000e-01 6.1306365817e-01 6.1514314796e-01 2.1674250774e-04 6.1492640545e-01 6.1535989046e-01
5.3000000000e-01 6.1512732457e-01 6.1720222090e-01 2.1739765032e-04 6.1698482325e-01 6.1741961855e-01
5.4000000000e-01 6.1717846076e-01 6.1923830044e-01 2.1749225798e-04 6.1902080818e-01 6.1945579270e-01
5.5000000000e-01 6.1921811240e-01 6.2125226500e-01 2.1706222408e-04 6.2103520278e-01 6.2146932723e-01
5.6000000000e-01 6.2124730251e-01 6.2324498327e-01 2.1614332277e-04 6.2302883995e-01 6.2346112659e-01
5.7000000000e-01 6.2326703515e-01 6.2521731899e-01 2.1477093726e-04 6.2500254805e-01 6.2543208993e-01
5.8000000000e-01 6.2527829908e-01 6.2717013583e-01 2.1297976996e-04 6.2695715606e-01 6.2738311560e-01
5.9000000000e-01 6.2728207127e-01 6.2910430235e-01 2.1080353632e-04 6.2889349881e-01 6.2931510588e-01
6.0000000000e-01 6.2927932039e-01 6.3102069717e-01 2.0827464596e-04 6.3081242252e-01 6.3122897182e-01
6.1000000000e-01 6.3127101028e-01 6.3292021440e-01 2.0542387662e-04 6.3271479052e-01 6.3312563827e-01
6.2000000000e-01 6.3325810345e-01 6.3480376936e-01 2.0228004923e-04 6.3460148931e-01 6.3500604941e-01
6.3000000000e-01 6.3524156459e-01 6.3667230480e-01 1.9886971560e-04 6.3647343508e-01 6.3687117451e-01
6.4000000000e-01 6.3722236422e-01 6.3852679754e-01 1.9521687406e-04 6.3833158066e-01 6.3872201441e-01
6.5000000000e-01 6.3920148243e-01 6.4036826584e-01 1.9134273343e-04 6.4017692310e-01 6.4055960857e-01
6.6000000000e-01 6.4117991277e-01 6.4219777749e-01 1.8726555116e-04 6.4201051194e-01 6.4238504304e-01
6.7000000000e-01 6.4315866639e-01 6.4401645890e-01 1.8300057883e-04 6.4383345832e-01 6.4419945947e-01
6.8000000000e-01 6.4513877638e-01 6.4582550520e-01 1.7856015703e-04 6.4564694504e-01 6.4600406535e-01
6.9000000000e-01 6.4712130246e-01 6.4762619188e-01 1.7395401318e-04 6.4745223787e-01 6.4780014589e-01
7.0000000000e-01 6.4910733599e-01 6.4941988796e-01 1.6918983158e-04 6.4925069813e-01 6.4958907779e-01
7.1000000000e-01 6.5109800547e-01 6.5120807122e-01 1.6427418605e-04 6.5104379703e-01 6.5137234540e-01
7.2000000000e-01 6.5309448246e-01 6.5299234587e-01 1.5921395585e-04 6.5283313191e-01 6.5315155983e-01
7.3000000000e-01 6.5509798817e-01 6.5477446323e-01 1.5401838798e-04 6.5462044484e-01 6.5492848162e-01
7.4000000000e-01 6.5710980068e-01 6.5655634608e-01 1.4870202804e-04 6.5640764405e-01 6.5670504811e-01
7.5000000000e-01 6.5913126295e-01 6.5834011755e-01 1.4328882195e-04 6.5819682873e-01 6.5848340637e-01
7.6000000000e-01 6.6116379181e-01 6.6012813572e-01 1.3781778918e-04 6.5999031793e-01 6.6026595351e-01
7.7000000000e-01 6.6320888785e-01 6.6192303534e-01 1.3235076874e-04 6.6179068457e-01 6.6205538611e-01
7.8000000000e-01 6.6526814665e-01 6.6372777851e-01 1.2698278230e-04 6.6360079573e-01 6.6385476129e-01
7.9000000000e-01 6.6734327125e-01 6.6554571700e-01 1.2185539310e-04 6.6542386161e-01 6.6566757239e-01
8.0000000000e-01 6.6943608606e-01 6.6738066934e-01 1.1717274021e-04 6.6726349660e-01 6.6749784208e-01
8.1000000000e-01 6.7154855246e-01 6.6923701738e-01 1.1321813433e-04 6.6912379924e-01 6.6935023551e-01
8.2000000000e-01 6.7368278585e-01 6.7111982853e-01 1.1036562096e-04 6.7100946291e-01 6.7123019415e-01
8.3000000000e-01 6.7584107435e-01 6.7303501240e-01 1.0907618059e-04 6.7292593622e-01 6.7314408858e-01
8.4000000000e-01 6.7802589845e-01 6.7498952423e-01 1.0986595613e-04 6.7487965827e-01 6.7509939019e-01
8.5000000000e-01 6.8023995077e-01 6.7699163308e-01 1.1324188901e-04 6.7687839119e-01 6.7710487497e-01
8.6000000000e-01 6.8248615398e-01 6.7905128136e-01 1.1962225333e-04 6.7893165911e-01 6.7917090362e-01
8.7000000000e-01 6.8476767276e-01 6.8118057587e-01 1.2928035193e-04 6.8105129552e-01 6.8130985622e-01
8.8000000000e-01 6.8708791207e-01 6.8339447293e-01 1.4234174759e-04 6.8325213118e-01 6.8353681468e-01
8.9000000000e-01 6.8945048699e-01 6.8571175801e-01 1.5883018350e-04 6.8555292783e-01 6.8587058820e-01
9.0000000000e-01 6.9185913431e-01 6.8815648674e-01 1.7873141416e-04 6.8797775533e-01 6.8833521816e-01


==> plots/tricrit_ising_spep_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.1119050989e-01 3.1117151533e-01 8.3107160577e-06 3.1116320461e-01 3.1117982604e-01
2.0000000000e-02 3.4756645701e-01 3.4752548632e-01 1.7672241898e-05 3.4750781408e-01 3.4754315856e-01
3.0000000000e-02 3.7091171498e-01 3.7084847397e-01 2.6890195868e-05 3.7082158377e-01 3.7087536417e-01
4.0000000000e-02 3.8851456351e-01 3.8842952181e-01 3.5642690241e-05 3.8839387912e-01 3.8846516450e-01
5.0000000000e-02 4.0281853476e-01 4.0271258270e-01 4.3768057862e-05 4.0266881464e-01 4.0275635076e-01
6.0000000000e-02 4.1496156084e-01 4.1483586871e-01 5.1171759674e-05 4.1478469695e-01 4.1488704047e-01
7.0000000000e-02 4.2557153468e-01 4.2542747863e-01 5.7795276418e-05 4.2536968335e-01 4.2548527390e-01
8.0000000000e-02 4.3503369394e-01 4.3487281106e-01 6.3602258799e-05 4.3480920880e-01 4.3493641332e-01
9.0000000000e-02 4.4360236294e-01 4.4342632136e-01 6.8571273538e-05 4.4335775008e-01 4.4349489263e-01
1.0000000000e-01 4.5145473002e-01 4.5126530757e-01 7.2691574160e-05 4.5119261600e-01 4.5133799915e-01
1.1000000000e-01 4.5871945511e-01 4.5851852329e-01 7.5960438670e-05 4.5844256285e-01 4.5859448373e-01
1.2000000000e-01 4.6549307667e-01 4.6528258804e-01 7.8381393868e-05 4.6520420665e-01 4.6536096944e-01
1.3000000000e-01 4.7184999113e-01 4.7163196901e-01 7.9962976325e-05 4.7155200603e-01 4.7171193199e-01
1.4000000000e-01 4.7784881661e-01 4.7762534640e-01 8.0717835984e-05 4.7754462857e-01 4.7770606424e-01
1.5000000000e-01 4.8353661212e-01 4.8330983381e-01 8.0662068157e-05 4.8322917175e-01 4.8339049588e-01
1.6000000000e-01 4.8895176777e-01 4.8872386921e-01 7.9814703406e-05 4.8864405450e-01 4.8880368391e-01
1.7000000000e-01 4.9412604021e-01 4.9389925100e-01 7.8197309912e-05 4.9382105369e-01 4.9397744831e-01
1.8000000000e-01 4.9908602095e-01 4.9886260681e-01 7.5833678162e-05 4.9878677313e-01 4.9893844049e-01
1.9000000000e-01 5.0385421787e-01 5.0363647523e-01 7.2749567300e-05 5.0356372566e-01 5.0370922479e-01
2.0000000000e-01 5.0844986651e-01 5.0824011734e-01 6.8972498677e-05 5.0817114484e-01 5.0830908984e-01
2.1000000000e-01 5.1288954867e-01 5.1269013546e-01 6.4531586340e-05 5.1262560387e-01 5.1275466705e-01
2.2000000000e-01 5.1718767099e-01 5.1700095173e-01 5.9457397154e-05 5.1694149434e-01 5.1706040913e-01
2.3000000000e-01 5.2135684010e-01 5.2118518329e-01 5.3781835713e-05 5.2113140146e-01 5.2123896513e-01
2.4000000000e-01 5.2540816005e-01 5.2525393969e-01 4.7538051654e-05 5.2520640164e-01 5.2530147774e-01
2.5000000000e-01 5.2935147091e-01 5.2921706133e-01 4.0760371224e-05 5.2917630096e-01 5.2925782170e-01
2.6000000000e-01 5.3319554180e-01 5.3308331245e-01 3.3484265968e-05 5.3304982819e-01 5.3311679672e-01
2.7000000000e-01 5.3694822869e-01 5.3686053869e-01 2.5746413031e-05 5.3683479228e-01 5.3688628511e-01
2.8000000000e-01 5.4061660431e-01 5.4055579688e-01 1.7585126444e-05 5.4053821176e-01 5.4057338201e-01
2.9000000000e-01 5.4420706610e-01 5.4417546269e-01 9.0436496852e-06 5.4416641904e-01 5.4418450634e-01
3.0000000000e-01 5.4772542642e-01 5.4772532059e-01 6.2616379936e-07 5.4772469442e-01 5.4772594675e-01
3.1000000000e-01 5.5117698849e-01 5.5121063952e-01 9.1047840646e-06 5.5120153474e-01 5.5121974431e-01
3.2000000000e-01 5.5456661079e-01 5.5463623697e-01 1.8568776394e-05 5.5461766819e-01 5.5465480574e-01
3.3000000000e-01 5.5789876196e-01 5.5800653341e-01 2.8265489587e-05 5.5797826792e-01 5.5803479890e-01
3.4000000000e-01 5.6117756783e-01 5.6132559905e-01 3.8147278483e-05 5.6128745177e-01 5.6136374632e-01
3.5000000000e-01 5.6440685203e-01 5.6459719388e-01 4.8170011312e-05 5.6454902387e-01 5.6464536389e-01
3.6000000000e-01 5.6759017120e-01 5.6782480248e-01 5.8289514643e-05 5.6776651296e-01 5.6788309199e-01
3.7000000000e-01 5.7073084563e-01 5.7101166406e-01 6.8461078454e-05 5.7094320298e-01 5.7108012514e-01
3.8000000000e-01 5.7383198621e-01 5.7416079885e-01 7.8639338378e-05 5.7408215952e-01 5.7423943819e-01
3.9000000000e-01 5.7689651812e-01 5.7727503115e-01 8.8778240111e-05 5.7718625291e-01 5.7736380939e-01
4.0000000000e-01 5.7992720180e-01 5.8035700956e-01 9.8831027593e-05 5.8025817853e-01 5.8045584059e-01
4.1000000000e-01 5.8292665168e-01 5.8340922501e-01 1.0875023938e-04 5.8330047477e-01 5.8351797525e-01
4.2000000000e-01 5.8589735295e-01 5.8643402663e-01 1.1848770842e-04 5.8631553892e-01 5.8655251434e-01
4.3000000000e-01 5.8884167666e-01 5.8943363598e-01 1.2799456372e-04 5.8930564142e-01 5.8956163054e-01
4.4000000000e-01 5.9176189345e-01 5.9241015973e-01 1.3722123373e-04 5.9227293850e-01 5.9254738097e-01
4.5000000000e-01 5.9466018604e-01 5.9536560113e-01 1.4611745196e-04 5.9521948368e-01 5.9551171859e-01
4.6000000000e-01 5.9753866078e-01 5.9830187030e-01 1.5463226563e-04 5.9814723803e-01 5.9845650257e-01
4.7000000000e-01 6.0039935835e-01 6.0122079360e-01 1.6271404862e-04 6.0105807956e-01 6.0138350765e-01
4.8000000000e-01 6.0324426372e-01 6.0412412221e-01 1.7031052054e-04 6.0395381169e-01 6.0429443273e-01
4.9000000000e-01 6.0607531556e-01 6.0701353991e-01 1.7736877425e-04 6.0683617114e-01 6.0719090869e-01
5.0000000000e-01 6.0889441526e-01 6.0989067036e-01 1.8383531493e-04 6.0970683504e-01 6.1007450567e-01
5.1000000000e-01 6.1170343552e-01 6.1275708373e-01 1.8965611502e-04 6.1256742762e-01 6.1294673985e-01
5.2000000000e-01 6.1450422878e-01 6.1561430305e-01 1.9477669093e-04 6.1541952636e-01 6.1580907975e-01
5.3000000000e-01 6.1729863543e-01 6.1846381002e-01 1.9914220957e-04 6.1826466781e-01 6.1866295223e-01
5.4000000000e-01 6.2008849203e-01 6.2130705061e-01 2.0269763600e-04 6.2110435297e-01 6.2150974824e-01
5.5000000000e-01 6.2287563956e-01 6.2414544040e-01 2.0538793847e-04 6.2394005246e-01 6.2435082834e-01
5.6000000000e-01 6.2566193181e-01 6.2698036976e-01 2.0715837372e-04 6.2677321139e-01 6.2718752813e-01
5.7000000000e-01 6.2844924399e-01 6.2981320880e-01 2.0795488657e-04 6.2960525391e-01 6.3002116369e-01
5.8000000000e-01 6.3123948174e-01 6.3264531235e-01 2.0772467369e-04 6.3243758768e-01 6.3285303703e-01
5.9000000000e-01 6.3403459059e-01 6.3547802487e-01 2.0641698730e-04 6.3527160788e-01 6.3568444186e-01
6.0000000000e-01 6.3683656596e-01 6.3831268537e-01 2.0398429521e-04 6.3810870108e-01 6.3851666967e-01
6.1000000000e-01 6.3964746399e-01 6.4115063248e-01 2.0038398004e-04 6.4095024850e-01 6.4135101646e-01
6.2000000000e-01 6.4246941324e-01 6.4399320960e-01 1.9558087127e-04 6.4379762873e-01 6.4418879047e-01
6.3000000000e-01 6.4530462742e-01 6.4684177034e-01 1.8955109278e-04 6.4665221925e-01 6.4703132143e-01
6.4000000000e-01 6.4815541954e-01 6.4969768420e-01 1.8228803798e-04 6.4951539616e-01 6.4987997224e-01
6.5000000000e-01 6.5102421753e-01 6.5256234267e-01 1.7381187214e-04 6.5238853080e-01 6.5273615455e-01
6.6000000000e-01 6.5391358178e-01 6.5543716582e-01 1.6418502279e-04 6.5527298080e-01 6.5560135084e-01
6.7000000000e-01 6.5682622493e-01 6.5832360943e-01 1.5353803936e-04 6.5817007139e-01 6.5847714747e-01
6.8000000000e-01 6.5976503431e-01 6.6122317292e-01 1.4211355843e-04 6.6108105936e-01 6.6136528647e-01
6.9000000000e-01 6.6273309753e-01 6.6413740812e-01 1.3034124217e-04 6.6400706688e-01 6.6426774936e-01
7.0000000000e-01 6.6573373206e-01 6.6706792920e-01 1.1896080949e-04 6.6694896839e-01 6.6718689001e-01
7.1000000000e-01 6.6877051932e-01 6.7001642385e-01 1.0919680091e-04 6.6990722705e-01 6.7012562065e-01
7.2000000000e-01 6.7184734450e-01 6.7298466614e-01 1.0290129579e-04 6.7288176484e-01 6.7308756743e-01
7.3000000000e-01 6.7496844321e-01 6.7597453133e-01 1.0236209347e-04 6.7587216924e-01 6.7607689342e-01
7.4000000000e-01 6.7813845662e-01 6.7898801316e-01 1.0944823696e-04 6.7887856493e-01 6.7909746140e-01
7.5000000000e-01 6.8136249694e-01 6.8202724413e-01 1.2465885936e-04 6.8190258527e-01 6.8215190299e-01
7.6000000000e-01 6.8464622599e-01 6.8509451950e-01 1.4723391985e-04 6.8494728558e-01 6.8524175342e-01
7.7000000000e-01 6.8799594982e-01 6.8819232608e-01 1.7603101469e-04 6.8801629507e-01 6.8836835710e-01
7.8000000000e-01 6.9141873412e-01 6.9132337684e-01 2.1011286999e-04 6.9111326397e-01 6.9153348971e-01
7.9000000000e-01 6.9492254567e-01 6.9449065311e-01 2.4887079859e-04 6.9424178231e-01 6.9473952391e-01
8.0000000000e-01 6.9851642772e-01 6.9769745655e-01 2.9196140706e-04 6.9740549515e-01 6.9798941796e-01
8.1000000000e-01 7.0221071958e-01 7.0094747366e-01 3.3922329509e-04 7.0060825036e-01 7.0128669695e-01
8.2000000000e-01 7.0601733450e-01 7.0424485697e-01 3.9061643271e-04 7.0385424054e-01 7.0463547340e-01
8.3000000000e-01 7.0995011575e-01 7.0759432847e-01 4.4618444951e-04 7.0714814402e-01 7.0804051292e-01
8.4000000000e-01 7.1402529915e-01 7.1100131312e-01 5.0603286045e-04 7.1049528026e-01 7.1150734598e-01
8.5000000000e-01 7.1826212262e-01 7.1447211386e-01 5.7031758971e-04 7.1390179627e-01 7.1504243145e-01
8.6000000000e-01 7.2268364342e-01 7.1801414490e-01 6.3924036079e-04 7.1737490454e-01 7.1865338527e-01
8.7000000000e-01 7.2731785432e-01 7.2163624879e-01 7.1304919298e-04 7.2092319960e-01 7.2234929799e-01
8.8000000000e-01 7.3219924118e-01 7.2534913634e-01 7.9204343219e-04 7.2455709291e-01 7.2614117977e-01
8.9000000000e-01 7.3737101074e-01 7.2916601263e-01 8.7658372663e-04 7.2828942891e-01 7.3004259636e-01
9.0000000000e-01 7.4288836885e-01 7.3310349331e-01 9.6710844281e-04 7.3213638487e-01 7.3407060176e-01


==> plots/tricrit_ising_spep_histogram_f_z0.500.dat <==
BinCenter Count
6.1041490567e-01 3
6.1046177983e-01 0
6.1050865399e-01 0
6.1055552814e-01 1
6.1060240230e-01 2
6.1064927646e-01 3
6.1069615061e-01 7
6.1074302477e-01 4
6.1078989893e-01 3
6.1083677308e-01 9
6.1088364724e-01 5
6.1093052139e-01 7
6.1097739555e-01 12
6.1102426971e-01 7
6.1107114386e-01 16
6.1111801802e-01 5
6.1116489218e-01 8
6.1121176633e-01 2
6.1125864049e-01 2
6.1130551465e-01 1
6.1135238880e-01 0
6.1139926296e-01 1
6.1144613712e-01 0
6.1149301127e-01 1
6.1153988543e-01 1


==> plots/tricrit_ising_spep_histogram_g_z0.500.dat <==
BinCenter Count
6.0948391993e-01 2
6.0951872472e-01 3
6.0955352952e-01 3
6.0958833431e-01 1
6.0962313911e-01 5
6.0965794390e-01 2
6.0969274869e-01 1
6.0972755349e-01 3
6.0976235828e-01 3
6.0979716308e-01 9
6.0983196787e-01 3
6.0986677267e-01 7
6.0990157746e-01 7
6.0993638225e-01 13
6.0997118705e-01 10
6.1000599184e-01 8
6.1004079664e-01 6
6.1007560143e-01 4
6.1011040623e-01 4
6.1014521102e-01 1
6.1018001581e-01 0
6.1021482061e-01 2
6.1024962540e-01 1
6.1028443020e-01 1
6.1031923499e-01 1


==> plots/tricrit_ising_spep_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.9415417077e-01 3.6227109122e-02 -2.3038127989e-01 -1.5792706165e-01
2.0000000000e-02 -2.2319250070e-01 4.0748092588e-02 -2.6394059329e-01 -1.8244440811e-01
3.0000000000e-02 -2.3732282552e-01 4.2514424541e-02 -2.7983725006e-01 -1.9480840098e-01
4.0000000000e-02 -2.4412516318e-01 4.2976595179e-02 -2.8710175836e-01 -2.0114856800e-01
5.0000000000e-02 -2.4637560612e-01 4.2663332345e-02 -2.8903893847e-01 -2.0371227378e-01
6.0000000000e-02 -2.4546484718e-01 4.1838133362e-02 -2.8730298054e-01 -2.0362671382e-01
7.0000000000e-02 -2.4221278379e-01 4.0655357000e-02 -2.8286814079e-01 -2.0155742679e-01
8.0000000000e-02 -2.3715486118e-01 3.9214991334e-02 -2.7636985251e-01 -1.9793986984e-01
9.0000000000e-02 -2.3066645033e-01 3.7586407872e-02 -2.6825285820e-01 -1.9308004246e-01
1.0000000000e-01 -2.2302483025e-01 3.5820185504e-02 -2.5884501575e-01 -1.8720464474e-01
1.1000000000e-01 -2.1444324120e-01 3.3954601232e-02 -2.4839784243e-01 -1.8048863997e-01
1.2000000000e-01 -2.0509101600e-01 3.2019465363e-02 -2.3711048136e-01 -1.7307155064e-01
1.3000000000e-01 -1.9510618186e-01 3.0038521863e-02 -2.2514470373e-01 -1.6506766000e-01
1.4000000000e-01 -1.8460372041e-01 2.8031021956e-02 -2.1263474236e-01 -1.5657269845e-01
1.5000000000e-01 -1.7368119039e-01 2.6012795871e-02 -1.9969398626e-01 -1.4766839452e-01
1.6000000000e-01 -1.6242267832e-01 2.3997006539e-02 -1.8641968486e-01 -1.3842567178e-01
1.7000000000e-01 -1.5090164984e-01 2.1994694307e-02 -1.7289634415e-01 -1.2890695553e-01
1.8000000000e-01 -1.3918305582e-01 2.0015179976e-02 -1.5919823579e-01 -1.1916787584e-01
1.9000000000e-01 -1.2732491945e-01 1.8066369216e-02 -1.4539128866e-01 -1.0925855023e-01
2.0000000000e-01 -1.1537955346e-01 1.6154986709e-02 -1.3153454017e-01 -9.9224566749e-02
2.1000000000e-01 -1.0339450816e-01 1.4286759162e-02 -1.1768126732e-01 -8.9107748999e-02
2.2000000000e-01 -9.1413320064e-02 1.2466560492e-02 -1.0387988056e-01 -7.8946759572e-02
2.3000000000e-01 -7.9476110250e-02 1.0698528587e-02 -9.0174638837e-02 -6.8777581663e-02
2.4000000000e-01 -6.7620067918e-02 8.9861605228e-03 -7.6606228441e-02 -5.8633907395e-02
2.5000000000e-01 -5.5879844937e-02 7.3323915296e-03 -6.3212236466e-02 -4.8547453407e-02
2.6000000000e-01 -4.4287880605e-02 5.7396625048e-03 -5.0027543109e-02 -3.8548218100e-02
2.7000000000e-01 -3.2874671048e-02 4.2099829791e-03 -3.7084654027e-02 -2.8664688069e-02
2.8000000000e-01 -2.1668994232e-02 2.7450123367e-03 -2.4414006569e-02 -1.8923981895e-02
2.9000000000e-01 -1.0698099038e-02 1.3463454580e-03 -1.2044444496e-02 -9.3517535801e-03
3.0000000000e-01 1.2135015113e-05 6.3957649330e-05 -5.1822634217e-05 7.6092664443e-05
3.1000000000e-01 1.0437062260e-02 1.2548149186e-03 9.1822473411e-03 1.1691877178e-02
3.2000000000e-01 2.0553155489e-02 2.4518380326e-03 1.8101317456e-02 2.3004993521e-02
3.3000000000e-01 3.0337907442e-02 3.5816831992e-03 2.6756224243e-02 3.3919590642e-02
3.4000000000e-01 3.9769746563e-02 4.6441258884e-03 3.5125620675e-02 4.4413872451e-02
3.5000000000e-01 4.8827964918e-02 5.6394662819e-03 4.3188498636e-02 5.4467431200e-02
3.6000000000e-01 5.7492656588e-02 6.5682554723e-03 5.0924401115e-02 6.4060912060e-02
3.7000000000e-01 6.5744665139e-02 7.4312448095e-03 5.8313420329e-02 7.3175909948e-02
3.8000000000e-01 7.3565539064e-02 8.2293640165e-03 6.5336175048e-02 8.1794903081e-02
3.9000000000e-01 8.0937494276e-02 8.9637064335e-03 7.1973787843e-02 8.9901200710e-02
4.0000000000e-01 8.7843382916e-02 9.6355169318e-03 7.8207865985e-02 9.7478899848e-02
4.1000000000e-01 9.4266667900e-02 1.0246181169e-02 8.4020486731e-02 1.0451284907e-01
4.2000000000e-01 1.0019140273e-01 1.0797215647e-02 8.9394187080e-02 1.1098861837e-01
4.3000000000e-01 1.0560221620e-01 1.1290258283e-02 9.4311957916e-02 1.1689247448e-01
4.4000000000e-01 1.1048430180e-01 1.1727059304e-02 9.8757242494e-02 1.2221136110e-01
4.5000000000e-01 1.1482341153e-01 1.2109472298e-02 1.0271393923e-01 1.2693288383e-01
4.6000000000e-01 1.1860585416e-01 1.2439445305e-02 1.0616640885e-01 1.3104529946e-01
4.7000000000e-01 1.2181849780e-01 1.2719011793e-02 1.0909948600e-01 1.3453750959e-01
4.8000000000e-01 1.2444877692e-01 1.2950281413e-02 1.1149849551e-01 1.3739905833e-01
4.9000000000e-01 1.2648470393e-01 1.3135430403e-02 1.1334927352e-01 1.3962013433e-01
5.0000000000e-01 1.2791488546e-01 1.3276691516e-02 1.1463819395e-01 1.4119157698e-01
5.1000000000e-01 1.2872854379e-01 1.3376343349e-02 1.1535220044e-01 1.4210488714e-01
5.2000000000e-01 1.2891554358e-01 1.3436698957e-02 1.1547884462e-01 1.4235224254e-01
5.3000000000e-01 1.2846642466e-01 1.3460093642e-02 1.1500633102e-01 1.4192651830e-01
5.4000000000e-01 1.2737244123e-01 1.3448871801e-02 1.1392356943e-01 1.4082131303e-01
5.5000000000e-01 1.2562560832e-01 1.3405372779e-02 1.1222023555e-01 1.3903098110e-01
5.6000000000e-01 1.2321875645e-01 1.3331915645e-02 1.0988684081e-01 1.3655067210e-01
5.7000000000e-01 1.2014559535e-01 1.3230782897e-02 1.0691481245e-01 1.3337637824e-01
5.8000000000e-01 1.1640078819e-01 1.3104203144e-02 1.0329658505e-01 1.2950499134e-01
5.9000000000e-01 1.1198003786e-01 1.2954332875e-02 9.9025704981e-02 1.2493437073e-01
6.0000000000e-01 1.0688018686e-01 1.2783237555e-02 9.4096949304e-02 1.1966342441e-01
6.1000000000e-01 1.0109933339e-01 1.2592872387e-02 8.8506461003e-02 1.1369220578e-01
6.2000000000e-01 9.4636965907e-02 1.2385063255e-02 8.2251902652e-02 1.0702202916e-01
6.3000000000e-01 8.7494119563e-02 1.2161488548e-02 7.5332631016e-02 9.9655608111e-02
6.4000000000e-01 7.9673558279e-02 1.1923662804e-02 6.7749895475e-02 9.1597221084e-02
6.5000000000e-01 7.1179987157e-02 1.1672923401e-02 5.9507063756e-02 8.2852910558e-02
6.6000000000e-01 6.2020300938e-02 1.1410421837e-02 5.0609879101e-02 7.3430722776e-02
6.7000000000e-01 5.2203875516e-02 1.1137121605e-02 4.1066753911e-02 6.3340997120e-02
6.8000000000e-01 4.1742911126e-02 1.0853805137e-02 3.0889105989e-02 5.2596716264e-02
6.9000000000e-01 3.0652837928e-02 1.0561093037e-02 2.0091744891e-02 4.1213930965e-02
7.0000000000e-01 1.8952797292e-02 1.0259479653e-02 8.6933176390e-03 2.9212276944e-02
7.1000000000e-01 6.6662155319e-03 9.9493903757e-03 -3.2831748439e-03 1.6615605908e-02
7.2000000000e-01 -6.1785087879e-03 9.6312677552e-03 -1.5809776543e-02 3.4527589673e-03
7.3000000000e-01 -1.9547177118e-02 9.3056960421e-03 -2.8852873160e-02 -1.0241481076e-02
7.4000000000e-01 -3.3398788294e-02 8.9735772476e-03 -4.2372365542e-02 -2.4425211047e-02
7.5000000000e-01 -4.7684316506e-02 8.6363764673e-03 -5.6320692973e-02 -3.9047940039e-02
7.6000000000e-01 -6.2345211772e-02 8.2964599792e-03 -7.0641671751e-02 -5.4048751793e-02
7.7000000000e-01 -7.7311546480e-02 7.9575554041e-03 -8.5269101884e-02 -6.9353991076e-02
7.8000000000e-01 -9.2499706237e-02 7.6253654740e-03 -1.0012507171e-01 -8.4874340763e-02
7.9000000000e-01 -1.0780948815e-01 7.3083566654e-03 -1.1511784482e-01 -1.0050113149e-01
8.0000000000e-01 -1.2312042012e-01 7.0187017751e-03 -1.3013912189e-01 -1.1610171834e-01
8.1000000000e-01 -1.3828704372e-01 6.7732483252e-03 -1.4506029204e-01 -1.3151379539e-01
8.2000000000e-01 -1.5313280045e-01 6.5941779348e-03 -1.5972697838e-01 -1.4653862251e-01
8.3000000000e-01 -1.6744200838e-01 6.5087425209e-03 -1.7395075090e-01 -1.6093326586e-01
8.4000000000e-01 -1.8094918666e-01 6.5473337586e-03 -1.8749652042e-01 -1.7440185290e-01
8.5000000000e-01 -1.9332463102e-01 6.7396260254e-03 -2.0006425704e-01 -1.8658500499e-01
8.6000000000e-01 -2.0415458479e-01 7.1098506843e-03 -2.1126443548e-01 -1.9704473411e-01
8.7000000000e-01 -2.1291344475e-01 7.6734824640e-03 -2.2058692721e-01 -2.0523996228e-01
8.8000000000e-01 -2.1892392913e-01 8.4371268723e-03 -2.2736105600e-01 -2.1048680225e-01
8.9000000000e-01 -2.2129852295e-01 9.4012925930e-03 -2.3069981554e-01 -2.1189723036e-01
9.0000000000e-01 -2.1885081880e-01 1.0564201861e-02 -2.2941502067e-01 -2.0828661694e-01


==> plots/tricrit_ising_spep_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.4486499915e-03 6.3382979019e-04 -2.0824797817e-03 -8.1482020131e-04
2.0000000000e-02 -3.0403461806e-03 1.3114189513e-03 -4.3517651318e-03 -1.7289272293e-03
3.0000000000e-02 -4.6130624785e-03 1.9614826815e-03 -6.5745451600e-03 -2.6515797970e-03
4.0000000000e-02 -6.1246527556e-03 2.5669655312e-03 -8.6916182868e-03 -3.5576872243e-03
5.0000000000e-02 -7.5527984301e-03 3.1200085241e-03 -1.0672806954e-02 -4.4327899061e-03
6.0000000000e-02 -8.8830773720e-03 3.6164770189e-03 -1.2499554391e-02 -5.2666003531e-03
7.0000000000e-02 -1.0105143697e-02 4.0541828321e-03 -1.4159326530e-02 -6.0509608653e-03
8.0000000000e-02 -1.1211087303e-02 4.4321090904e-03 -1.5643196394e-02 -6.7789782130e-03
9.0000000000e-02 -1.2194603333e-02 4.7500111733e-03 -1.6944614506e-02 -7.4445921597e-03
1.0000000000e-01 -1.3050524094e-02 5.0081874864e-03 -1.8058711581e-02 -8.0423366080e-03
1.1000000000e-01 -1.3774534669e-02 5.2073370520e-03 -1.8981871721e-02 -8.5671976169e-03
1.2000000000e-01 -1.4362990421e-02 5.3484656540e-03 -1.9711456075e-02 -9.0145247675e-03
1.3000000000e-01 -1.4812795104e-02 5.4328210624e-03 -2.0245616166e-02 -9.3799740417e-03
1.4000000000e-01 -1.5121317045e-02 5.4618466433e-03 -2.0583163688e-02 -9.6594704018e-03
1.5000000000e-01 -1.5286330408e-02 5.4371471184e-03 -2.0723477526e-02 -9.8491832894e-03
1.6000000000e-01 -1.5305973612e-02 5.3604626512e-03 -2.0666436264e-02 -9.9455109612e-03
1.7000000000e-01 -1.5178719927e-02 5.2336488226e-03 -2.0412368749e-02 -9.9450711040e-03
1.8000000000e-01 -1.4903356962e-02 5.0586608842e-03 -1.9962017846e-02 -9.8446960779e-03
1.9000000000e-01 -1.4478972887e-02 4.8375411948e-03 -1.9316514082e-02 -9.6414316919e-03
2.0000000000e-01 -1.3904947848e-02 4.5724090809e-03 -1.8477356929e-02 -9.3325387670e-03
2.1000000000e-01 -1.3180949559e-02 4.2654525835e-03 -1.7446402143e-02 -8.9154969755e-03
2.2000000000e-01 -1.2306932302e-02 3.9189217188e-03 -1.6225854021e-02 -8.3880105836e-03
2.3000000000e-01 -1.1283138823e-02 3.5351230096e-03 -1.4818261832e-02 -7.7480158129e-03
2.4000000000e-01 -1.0110104729e-02 3.1164151929e-03 -1.3226519922e-02 -6.9936895361e-03
2.5000000000e-01 -8.7886651443e-03 2.6652062655e-03 -1.1453871410e-02 -6.1234588788e-03
2.6000000000e-01 -7.3199634111e-03 2.1839527350e-03 -9.5039161460e-03 -5.1360106761e-03
2.7000000000e-01 -5.7054617397e-03 1.6751646250e-03 -7.3806263647e-03 -4.0302971147e-03
2.8000000000e-01 -3.9469537235e-03 1.1414343059e-03 -5.0883880294e-03 -2.8055194176e-03
2.9000000000e-01 -2.0465786930e-03 5.8565006492e-04 -2.6322287580e-03 -1.4609286281e-03
3.0000000000e-01 -6.8379124736e-06 4.0457033830e-05 -4.7294946303e-05 3.3619121356e-05
3.1000000000e-01 2.1693873492e-03 5.8695971718e-04 1.5824276321e-03 2.7563470664e-03
3.2000000000e-01 4.4788158124e-03 1.1944664362e-03 3.2843493762e-03 5.6732822486e-03
3.3000000000e-01 6.9177441616e-03 1.8143341710e-03 5.1034099907e-03 8.7320783326e-03
3.4000000000e-01 9.4820228944e-03 2.4434938901e-03 7.0385290043e-03 1.1925516784e-02
3.5000000000e-01 1.2167029911e-02 3.0791230075e-03 9.0879069034e-03 1.5246152918e-02
3.6000000000e-01 1.4967641690e-02 3.7184154197e-03 1.1249226270e-02 1.8686057110e-02
3.7000000000e-01 1.7878201869e-02 4.3585493113e-03 1.3519652557e-02 2.2236751180e-02
3.8000000000e-01 2.0892487019e-02 4.9966793830e-03 1.5895807636e-02 2.5889166402e-02
3.9000000000e-01 2.4003669383e-02 5.6299344371e-03 1.8373734946e-02 2.9633603820e-02
4.0000000000e-01 2.7204276294e-02 6.2554165458e-03 2.0948859748e-02 3.3459692840e-02
4.1000000000e-01 3.0486145984e-02 6.8702007934e-03 2.3615945191e-02 3.7356346778e-02
4.2000000000e-01 3.3840379429e-02 7.4713352792e-03 2.6369044150e-02 4.1311714709e-02
4.3000000000e-01 3.7257287839e-02 8.0558412834e-03 2.9201446555e-02 4.5313129122e-02
4.4000000000e-01 4.0726335355e-02 8.6207135810e-03 3.2105621774e-02 4.9347048936e-02
4.5000000000e-01 4.4236076463e-02 9.1629209309e-03 3.5073155532e-02 5.3398997394e-02
4.6000000000e-01 4.7774087543e-02 9.6794067918e-03 3.8094680751e-02 5.7453494335e-02
4.7000000000e-01 5.1326891934e-02 1.0167090343e-02 4.1159801591e-02 6.1493982278e-02
4.8000000000e-01 5.4879877781e-02 1.0622867918e-02 4.4257009862e-02 6.5502745699e-02
4.9000000000e-01 5.8417207842e-02 1.1043614987e-02 4.7373592854e-02 6.9460822829e-02
5.0000000000e-01 6.1921720323e-02 1.1426188890e-02 5.0495531433e-02 7.3347909214e-02
5.1000000000e-01 6.5374819671e-02 1.1767432571e-02 5.3607387100e-02 7.7142252242e-02
5.2000000000e-01 6.8756356089e-02 1.2064179670e-02 5.6692176420e-02 8.0820535759e-02
5.3000000000e-01 7.2044492400e-02 1.2313261460e-02 5.9731230940e-02 8.4357753860e-02
5.4000000000e-01 7.5215556615e-02 1.2511516315e-02 6.2704040299e-02 8.7727072930e-02
5.5000000000e-01 7.8243878370e-02 1.2655802667e-02 6.5588075703e-02 9.0899681037e-02
5.6000000000e-01 8.1101607078e-02 1.2743016840e-02 6.8358590239e-02 9.3844623918e-02
5.7000000000e-01 8.3758509301e-02 1.2770117788e-02 7.0988391513e-02 9.6528627089e-02
5.8000000000e-01 8.6181742449e-02 1.2734161723e-02 7.3447580726e-02 9.8915904172e-02
5.9000000000e-01 8.8335601422e-02 1.2632351144e-02 7.5703250278e-02 1.0096795257e-01
6.0000000000e-01 9.0181234243e-02 1.2462105225e-02 7.7719129019e-02 1.0264333947e-01
6.1000000000e-01 9.1676322014e-02 1.2221162441e-02 7.9455159573e-02 1.0389748445e-01
6.2000000000e-01 9.2774717712e-02 1.1907732935e-02 8.0866984776e-02 1.0468245065e-01
6.3000000000e-01 9.3426037316e-02 1.1520729330e-02 8.1905307986e-02 1.0494676665e-01
6.4000000000e-01 9.3575195522e-02 1.1060124295e-02 8.2515071227e-02 1.0463531982e-01
6.5000000000e-01 9.3161876789e-02 1.0527518028e-02 8.2634358762e-02 1.0368939482e-01
6.6000000000e-01 9.2119930615e-02 9.9270617645e-03 8.2192868850e-02 1.0204699238e-01
6.7000000000e-01 9.0376677625e-02 9.2669971689e-03 8.1109680456e-02 9.9643674794e-02
6.8000000000e-01 8.7852110223e-02 8.5622696881e-03 7.9289840535e-02 9.6414379911e-02
6.9000000000e-01 8.4457967958e-02 7.8389756220e-03 7.6618992336e-02 9.2296943580e-02
7.0000000000e-01 8.0096663267e-02 7.1416461827e-03 7.2955017084e-02 8.7238309450e-02
7.1000000000e-01 7.4660027557e-02 6.5435480579e-03 6.8116479499e-02 8.1203575615e-02
7.2000000000e-01 6.8027840258e-02 6.1549456732e-03 6.1872894585e-02 7.4182785931e-02
7.3000000000e-01 6.0066094117e-02 6.1112848951e-03 5.3954809222e-02 6.6177379012e-02
7.4000000000e-01 5.0624937755e-02 6.5220027898e-03 4.4102934965e-02 5.7146940545e-02
7.5000000000e-01 3.9536220541e-02 7.4141572440e-03 3.2122063297e-02 4.6950377785e-02
7.6000000000e-01 2.6610543636e-02 8.7397530462e-03 1.7870790589e-02 3.5350296682e-02
7.7000000000e-01 1.1633692745e-02 1.0428402669e-02 1.2052900758e-03 2.2062095415e-02
7.8000000000e-01 -5.6377101385e-03 1.2422285845e-02 -1.8059995984e-02 6.7845757065e-03
7.9000000000e-01 -2.5481551156e-02 1.4683313950e-02 -4.0164865106e-02 -1.0798237206e-02
8.0000000000e-01 -4.8216852915e-02 1.7189201252e-02 -6.5406054166e-02 -3.1027651663e-02
8.1000000000e-01 -7.4212076667e-02 1.9928396126e-02 -9.4140472793e-02 -5.4283680542e-02
8.2000000000e-01 -1.0389563417e-01 2.2896392951e-02 -1.2679202712e-01 -8.0999241220e-02
8.3000000000e-01 -1.3776935706e-01 2.6093419065e-02 -1.6386277612e-01 -1.1167593799e-01
8.4000000000e-01 -1.7642598541e-01 2.9523068341e-02 -2.0594905375e-01 -1.4690291707e-01
8.5000000000e-01 -2.2057221159e-01 3.3191535925e-02 -2.5376374752e-01 -1.8738067567e-01
8.6000000000e-01 -2.7105954931e-01 3.7107240394e-02 -3.0816678971e-01 -2.3395230892e-01
8.7000000000e-01 -3.2892646296e-01 4.1280716875e-02 -3.7020717984e-01 -2.8764574609e-01
8.8000000000e-01 -3.9545709722e-01 4.5724730352e-02 -4.4118182758e-01 -3.4973236687e-01
8.9000000000e-01 -4.7226516717e-01 5.0454607635e-02 -5.2271977480e-01 -4.2181055953e-01
9.0000000000e-01 -5.6141722620e-01 5.5488834517e-02 -6.1690606072e-01 -5.0592839168e-01


==> plots/tricrit_ising_ssp_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.9503906067e-01 3.9332805428e-01 7.1675317835e-04 3.9261130110e-01 3.9404480746e-01
2.0000000000e-02 4.0830911637e-01 4.0627641273e-01 8.2439638441e-04 4.0545201635e-01 4.0710080911e-01
3.0000000000e-02 4.1542862422e-01 4.1322049934e-01 8.7261217665e-04 4.1234788717e-01 4.1409311152e-01
4.0000000000e-02 4.2010880457e-01 4.1780065776e-01 8.9183955323e-04 4.1690881820e-01 4.1869249731e-01
5.0000000000e-02 4.2348743932e-01 4.2112786725e-01 8.9337670941e-04 4.2023449054e-01 4.2202124396e-01
6.0000000000e-02 4.2606157346e-01 4.2368538887e-01 8.8293326939e-04 4.2280245561e-01 4.2456832214e-01
7.0000000000e-02 4.2809167182e-01 4.2572537086e-01 8.6389511453e-04 4.2486147574e-01 4.2658926597e-01
8.0000000000e-02 4.2973064951e-01 4.2739518208e-01 8.3848068461e-04 4.2655670139e-01 4.2823366276e-01
9.0000000000e-02 4.3107560339e-01 4.2878795575e-01 8.0824628153e-04 4.2797970947e-01 4.2959620203e-01
1.0000000000e-01 4.3219184250e-01 4.2996602057e-01 7.7433920283e-04 4.2919168136e-01 4.3074035977e-01
1.1000000000e-01 4.3312527881e-01 4.3097295833e-01 7.3763747763e-04 4.3023532085e-01 4.3171059580e-01
1.2000000000e-01 4.3390933692e-01 4.3184031466e-01 6.9883284548e-04 4.3114148181e-01 4.3253914750e-01
1.3000000000e-01 4.3456905054e-01 4.3259156963e-01 6.5848292536e-04 4.3193308670e-01 4.3325005255e-01
1.4000000000e-01 4.3512361373e-01 4.3324460569e-01 6.1704555668e-04 4.3262756013e-01 4.3386165125e-01
1.5000000000e-01 4.3558803551e-01 4.3381330511e-01 5.7490227635e-04 4.3323840283e-01 4.3438820739e-01
1.6000000000e-01 4.3597425003e-01 4.3430861959e-01 5.3237488608e-04 4.3377624470e-01 4.3484099447e-01
1.7000000000e-01 4.3629188338e-01 4.3473930756e-01 4.8973746381e-04 4.3424957010e-01 4.3522904503e-01
1.8000000000e-01 4.3654879646e-01 4.3511245515e-01 4.4722527696e-04 4.3466522988e-01 4.3555968043e-01
1.9000000000e-01 4.3675147789e-01 4.3543385237e-01 4.0504153252e-04 4.3502881084e-01 4.3583889391e-01
2.0000000000e-01 4.3690533373e-01 4.3570826998e-01 3.6336258081e-04 4.3534490740e-01 4.3607163256e-01
2.1000000000e-01 4.3701490479e-01 4.3593966669e-01 3.2234199148e-04 4.3561732470e-01 4.3626200868e-01
2.2000000000e-01 4.3708403206e-01 4.3613134664e-01 2.8211379170e-04 4.3584923285e-01 4.3641346044e-01
2.3000000000e-01 4.3711598445e-01 4.3628608059e-01 2.4279507238e-04 4.3604328552e-01 4.3652887566e-01
2.4000000000e-01 4.3711355841e-01 4.3640620039e-01 2.0448811096e-04 4.3620171228e-01 4.3661068850e-01
2.5000000000e-01 4.3707915675e-01 4.3649367346e-01 1.6728212153e-04 4.3632639133e-01 4.3666095558e-01
2.6000000000e-01 4.3701485134e-01 4.3655016197e-01 1.3125471916e-04 4.3641890725e-01 4.3668141669e-01
2.7000000000e-01 4.3692243365e-01 4.3657707043e-01 9.6473182655e-05 4.3648059725e-01 4.3667354362e-01
2.8000000000e-01 4.3680345569e-01 4.3657558415e-01 6.2995678834e-05 4.3651258847e-01 4.3663857983e-01
2.9000000000e-01 4.3665926343e-01 4.3654670058e-01 3.0873528439e-05 4.3651582705e-01 4.3657757410e-01
3.0000000000e-01 4.3649102436e-01 4.3649125508e-01 7.2503454591e-07 4.3649053005e-01 4.3649198012e-01
3.1000000000e-01 4.3629975013e-01 4.3640994218e-01 2.9179750985e-05 4.3638076242e-01 4.3643912193e-01
3.2000000000e-01 4.3608631551e-01 4.3630333313e-01 5.7023424167e-05 4.3624630970e-01 4.3636035655e-01
3.3000000000e-01 4.3585147409e-01 4.3617189065e-01 8.3392187469e-05 4.3608849846e-01 4.3625528284e-01
3.4000000000e-01 4.3559587152e-01 4.3601598118e-01 1.0826789014e-04 4.3590771329e-01 4.3612424907e-01
3.5000000000e-01 4.3532005652e-01 4.3583588517e-01 1.3163936545e-04 4.3570424581e-01 4.3596752454e-01
3.6000000000e-01 4.3502449024e-01 4.3563180574e-01 1.5350067051e-04 4.3547830507e-01 4.3578530641e-01
3.7000000000e-01 4.3470955402e-01 4.3540387594e-01 1.7385058467e-04 4.3523002535e-01 4.3557772652e-01
3.8000000000e-01 4.3437555599e-01 4.3515216489e-01 1.9269229173e-04 4.3495947260e-01 4.3534485718e-01
3.9000000000e-01 4.3402273653e-01 4.3487668291e-01 2.1003312293e-04 4.3466664978e-01 4.3508671603e-01
4.0000000000e-01 4.3365127288e-01 4.3457738576e-01 2.2588433372e-04 4.3435150142e-01 4.3480327009e-01
4.1000000000e-01 4.3326128286e-01 4.3425417826e-01 2.4026090470e-04 4.3401391736e-01 4.3449443917e-01
4.2000000000e-01 4.3285282797e-01 4.3390691720e-01 2.5318136209e-04 4.3365373584e-01 4.3416009856e-01
4.3000000000e-01 4.3242591580e-01 4.3353541366e-01 2.6466761478e-04 4.3327074605e-01 4.3380008128e-01
4.4000000000e-01 4.3198050192e-01 4.3313943494e-01 2.7474480579e-04 4.3286469013e-01 4.3341417974e-01
4.5000000000e-01 4.3151649125e-01 4.3271870592e-01 2.8344117640e-04 4.3243526474e-01 4.3300214709e-01
4.6000000000e-01 4.3103373893e-01 4.3227291010e-01 2.9078794175e-04 4.3198212216e-01 4.3256369804e-01
4.7000000000e-01 4.3053205076e-01 4.3180169020e-01 2.9681917657e-04 4.3150487102e-01 4.3209850938e-01
4.8000000000e-01 4.3001118325e-01 4.3130464843e-01 3.0157171044e-04 4.3100307672e-01 4.3160622014e-01
4.9000000000e-01 4.2947084316e-01 4.3078134640e-01 3.0508503164e-04 4.3047626137e-01 4.3108643143e-01
5.0000000000e-01 4.2891068675e-01 4.3023130468e-01 3.0740119919e-04 4.2992390348e-01 4.3053870588e-01
5.1000000000e-01 4.2833031852e-01 4.2965400206e-01 3.0856476277e-04 4.2934543730e-01 4.2996256682e-01
5.2000000000e-01 4.2772928955e-01 4.2904887443e-01 3.0862269019e-04 4.2874025174e-01 4.2935749712e-01
5.3000000000e-01 4.2710709545e-01 4.2841531334e-01 3.0762430263e-04 4.2810768904e-01 4.2872293764e-01
5.4000000000e-01 4.2646317374e-01 4.2775266418e-01 3.0562121771e-04 4.2744704296e-01 4.2805828540e-01
5.5000000000e-01 4.2579690086e-01 4.2706022397e-01 3.0266730088e-04 4.2675755667e-01 4.2736289127e-01
5.6000000000e-01 4.2510758852e-01 4.2633723877e-01 2.9881862598e-04 4.2603842015e-01 4.2663605740e-01
5.7000000000e-01 4.2439447951e-01 4.2558290058e-01 2.9413344586e-04 4.2528876713e-01 4.2587703403e-01
5.8000000000e-01 4.2365674289e-01 4.2479634380e-01 2.8867217466e-04 4.2450767162e-01 4.2508501597e-01
5.9000000000e-01 4.2289346833e-01 4.2397664111e-01 2.8249738371e-04 4.2369414372e-01 4.2425913849e-01
6.0000000000e-01 4.2210365979e-01 4.2312279876e-01 2.7567381363e-04 4.2284712494e-01 4.2339847257e-01
6.1000000000e-01 4.2128622809e-01 4.2223375115e-01 2.6826840589e-04 4.2196548274e-01 4.2250201955e-01
6.2000000000e-01 4.2043998253e-01 4.2130835462e-01 2.6035035814e-04 4.2104800426e-01 4.2156870497e-01
6.3000000000e-01 4.1956362126e-01 4.2034538037e-01 2.5199120855e-04 4.2009338916e-01 4.2059737158e-01
6.4000000000e-01 4.1865572018e-01 4.1934350634e-01 2.4326495539e-04 4.1910024138e-01 4.1958677129e-01
6.5000000000e-01 4.1771472028e-01 4.1830130784e-01 2.3424821955e-04 4.1806705962e-01 4.1853555606e-01
6.6000000000e-01 4.1673891299e-01 4.1721724690e-01 2.2502045831e-04 4.1699222644e-01 4.1744226736e-01
6.7000000000e-01 4.1572642330e-01 4.1608965989e-01 2.1566423924e-04 4.1587399565e-01 4.1630532413e-01
6.8000000000e-01 4.1467519023e-01 4.1491674330e-01 2.0626558197e-04 4.1471047772e-01 4.1512300888e-01
6.9000000000e-01 4.1358294414e-01 4.1369653719e-01 1.9691437188e-04 4.1349962281e-01 4.1389345156e-01
7.0000000000e-01 4.1244718024e-01 4.1242690601e-01 1.8770484184e-04 4.1223920117e-01 4.1261461085e-01
7.1000000000e-01 4.1126512766e-01 4.1110551618e-01 1.7873610250e-04 4.1092678008e-01 4.1128425228e-01
7.2000000000e-01 4.1003371293e-01 4.0972980972e-01 1.7011267470e-04 4.0955969705e-01 4.0989992240e-01
7.3000000000e-01 4.0874951693e-01 4.0829697328e-01 1.6194493660e-04 4.0813502835e-01 4.0845891822e-01
7.4000000000e-01 4.0740872365e-01 4.0680390129e-01 1.5434933953e-04 4.0664955195e-01 4.0695825063e-01
7.5000000000e-01 4.0600705894e-01 4.0524715213e-01 1.4744817737e-04 4.0509970395e-01 4.0539460031e-01
7.6000000000e-01 4.0453971677e-01 4.0362289546e-01 1.4136863361e-04 4.0348152683e-01 4.0376426409e-01
7.7000000000e-01 4.0300126991e-01 4.0192684860e-01 1.3624082170e-04 4.0179060778e-01 4.0206308942e-01
7.8000000000e-01 4.0138556080e-01 4.0015419905e-01 1.3219464579e-04 4.0002200440e-01 4.0028639369e-01
7.9000000000e-01 3.9968556728e-01 3.9829950936e-01 1.2935560647e-04 3.9817015376e-01 3.9842886497e-01
8.0000000000e-01 3.9789323570e-01 3.9635659933e-01 1.2784016241e-04 3.9622875917e-01 3.9648443949e-01
8.1000000000e-01 3.9599927160e-01 3.9431839855e-01 1.2775179095e-04 3.9419064676e-01 3.9444615034e-01
8.2000000000e-01 3.9399287427e-01 3.9217676002e-01 1.2917916808e-04 3.9204758085e-01 3.9230593918e-01
8.3000000000e-01 3.9186139609e-01 3.8992222152e-01 1.3219760655e-04 3.8979002392e-01 3.9005441913e-01
8.4000000000e-01 3.8958989955e-01 3.8754369624e-01 1.3687401547e-04 3.8740682223e-01 3.8768057026e-01
8.5000000000e-01 3.8716057270e-01 3.8502806549e-01 1.4327455261e-04 3.8488479094e-01 3.8517134004e-01
8.6000000000e-01 3.8455194500e-01 3.8235963380e-01 1.5147340614e-04 3.8220816039e-01 3.8251110721e-01
8.7000000000e-01 3.8173781560e-01 3.7951938602e-01 1.6156112019e-04 3.7935782490e-01 3.7968094714e-01
8.8000000000e-01 3.7868575743e-01 3.7648395277e-01 1.7365148795e-04 3.7631030128e-01 3.7665760426e-01
8.9000000000e-01 3.7535497775e-01 3.7322413414e-01 1.8788691759e-04 3.7303624722e-01 3.7341202106e-01
9.0000000000e-01 3.7169317100e-01 3.6970273238e-01 2.0444300814e-04 3.6949828937e-01 3.6990717539e-01


==> plots/tricrit_ising_ssp_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 1.2389580569e-01 1.2392724790e-01 7.2856683148e-06 1.2391996223e-01 1.2393453357e-01
2.0000000000e-02 1.5109391116e-01 1.5116636057e-01 1.6893056880e-05 1.5114946751e-01 1.5118325363e-01
3.0000000000e-02 1.6984238973e-01 1.6995759082e-01 2.7038674448e-05 1.6993055214e-01 1.6998462949e-01
4.0000000000e-02 1.8465464581e-01 1.8481183415e-01 3.7149196663e-05 1.8477468496e-01 1.8484898335e-01
5.0000000000e-02 1.9712481851e-01 1.9732185482e-01 4.6905860862e-05 1.9727494896e-01 1.9736876069e-01
6.0000000000e-02 2.0802128772e-01 2.0825516655e-01 5.6102487704e-05 2.0819906406e-01 2.0831126903e-01
7.0000000000e-02 2.1777927682e-01 2.1804641516e-01 6.4595765313e-05 2.1798181939e-01 2.1811101092e-01
8.0000000000e-02 2.2667155157e-01 2.2696797566e-01 7.2282350973e-05 2.2689569330e-01 2.2704025801e-01
9.0000000000e-02 2.3488145421e-01 2.3520293116e-01 7.9086543163e-05 2.3512384462e-01 2.3528201771e-01
1.0000000000e-01 2.4253873635e-01 2.4288087276e-01 8.4952922789e-05 2.4279591983e-01 2.4296582568e-01
1.1000000000e-01 2.4973893574e-01 2.5009725489e-01 8.9841623531e-05 2.5000741327e-01 2.5018709651e-01
1.2000000000e-01 2.5655464930e-01 2.5692465371e-01 9.3725117779e-05 2.5683092860e-01 2.5701837883e-01
1.3000000000e-01 2.6304247714e-01 2.6341970069e-01 9.6585935422e-05 2.6332311476e-01 2.6351628663e-01
1.4000000000e-01 2.6924750161e-01 2.6962755380e-01 9.8414987431e-05 2.6952913881e-01 2.6972596879e-01
1.5000000000e-01 2.7520628781e-01 2.7558489208e-01 9.9210298477e-05 2.7548568178e-01 2.7568410238e-01
1.6000000000e-01 2.8094895863e-01 2.8132198596e-01 9.8976026137e-05 2.8122300993e-01 2.8142096198e-01
1.7000000000e-01 2.8650066903e-01 2.8686416772e-01 9.7721687009e-05 2.8676644604e-01 2.8696188941e-01
1.8000000000e-01 2.9188267836e-01 2.9223290069e-01 9.5461536146e-05 2.9213743915e-01 2.9232836223e-01
1.9000000000e-01 2.9711314623e-01 2.9744657240e-01 9.2214062722e-05 2.9735435834e-01 2.9753878646e-01
2.0000000000e-01 3.0220773393e-01 3.0252109377e-01 8.8001575658e-05 3.0243309220e-01 3.0260909535e-01
2.1000000000e-01 3.0718006616e-01 3.0747035887e-01 8.2849860239e-05 3.0738750901e-01 3.0755320873e-01
2.2000000000e-01 3.1204209071e-01 3.1230660271e-01 7.6787891878e-05 3.1222981482e-01 3.1238339060e-01
2.3000000000e-01 3.1680436207e-01 3.1704068334e-01 6.9847596971e-05 3.1697083574e-01 3.1711053093e-01
2.4000000000e-01 3.2147626789e-01 3.2168230675e-01 6.2063654118e-05 3.2162024310e-01 3.2174437041e-01
2.5000000000e-01 3.2606621159e-01 3.2624020814e-01 5.3473332976e-05 3.2618673481e-01 3.2629368147e-01
2.6000000000e-01 3.3058176110e-01 3.3072229931e-01 4.4116376493e-05 3.3067818294e-01 3.3076641569e-01
2.7000000000e-01 3.3502977120e-01 3.3513578974e-01 3.4034961872e-05 3.3510175478e-01 3.3516982470e-01
2.8000000000e-01 3.3941648489e-01 3.3948728669e-01 2.3273933934e-05 3.3946401275e-01 3.3951056062e-01
2.9000000000e-01 3.4374761808e-01 3.4378287870e-01 1.1883092132e-05 3.4377099561e-01 3.4379476179e-01
3.0000000000e-01 3.4802843097e-01 3.4802820573e-01 5.9594580274e-07 3.4802760978e-01 3.4802880167e-01
3.1000000000e-01 3.5226378853e-01 3.5222851840e-01 1.2649072834e-05 3.5221586932e-01 3.5224116747e-01
3.2000000000e-01 3.5645821216e-01 3.5638872842e-01 2.5646109635e-05 3.5636308231e-01 3.5641437453e-01
3.3000000000e-01 3.6061592418e-01 3.6051345174e-01 3.9077379540e-05 3.6047437436e-01 3.6055252912e-01
3.4000000000e-01 3.6474088622e-01 3.6460704567e-01 5.2883492130e-05 3.6455416218e-01 3.6465992916e-01
3.5000000000e-01 3.6883683284e-01 3.6867364104e-01 6.7005926312e-05 3.6860663511e-01 3.6874064697e-01
3.6000000000e-01 3.7290730086e-01 3.7271717015e-01 8.1384772825e-05 3.7263578537e-01 3.7279855492e-01
3.7000000000e-01 3.7695565546e-01 3.7674139124e-01 9.5958409478e-05 3.7664543283e-01 3.7683734965e-01
3.8000000000e-01 3.8098511325e-01 3.8074991005e-01 1.1066341456e-04 3.8063924663e-01 3.8086057346e-01
3.9000000000e-01 3.8499876306e-01 3.8474619876e-01 1.2543452880e-04 3.8462076423e-01 3.8487163329e-01
4.0000000000e-01 3.8899958470e-01 3.8873361299e-01 1.4020462826e-04 3.8859340836e-01 3.8887381762e-01
4.1000000000e-01 3.9299046602e-01 3.9271540686e-01 1.5490469821e-04 3.9256050217e-01 3.9287031156e-01
4.2000000000e-01 3.9697421865e-01 3.9669474660e-01 1.6946380512e-04 3.9652528280e-01 3.9686421041e-01
4.3000000000e-01 4.0095359259e-01 4.0067472281e-01 1.8380906600e-04 4.0049091375e-01 4.0085853188e-01
4.4000000000e-01 4.0493128982e-01 4.0465836167e-01 1.9786561516e-04 4.0446049606e-01 4.0485622729e-01
4.5000000000e-01 4.0890997729e-01 4.0864863515e-01 2.1155656890e-04 4.0843707858e-01 4.0886019172e-01
4.6000000000e-01 4.1289229925e-01 4.1264847047e-01 2.2480298900e-04 4.1242366748e-01 4.1287327346e-01
4.7000000000e-01 4.1688088923e-01 4.1666075887e-01 2.3752384587e-04 4.1642323502e-01 4.1689828271e-01
4.8000000000e-01 4.2087838173e-01 4.2068836380e-01 2.4963598304e-04 4.2043872782e-01 4.2093799979e-01
4.9000000000e-01 4.2488742382e-01 4.2473412875e-01 2.6105408455e-04 4.2447307467e-01 4.2499518284e-01
5.0000000000e-01 4.2891068675e-01 4.2880088459e-01 2.7169064784e-04 4.2852919394e-01 4.2907257524e-01
5.1000000000e-01 4.3295087765e-01 4.3289145671e-01 2.8145596545e-04 4.3261000075e-01 4.3317291268e-01
5.2000000000e-01 4.3701075155e-01 4.3700867196e-01 2.9025811980e-04 4.3671841384e-01 4.3729893008e-01
5.3000000000e-01 4.4109312384e-01 4.4115536543e-01 2.9800299743e-04 4.4085736243e-01 4.4145336843e-01
5.4000000000e-01 4.4520088320e-01 4.4533438720e-01 3.0459433125e-04 4.4502979286e-01 4.4563898153e-01
5.5000000000e-01 4.4933700533e-01 4.4954860910e-01 3.0993378302e-04 4.4923867532e-01 4.4985854289e-01
5.6000000000e-01 4.5350456751e-01 4.5380093162e-01 3.1392108392e-04 4.5348701054e-01 4.5411485270e-01
5.7000000000e-01 4.5770676422e-01 4.5809429087e-01 3.1645425901e-04 4.5777783661e-01 4.5841074513e-01
5.8000000000e-01 4.6194692408e-01 4.6243166592e-01 3.1742997443e-04 4.6211423595e-01 4.6274909590e-01
5.9000000000e-01 4.6622852829e-01 4.6681608643e-01 3.1674406611e-04 4.6649934236e-01 4.6713283049e-01
6.0000000000e-01 4.7055523079e-01 4.7125064065e-01 3.1429234142e-04 4.7093634831e-01 4.7156493299e-01
6.1000000000e-01 4.7493088062e-01 4.7573848410e-01 3.0997179865e-04 4.7542851230e-01 4.7604845590e-01
6.2000000000e-01 4.7935954666e-01 4.8028284877e-01 3.0368250103e-04 4.7997916627e-01 4.8058653127e-01
6.3000000000e-01 4.8384554533e-01 4.8488705318e-01 2.9533050136e-04 4.8459172268e-01 4.8518238368e-01
6.4000000000e-01 4.8839347162e-01 4.8955451340e-01 2.8483250347e-04 4.8926968089e-01 4.8983934590e-01
6.5000000000e-01 4.9300823415e-01 4.9428875515e-01 2.7212349020e-04 4.9401663166e-01 4.9456087864e-01
6.6000000000e-01 4.9769509495e-01 4.9909342733e-01 2.5716961008e-04 4.9883625772e-01 4.9935059694e-01
6.7000000000e-01 5.0245971480e-01 5.0397231705e-01 2.3999077709e-04 5.0373232627e-01 5.0421230782e-01
6.8000000000e-01 5.0730820520e-01 5.0892936667e-01 2.2070202407e-04 5.0870866464e-01 5.0915006869e-01
6.9000000000e-01 5.1224718822e-01 5.1396869305e-01 1.9959269628e-04 5.1376910035e-01 5.1416828574e-01
7.0000000000e-01 5.1728386585e-01 5.1909460957e-01 1.7728463581e-04 5.1891732493e-01 5.1927189420e-01
7.1000000000e-01 5.2242610065e-01 5.2431165138e-01 1.5505432180e-04 5.2415659706e-01 5.2446670570e-01
7.2000000000e-01 5.2768251022e-01 5.2962460465e-01 1.3544847984e-04 5.2948915617e-01 5.2976005313e-01
7.3000000000e-01 5.3306257844e-01 5.3503854057e-01 1.2308821390e-04 5.3491545236e-01 5.3516162878e-01
7.4000000000e-01 5.3857678721e-01 5.4055885524e-01 1.2415772068e-04 5.4043469752e-01 5.4068301296e-01
7.5000000000e-01 5.4423677355e-01 5.4619131668e-01 1.4238128090e-04 5.4604893540e-01 5.4633369796e-01
7.6000000000e-01 5.5005551818e-01 5.5194212083e-01 1.7621321074e-04 5.5176590762e-01 5.5211833404e-01
7.7000000000e-01 5.5604757358e-01 5.5781795847e-01 2.2203881959e-04 5.5759591966e-01 5.5803999729e-01
7.8000000000e-01 5.6222934198e-01 5.6382609625e-01 2.7717146667e-04 5.6354892479e-01 5.6410326772e-01
7.9000000000e-01 5.6861941699e-01 5.6997447524e-01 3.4015504554e-04 5.6963432019e-01 5.7031463028e-01
8.0000000000e-01 5.7523900754e-01 5.7627183226e-01 4.1031125129e-04 5.7586152101e-01 5.7668214351e-01
8.1000000000e-01 5.8211246896e-01 5.8272785066e-01 4.8739354917e-04 5.8224045711e-01 5.8321524421e-01
8.2000000000e-01 5.8926797589e-01 5.8935334969e-01 5.7140000315e-04 5.8878194969e-01 5.8992474970e-01
8.3000000000e-01 5.9673838495e-01 5.9616052546e-01 6.6247881801e-04 5.9549804664e-01 5.9682300428e-01
8.4000000000e-01 6.0456235576e-01 6.0316326151e-01 7.6088156055e-04 6.0240237995e-01 6.0392414307e-01
8.5000000000e-01 6.1278582924e-01 6.1037753532e-01 8.6694128632e-04 6.0951059403e-01 6.1124447661e-01
8.6000000000e-01 6.2146400979e-01 6.1782195907e-01 9.8106481240e-04 6.1684089426e-01 6.1880302388e-01
8.7000000000e-01 6.3066407328e-01 6.2551851302e-01 1.1037343507e-03 6.2441477867e-01 6.2662224737e-01
8.8000000000e-01 6.4046894631e-01 6.3349356128e-01 1.2355168936e-03 6.3225804439e-01 6.3472907818e-01
8.9000000000e-01 6.5098271085e-01 6.4177929399e-01 1.3770818329e-03 6.4040221216e-01 6.4315637582e-01
9.0000000000e-01 6.6233855606e-01 6.5041583371e-01 1.5292292696e-03 6.4888660444e-01 6.5194506298e-01


==> plots/tricrit_ising_ssp_histogram_f_z0.500.dat <==
BinCenter Count
4.2929080886e-01 1
4.2936383771e-01 0
4.2943686655e-01 1
4.2950989540e-01 1
4.2958292424e-01 0
4.2965595309e-01 2
4.2972898194e-01 1
4.2980201078e-01 2
4.2987503963e-01 6
4.2994806848e-01 6
4.3002109732e-01 6
4.3009412617e-01 10
4.3016715501e-01 7
4.3024018386e-01 13
4.3031321271e-01 7
4.3038624155e-01 8
4.3045927040e-01 9
4.3053229925e-01 10
4.3060532809e-01 3
4.3067835694e-01 4
4.3075138578e-01 0
4.3082441463e-01 1
4.3089744348e-01 1
4.3097047232e-01 0
4.3104350117e-01 1


==> plots/tricrit_ising_ssp_histogram_g_z0.500.dat <==
BinCenter Count
4.2804647409e-01 1
4.2810457293e-01 0
4.2816267177e-01 0
4.2822077061e-01 2
4.2827886945e-01 1
4.2833696829e-01 3
4.2839506713e-01 1
4.2845316597e-01 2
4.2851126481e-01 6
4.2856936365e-01 6
4.2862746250e-01 5
4.2868556134e-01 9
4.2874366018e-01 11
4.2880175902e-01 6
4.2885985786e-01 10
4.2891795670e-01 11
4.2897605554e-01 4
4.2903415438e-01 6
4.2909225322e-01 2
4.2915035206e-01 7
4.2920845090e-01 2
4.2926654974e-01 1
4.2932464858e-01 1
4.2938274742e-01 2
4.2944084626e-01 1


==> plots/tricrit_ising_ssp_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.2264935335e-01 5.1378717525e-02 -1.7402807088e-01 -7.1270635829e-02
2.0000000000e-02 -1.4433646796e-01 5.8538027968e-02 -2.0287449593e-01 -8.5798439997e-02
3.0000000000e-02 -1.5600397198e-01 6.1650030366e-02 -2.1765400234e-01 -9.4353941610e-02
4.0000000000e-02 -1.6253309617e-01 6.2800790359e-02 -2.2533388653e-01 -9.9732305815e-02
5.0000000000e-02 -1.6575995015e-01 6.2759718473e-02 -2.2851966862e-01 -1.0300023168e-01
6.0000000000e-02 -1.6662566539e-01 6.1914105662e-02 -2.2853977105e-01 -1.0471155973e-01
7.0000000000e-02 -1.6569671303e-01 6.0492973356e-02 -2.2618968638e-01 -1.0520373967e-01
8.0000000000e-02 -1.6335016897e-01 5.8646059305e-02 -2.2199622828e-01 -1.0470410967e-01
9.0000000000e-02 -1.5985512114e-01 5.6478237741e-02 -2.1633335889e-01 -1.0337688340e-01
1.0000000000e-01 -1.5541367249e-01 5.4066723455e-02 -2.0948039594e-01 -1.0134694903e-01
1.1000000000e-01 -1.5018369424e-01 5.1470551007e-02 -2.0165424525e-01 -9.8713143233e-02
1.2000000000e-01 -1.4429240443e-01 4.8736194646e-02 -1.9302859907e-01 -9.5556209783e-02
1.3000000000e-01 -1.3784494431e-01 4.5901096578e-02 -1.8374604089e-01 -9.1943847730e-02
1.4000000000e-01 -1.3093004800e-01 4.2995986602e-02 -1.7392603461e-01 -8.7934061403e-02
1.5000000000e-01 -1.2362393355e-01 4.0046466126e-02 -1.6367039967e-01 -8.3577467420e-02
1.6000000000e-01 -1.1599305811e-01 3.7074124837e-02 -1.5306718294e-01 -7.8918933269e-02
1.7000000000e-01 -1.0809612148e-01 3.4097349534e-02 -1.4219347101e-01 -7.3998771942e-02
1.8000000000e-01 -9.9985556419e-02 3.1131923821e-02 -1.3111748024e-01 -6.8853632598e-02
1.9000000000e-01 -9.1708659400e-02 2.8191481878e-02 -1.1990014128e-01 -6.3517177522e-02
2.0000000000e-01 -8.3308463368e-02 2.5287858030e-02 -1.0859632140e-01 -5.8020605338e-02
2.1000000000e-01 -7.4824421694e-02 2.2431360343e-02 -9.7255782037e-02 -5.2393061351e-02
2.2000000000e-01 -6.6292951314e-02 1.9630987848e-02 -8.5923939162e-02 -4.6661963466e-02
2.3000000000e-01 -5.7747869186e-02 1.6894605237e-02 -7.4642474424e-02 -4.0853263949e-02
2.4000000000e-01 -4.9220746703e-02 1.4229085083e-02 -6.3449831785e-02 -3.4991661620e-02
2.5000000000e-01 -4.0741200145e-02 1.1640425007e-02 -5.2381625152e-02 -2.9100775138e-02
2.6000000000e-01 -3.2337130677e-02 9.1338456964e-03 -4.1470976373e-02 -2.3203284980e-02
2.7000000000e-01 -2.4034924053e-02 6.7138754602e-03 -3.0748799514e-02 -1.7321048593e-02
2.8000000000e-01 -1.5859617836e-02 4.3844325809e-03 -2.0244050417e-02 -1.1475185255e-02
2.9000000000e-01 -7.8350421176e-03 2.1489805708e-03 -9.9840226884e-03 -5.6860615469e-03
3.0000000000e-01 1.6061540964e-05 5.0472612332e-05 -3.4411071369e-05 6.6534153296e-05
3.1000000000e-01 7.6719392815e-03 2.0315920115e-03 5.6403472700e-03 9.7035312930e-03
3.2000000000e-01 1.5111739291e-02 3.9707518658e-03 1.1140987426e-02 1.9082491157e-02
3.3000000000e-01 2.2315438989e-02 5.8078561030e-03 1.6507582886e-02 2.8123295092e-02
3.4000000000e-01 2.9263783171e-02 7.5416690927e-03 2.1722114078e-02 3.6805452263e-02
3.5000000000e-01 3.5938231620e-02 9.1714293865e-03 2.6766802233e-02 4.5109661006e-02
3.6000000000e-01 4.2320914946e-02 1.0696728283e-02 3.1624186663e-02 5.3017643229e-02
3.7000000000e-01 4.8394597679e-02 1.2117475916e-02 3.6277121763e-02 6.0512073595e-02
3.8000000000e-01 5.4142647820e-02 1.3433880055e-02 4.0708767765e-02 6.7576527875e-02
3.9000000000e-01 5.9549012218e-02 1.4646429068e-02 4.4902583150e-02 7.4195441286e-02
4.0000000000e-01 6.4598197260e-02 1.5755877178e-02 4.8842320082e-02 8.0354074438e-02
4.1000000000e-01 6.9275254493e-02 1.6763231350e-02 5.2512023143e-02 8.6038485843e-02
4.2000000000e-01 7.3565770883e-02 1.7669739498e-02 5.5896031386e-02 9.1235510381e-02
4.3000000000e-01 7.7455863495e-02 1.8476879807e-02 5.8978983688e-02 9.5932743301e-02
4.4000000000e-01 8.0932178478e-02 1.9186351031e-02 6.1745827448e-02 1.0011852951e-01
4.5000000000e-01 8.3981894294e-02 1.9800063648e-02 6.4181830646e-02 1.0378195794e-01
4.6000000000e-01 8.6592729195e-02 2.0320131793e-02 6.6272597402e-02 1.0691286099e-01
4.7000000000e-01 8.8752953045e-02 2.0748865879e-02 6.8004087166e-02 1.0950181892e-01
4.8000000000e-01 9.0451403625e-02 2.1088765876e-02 6.9362637749e-02 1.1154016950e-01
4.9000000000e-01 9.1677507646e-02 2.1342515176e-02 7.0334992470e-02 1.1302002282e-01
5.0000000000e-01 9.2421306764e-02 2.1512975026e-02 7.0908331737e-02 1.1393428179e-01
5.1000000000e-01 9.2673488986e-02 2.1603179514e-02 7.1070309471e-02 1.1427666850e-01
5.2000000000e-01 9.2425425922e-02 2.1616331082e-02 7.0809094839e-02 1.1404175700e-01
5.3000000000e-01 9.1669216467e-02 2.1555796591e-02 7.0113419875e-02 1.1322501306e-01
5.4000000000e-01 9.0397737601e-02 2.1425103945e-02 6.8972633656e-02 1.1182284155e-01
5.5000000000e-01 8.8604703130e-02 2.1227939316e-02 6.7376763814e-02 1.0983264245e-01
5.6000000000e-01 8.6284731346e-02 2.0968145029e-02 6.5316586317e-02 1.0725287638e-01
5.7000000000e-01 8.3433422784e-02 2.0649718185e-02 6.2783704599e-02 1.0408314097e-01
5.8000000000e-01 8.0047449440e-02 2.0276810130e-02 5.9770639310e-02 1.0032425957e-01
5.9000000000e-01 7.6124657120e-02 1.9853726930e-02 5.6270930190e-02 9.5978384050e-02
6.0000000000e-01 7.1664182847e-02 1.9384931030e-02 5.2279251817e-02 9.1049113878e-02
6.1000000000e-01 6.6666589673e-02 1.8875044350e-02 4.7791545324e-02 8.5541634023e-02
6.2000000000e-01 6.1134021666e-02 1.8328853126e-02 4.2805168540e-02 7.9462874792e-02
6.3000000000e-01 5.5070382412e-02 1.7751314895e-02 3.7319067516e-02 7.2821697307e-02
6.4000000000e-01 4.8481541027e-02 1.7147568077e-02 3.1333972950e-02 6.5629109103e-02
6.5000000000e-01 4.1375570531e-02 1.6522944722e-02 2.4852625809e-02 5.7898515253e-02
6.6000000000e-01 3.3763024426e-02 1.5882987066e-02 1.7880037360e-02 4.9646011491e-02
6.7000000000e-01 2.5657258634e-02 1.5233468536e-02 1.0423790098e-02 4.0890727169e-02
6.8000000000e-01 1.7074807523e-02 1.4580419831e-02 2.4943876921e-03 3.1655227353e-02
6.9000000000e-01 8.0358247790e-03 1.3930160426e-02 -5.8943356472e-03 2.1965985205e-02
7.0000000000e-01 -1.4353975690e-03 1.3289335309e-02 -1.4724732878e-02 1.1853937740e-02
7.1000000000e-01 -1.1309815404e-02 1.2664955649e-02 -2.3974771052e-02 1.3551402450e-03
7.2000000000e-01 -2.1552903277e-02 1.2064440243e-02 -3.3617343520e-02 -9.4884630340e-03
7.3000000000e-01 -3.2123783458e-02 1.1495651616e-02 -4.3619435074e-02 -2.0628131842e-02
7.4000000000e-01 -4.2974179929e-02 1.0966916500e-02 -5.3941096428e-02 -3.2007263429e-02
7.5000000000e-01 -5.4047154587e-02 1.0487015441e-02 -6.4534170028e-02 -4.3560139146e-02
7.6000000000e-01 -6.5275570390e-02 1.0065121827e-02 -7.5340692218e-02 -5.5210448563e-02
7.7000000000e-01 -7.6580209297e-02 9.7106698775e-03 -8.6290879175e-02 -6.6869539420e-02
7.8000000000e-01 -8.7867449918e-02 9.4331388512e-03 -9.7300588770e-02 -7.8434311067e-02
7.9000000000e-01 -9.9026378132e-02 9.2417618280e-03 -1.0826813996e-01 -8.9784616304e-02
8.0000000000e-01 -1.0992515975e-01 9.1452021617e-03 -1.1907036191e-01 -1.0077995759e-01
8.1000000000e-01 -1.2040644181e-01 9.1512791984e-03 -1.2955772101e-01 -1.1125516261e-01
8.2000000000e-01 -1.3028145902e-01 9.2668456536e-03 -1.3954830467e-01 -1.2101461336e-01
8.3000000000e-01 -1.3932239052e-01 9.4979002161e-03 -1.4882029074e-01 -1.2982449031e-01
8.4000000000e-01 -1.4725231593e-01 9.8499575673e-03 -1.5710227349e-01 -1.3740235836e-01
8.5000000000e-01 -1.5373182128e-01 1.0328620596e-02 -1.6406044187e-01 -1.4340320068e-01
8.6000000000e-01 -1.5834084150e-01 1.0940247253e-02 -1.6928108876e-01 -1.4740059425e-01
8.7000000000e-01 -1.6055358368e-01 1.1692603211e-02 -1.7224618689e-01 -1.4886098047e-01
8.8000000000e-01 -1.5970315535e-01 1.2595436416e-02 -1.7229859177e-01 -1.4710771893e-01
8.9000000000e-01 -1.5493044702e-01 1.3660976303e-02 -1.6859142333e-01 -1.4126947072e-01
9.0000000000e-01 -1.4510815239e-01 1.4904427059e-02 -1.6001257945e-01 -1.3020372533e-01


==> plots/tricrit_ising_ssp_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.7976086226e-03 6.4825122381e-04 2.1493573988e-03 3.4458598465e-03
2.0000000000e-02 6.2939621189e-03 1.4675654798e-03 4.8263966391e-03 7.7615275987e-03
3.0000000000e-02 9.8475731711e-03 2.3113091717e-03 7.5362639994e-03 1.2158882343e-02
4.0000000000e-02 1.3268706311e-02 3.1358672162e-03 1.0132839094e-02 1.6404573527e-02
5.0000000000e-02 1.6459128663e-02 3.9182097085e-03 1.2540918954e-02 2.0377338371e-02
6.0000000000e-02 1.9360488642e-02 4.6441638300e-03 1.4716324812e-02 2.4004652472e-02
7.0000000000e-02 2.1936515342e-02 5.3043902571e-03 1.6632125085e-02 2.7240905599e-02
8.0000000000e-02 2.4164910610e-02 5.8925594941e-03 1.8272351116e-02 3.0057470104e-02
9.0000000000e-02 2.6033021067e-02 6.4043834243e-03 1.9628637643e-02 3.2437404491e-02
1.0000000000e-01 2.7535271106e-02 6.8370442147e-03 2.0698226892e-02 3.4372315321e-02
1.1000000000e-01 2.8671519939e-02 7.1888312800e-03 2.1482688659e-02 3.5860351219e-02
1.2000000000e-01 2.9445947065e-02 7.4588970588e-03 2.1987050006e-02 3.6904844124e-02
1.3000000000e-01 2.9866260318e-02 7.6470852857e-03 2.2219175032e-02 3.7513345604e-02
1.4000000000e-01 2.9943111180e-02 7.7538058815e-03 2.2189305298e-02 3.7696917061e-02
1.5000000000e-01 2.9689648848e-02 7.7799411299e-03 2.1909707718e-02 3.7469589978e-02
1.6000000000e-01 2.9121170365e-02 7.7267736134e-03 2.1394396752e-02 3.6847943978e-02
1.7000000000e-01 2.8254839078e-02 7.5959297466e-03 2.0658909332e-02 3.5850768825e-02
1.8000000000e-01 2.7109452837e-02 7.3893347860e-03 1.9720118051e-02 3.4498787623e-02
1.9000000000e-01 2.5705249031e-02 7.1091764809e-03 1.8596072551e-02 3.2814425512e-02
2.0000000000e-01 2.4063737326e-02 6.7578753654e-03 1.7305861961e-02 3.0821612691e-02
2.1000000000e-01 2.2207553436e-02 6.3380602554e-03 1.5869493181e-02 2.8545613692e-02
2.2000000000e-01 2.0160328987e-02 5.8525479039e-03 1.4307781083e-02 2.6012876891e-02
2.3000000000e-01 1.7946573698e-02 5.3043260626e-03 1.2642247636e-02 2.3250899761e-02
2.4000000000e-01 1.5591566993e-02 4.6965394405e-03 1.0895027553e-02 2.0288106434e-02
2.5000000000e-01 1.3121256720e-02 4.0324783566e-03 9.0887783635e-03 1.7153735077e-02
2.6000000000e-01 1.0562163152e-02 3.3155705108e-03 7.2465926409e-03 1.3877733663e-02
2.7000000000e-01 7.9412867324e-03 2.5493784937e-03 5.3919082387e-03 1.0490665226e-02
2.8000000000e-01 5.2860183061e-03 1.7376174025e-03 3.5484009036e-03 7.0236357087e-03
2.9000000000e-01 2.6240507295e-03 8.8432470295e-04 1.7397260266e-03 3.5083754325e-03
3.0000000000e-01 -1.6709085094e-05 4.4208696868e-05 -6.0917781961e-05 2.7499611774e-05
3.1000000000e-01 -2.6082285582e-03 9.3539980451e-04 -3.5436283627e-03 -1.6728287537e-03
3.2000000000e-01 -5.1224390526e-03 1.8906671363e-03 -7.0131061890e-03 -3.2317719163e-03
3.3000000000e-01 -7.5313274497e-03 2.8720360276e-03 -1.0403363477e-02 -4.6592914220e-03
3.4000000000e-01 -9.8070304082e-03 3.8749840841e-03 -1.3682014492e-02 -5.9320463241e-03
3.5000000000e-01 -1.1921932015e-02 4.8950995988e-03 -1.6817031614e-02 -7.0268324165e-03
3.6000000000e-01 -1.3848765538e-02 5.9279146359e-03 -1.9776680174e-02 -7.9208509021e-03
3.7000000000e-01 -1.5560720005e-02 6.9688816119e-03 -2.2529601617e-02 -8.5918383933e-03
3.8000000000e-01 -1.7031552375e-02 8.0133676676e-03 -2.5044920043e-02 -9.0181847078e-03
3.9000000000e-01 -1.8235706090e-02 9.0566527673e-03 -2.7292358857e-02 -9.1790533223e-03
4.0000000000e-01 -1.9148436863e-02 1.0093928739e-02 -2.9242365602e-02 -9.0545081238e-03
4.1000000000e-01 -1.9745946632e-02 1.1120298523e-02 -3.0866245154e-02 -8.6256481094e-03
4.2000000000e-01 -2.0005526664e-02 1.2130775419e-02 -3.2136302082e-02 -7.8747512448e-03
4.3000000000e-01 -1.9905710914e-02 1.3120282283e-02 -3.3025993197e-02 -6.7854286312e-03
4.4000000000e-01 -1.9426440856e-02 1.4083650680e-02 -3.3510091537e-02 -5.3427901761e-03
4.5000000000e-01 -1.8549243110e-02 1.5015620040e-02 -3.3564863151e-02 -3.5336230700e-03
4.6000000000e-01 -1.7257421377e-02 1.5910836878e-02 -3.3168258255e-02 -1.3465844987e-03
4.7000000000e-01 -1.5536264344e-02 1.6763854159e-02 -3.2300118502e-02 1.2275898151e-03
4.8000000000e-01 -1.3373271448e-02 1.7569130916e-02 -3.0942402364e-02 4.1958594677e-03
4.9000000000e-01 -1.0758398616e-02 1.8321032257e-02 -2.9079430873e-02 7.5626336412e-03
5.0000000000e-01 -7.6843263711e-03 1.9013829931e-02 -2.6698156302e-02 1.1329503560e-02
5.1000000000e-01 -4.1467530515e-03 1.9641703693e-02 -2.3788456744e-02 1.5494950641e-02
5.2000000000e-01 -1.4471622337e-04 2.0198743780e-02 -2.0343460003e-02 2.0054027557e-02
5.3000000000e-01 4.3190541547e-03 2.0678954920e-02 -1.6359900765e-02 2.4998009075e-02
5.4000000000e-01 9.2377467572e-03 2.1076262462e-02 -1.1838515705e-02 3.0314009220e-02
5.5000000000e-01 1.4600039435e-02 2.1384521466e-02 -6.7844820315e-03 3.5984560901e-02
5.6000000000e-01 2.0389623889e-02 2.1597529925e-02 -1.2079060358e-03 4.1987153813e-02
5.7000000000e-01 2.6584678241e-02 2.1709047854e-02 4.8756303876e-03 4.8293726095e-02
5.8000000000e-01 3.3157280266e-02 2.1712824809e-02 1.1444455457e-02 5.4870105075e-02
5.9000000000e-01 4.0072752851e-02 2.1602639698e-02 1.8470113153e-02 6.1675392549e-02
6.0000000000e-01 4.7288931827e-02 2.1372358878e-02 2.5916572950e-02 6.8661290705e-02
6.1000000000e-01 5.4755344610e-02 2.1016022020e-02 3.3739322590e-02 7.5771366630e-02
6.2000000000e-01 6.2412286015e-02 2.0527971156e-02 4.1884314859e-02 8.2940257171e-02
6.3000000000e-01 7.0189775132e-02 1.9903048689e-02 5.0286726443e-02 9.0092823822e-02
6.4000000000e-01 7.8006374124e-02 1.9136908949e-02 5.8869465175e-02 9.7143283073e-02
6.5000000000e-01 8.5767846087e-02 1.8226523068e-02 6.7541323019e-02 1.0399436915e-01
6.6000000000e-01 9.3365624602e-02 1.7171025728e-02 7.6194598874e-02 1.1053665033e-01
6.7000000000e-01 1.0067506199e-01 1.5973192142e-02 8.4701869853e-02 1.1664825414e-01
6.8000000000e-01 1.0755341634e-01 1.4642129812e-02 9.2911286525e-02 1.2219554615e-01
6.9000000000e-01 1.1383752858e-01 1.3198417417e-02 1.0063911116e-01 1.2703594600e-01
7.0000000000e-01 1.1934113023e-01 1.1684341988e-02 1.0765678824e-01 1.3102547222e-01
7.1000000000e-01 1.2385170816e-01 1.0184686254e-02 1.1366702190e-01 1.3403639441e-01
7.2000000000e-01 1.2712683552e-01 8.8662715543e-03 1.1826056397e-01 1.3599310708e-01
7.3000000000e-01 1.2888985505e-01 8.0289099503e-03 1.2086094510e-01 1.3691876500e-01
7.4000000000e-01 1.2882477150e-01 8.0696473333e-03 1.2075512416e-01 1.3689441883e-01
7.5000000000e-01 1.2657017181e-01 9.2201716303e-03 1.1735000018e-01 1.3579034344e-01
7.6000000000e-01 1.2171194058e-01 1.1368187054e-02 1.1034375352e-01 1.3308012763e-01
7.7000000000e-01 1.1377447074e-01 1.4269410740e-02 9.9505060004e-02 1.2804388148e-01
7.8000000000e-01 1.0220997840e-01 1.7742047164e-02 8.4467931236e-02 1.1995202556e-01
7.9000000000e-01 8.6385405612e-02 2.1684995216e-02 6.4700410395e-02 1.0807040083e-01
8.0000000000e-01 6.5566223290e-02 2.6047555281e-02 3.9518668009e-02 9.1613778570e-02
8.1000000000e-01 3.8896204479e-02 3.0806504514e-02 8.0896999651e-03 6.9702708994e-02
8.2000000000e-01 5.3718946609e-03 3.5953659913e-02 -3.0581765252e-02 4.1325554574e-02
8.3000000000e-01 -3.6189992165e-02 4.1489502868e-02 -7.7679495033e-02 5.2995107026e-03
8.4000000000e-01 -8.7194757213e-02 4.7419881054e-02 -1.3461463827e-01 -3.9774876159e-02
8.5000000000e-01 -1.4932509185e-01 5.3754272303e-02 -2.0307936415e-01 -9.5570819545e-02
8.6000000000e-01 -2.2461495869e-01 6.0504877474e-02 -2.8511983616e-01 -1.6411008122e-01
8.7000000000e-01 -3.1554998677e-01 6.7686188023e-02 -3.8323617479e-01 -2.4786379875e-01
8.8000000000e-01 -4.2520677049e-01 7.5314860204e-02 -5.0052163070e-01 -3.4989191029e-01
8.9000000000e-01 -5.5745083199e-01 8.3409827606e-02 -6.4086065959e-01 -4.7404100438e-01
9.0000000000e-01 -7.1722588116e-01 9.1992648793e-02 -8.0921852996e-01 -6.2523323237e-01


==> plots/wzw_su2_k1_00_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 4.0169689155e-01 4.0508229417e-01 3.7354878002e-04 4.0470874539e-01 4.0545584295e-01
2.0000000000e-02 4.3425494190e-01 4.3904684529e-01 5.2965250739e-04 4.3851719278e-01 4.3957649780e-01
3.0000000000e-02 4.5616676313e-01 4.6191399173e-01 6.3393388032e-04 4.6128005785e-01 4.6254792561e-01
4.0000000000e-02 4.7335441597e-01 4.7979089132e-01 7.0713478455e-04 4.7908375654e-01 4.8049802610e-01
5.0000000000e-02 4.8780612635e-01 4.9474377788e-01 7.5823472877e-04 4.9398554315e-01 4.9550201261e-01
6.0000000000e-02 5.0045198751e-01 5.0774577612e-01 7.9231855625e-04 5.0695345756e-01 5.0853809468e-01
7.0000000000e-02 5.1180807347e-01 5.1934033566e-01 8.1270314077e-04 5.1852763252e-01 5.2015303880e-01
8.0000000000e-02 5.2219292342e-01 5.2986506184e-01 8.2175296604e-04 5.2904330887e-01 5.3068681480e-01
9.0000000000e-02 5.3181814010e-01 5.3954570341e-01 8.2125957042e-04 5.3872444384e-01 5.4036696298e-01
1.0000000000e-01 5.4083208435e-01 5.4854162141e-01 8.1264182746e-04 5.4772897958e-01 5.4935426323e-01
1.1000000000e-01 5.4934317796e-01 5.5697010818e-01 7.9706159884e-04 5.5617304659e-01 5.5776716978e-01
1.2000000000e-01 5.5743330537e-01 5.6492041214e-01 7.7549518718e-04 5.6414491695e-01 5.6569590732e-01
1.3000000000e-01 5.6516598911e-01 5.7246231566e-01 7.4877987274e-04 5.7171353579e-01 5.7321109553e-01
1.4000000000e-01 5.7259161890e-01 5.7965163586e-01 7.1764553394e-04 5.7893399033e-01 5.8036928140e-01
1.5000000000e-01 5.7975092932e-01 5.8653389193e-01 6.8273689223e-04 5.8585115504e-01 5.8721662882e-01
1.6000000000e-01 5.8667738946e-01 5.9314683126e-01 6.4462962139e-04 5.9250220164e-01 5.9379146088e-01
1.7000000000e-01 5.9339889127e-01 5.9952221845e-01 6.0384230287e-04 5.9891837614e-01 6.0012606075e-01
1.8000000000e-01 5.9993897129e-01 6.0568713297e-01 5.6084548584e-04 6.0512628748e-01 6.0624797845e-01
1.9000000000e-01 6.0631771352e-01 6.1166493021e-01 5.1606867835e-04 6.1114886153e-01 6.1218099889e-01
2.0000000000e-01 6.1255242888e-01 6.1747596646e-01 4.6990582695e-04 6.1700606063e-01 6.1794587229e-01
2.1000000000e-01 6.1865817511e-01 6.2313815474e-01 4.2271967104e-04 6.2271543507e-01 6.2356087441e-01
2.2000000000e-01 6.2464816034e-01 6.2866739721e-01 3.7484524453e-04 6.2829255197e-01 6.2904224246e-01
2.3000000000e-01 6.3053406052e-01 6.3407792605e-01 3.2659272190e-04 6.3375133333e-01 6.3440451877e-01
2.4000000000e-01 6.3632627220e-01 6.3938257529e-01 2.7824975294e-04 6.3910432554e-01 6.3966082504e-01
2.5000000000e-01 6.4203411596e-01 6.4459300008e-01 2.3008339397e-04 6.4436291668e-01 6.4482308347e-01
2.6000000000e-01 6.4766600179e-01 6.4971985523e-01 1.8234171693e-04 6.4953751351e-01 6.4990219694e-01
2.7000000000e-01 6.5322956485e-01 6.5477294198e-01 1.3525515899e-04 6.5463768682e-01 6.5490819714e-01
2.8000000000e-01 6.5873177796e-01 6.5976132972e-01 8.9037662391e-05 6.5967229205e-01 6.5985036738e-01
2.9000000000e-01 6.6417904536e-01 6.6469345765e-01 4.3887654703e-05 6.6464956999e-01 6.6473734530e-01
3.0000000000e-01 6.6957728180e-01 6.6957722050e-01 9.3350951247e-08 6.6957712715e-01 6.6957731385e-01
3.1000000000e-01 6.7493197949e-01 6.7442004117e-01 4.2489554035e-05 6.7437755162e-01 6.7446253072e-01
3.2000000000e-01 6.8024826541e-01 6.7922893283e-01 8.3390526685e-05 6.7914554230e-01 6.7931232336e-01
3.3000000000e-01 6.8553095053e-01 6.8401055230e-01 1.2257110345e-04 6.8388798120e-01 6.8413312341e-01
3.4000000000e-01 6.9078457260e-01 6.8877124632e-01 1.5990036676e-04 6.8861134596e-01 6.8893114669e-01
3.5000000000e-01 6.9601343343e-01 6.9351709182e-01 1.9525950311e-04 6.9332183232e-01 6.9371235133e-01
3.6000000000e-01 7.0122163185e-01 6.9825393128e-01 2.2854146333e-04 6.9802538982e-01 6.9848247275e-01
3.7000000000e-01 7.0641309277e-01 7.0298740398e-01 2.5965068489e-04 7.0272775330e-01 7.0324705467e-01
3.8000000000e-01 7.1159159332e-01 7.0772297374e-01 2.8850285863e-04 7.0743447088e-01 7.0801147660e-01
3.9000000000e-01 7.1676078637e-01 7.1246595381e-01 3.1502473440e-04 7.1215092907e-01 7.1278097854e-01
4.0000000000e-01 7.2192422191e-01 7.1722152931e-01 3.3915396244e-04 7.1688237535e-01 7.1756068328e-01
4.1000000000e-01 7.2708536679e-01 7.2199477765e-01 3.6083896852e-04 7.2163393869e-01 7.2235561662e-01
4.2000000000e-01 7.3224762294e-01 7.2679068720e-01 3.8003886197e-04 7.2641064834e-01 7.2717072606e-01
4.3000000000e-01 7.3741434452e-01 7.3161417459e-01 3.9672337692e-04 7.3121745121e-01 7.3201089797e-01
4.4000000000e-01 7.4258885414e-01 7.3647010087e-01 4.1087284835e-04 7.3605922802e-01 7.3688097372e-01
4.5000000000e-01 7.4777445845e-01 7.4136328668e-01 4.2247822622e-04 7.4094080845e-01 7.4178576491e-01
4.6000000000e-01 7.5297446328e-01 7.4629852671e-01 4.3154113268e-04 7.4586698557e-01 7.4673006784e-01
4.7000000000e-01 7.5819218840e-01 7.5128060358e-01 4.3807397000e-04 7.5084252961e-01 7.5171867755e-01
4.8000000000e-01 7.6343098231e-01 7.5631430137e-01 4.4210008999e-04 7.5587220128e-01 7.5675640146e-01
4.9000000000e-01 7.6869423703e-01 7.6140441884e-01 4.4365404016e-04 7.6096076480e-01 7.6184807288e-01
5.0000000000e-01 7.7398540312e-01 7.6655578262e-01 4.4278190792e-04 7.6611300071e-01 7.6699856452e-01
5.1000000000e-01 7.7930800516e-01 7.7177326040e-01 4.3954179222e-04 7.7133371861e-01 7.7221280219e-01
5.2000000000e-01 7.8466565779e-01 7.7706177438e-01 4.3400444424e-04 7.7662776993e-01 7.7749577882e-01
5.3000000000e-01 7.9006208251e-01 7.8242631498e-01 4.2625413520e-04 7.8200006084e-01 7.8285256911e-01
5.4000000000e-01 7.9550112550e-01 7.8787195514e-01 4.1638983379e-04 7.8745556530e-01 7.8828834497e-01
5.5000000000e-01 8.0098677661e-01 7.9340386521e-01 4.0452681064e-04 7.9299933840e-01 7.9380839202e-01
5.6000000000e-01 8.0652318981e-01 7.9902732874e-01 3.9079883864e-04 7.9863652990e-01 7.9941812758e-01
5.7000000000e-01 8.1211470532e-01 8.0474775923e-01 3.7536123225e-04 8.0437239800e-01 8.0512312047e-01
5.8000000000e-01 8.1776587379e-01 8.1057071821e-01 3.5839507728e-04 8.1021232314e-01 8.1092911329e-01
5.9000000000e-01 8.2348148284e-01 8.1650193474e-01 3.4011315586e-04 8.1616182158e-01 8.1684204789e-01
6.0000000000e-01 8.2926658635e-01 8.2254732669e-01 3.2076827863e-04 8.2222655841e-01 8.2286809497e-01
6.1000000000e-01 8.3512653710e-01 8.2871302416e-01 3.0066498718e-04 8.2841235918e-01 8.2901368915e-01
6.2000000000e-01 8.4106702304e-01 8.3500539527e-01 2.8017580611e-04 8.3472521947e-01 8.3528557108e-01
6.3000000000e-01 8.4709410821e-01 8.4143107486e-01 2.5976313861e-04 8.4117131173e-01 8.4169083800e-01
6.4000000000e-01 8.5321427873e-01 8.4799699661e-01 2.4000678259e-04 8.4775698983e-01 8.4823700340e-01
6.5000000000e-01 8.5943449503e-01 8.5471042908e-01 2.2163322466e-04 8.5448879586e-01 8.5493206231e-01
6.6000000000e-01 8.6576225129e-01 8.6157901652e-01 2.0553345941e-04 8.6137348306e-01 8.6178454998e-01
6.7000000000e-01 8.7220564348e-01 8.6861082518e-01 1.9273907931e-04 8.6841808610e-01 8.6880356426e-01
6.8000000000e-01 8.7877344759e-01 8.7581439627e-01 1.8431033167e-04 8.7563008594e-01 8.7599870660e-01
6.9000000000e-01 8.8547521005e-01 8.8319880675e-01 1.8110912804e-04 8.8301769763e-01 8.8337991588e-01
7.0000000000e-01 8.9232135276e-01 8.9077373956e-01 1.8352335729e-04 8.9059021620e-01 8.9095726292e-01
7.1000000000e-01 8.9932329568e-01 8.9854956512e-01 1.9131507741e-04 8.9835825004e-01 8.9874088020e-01
7.2000000000e-01 9.0649360084e-01 9.0653743659e-01 2.0371394717e-04 9.0633372265e-01 9.0674115054e-01
7.3000000000e-01 9.1384614235e-01 9.1474940175e-01 2.1967621899e-04 9.1452972553e-01 9.1496907796e-01
7.4000000000e-01 9.2139630836e-01 9.2319853521e-01 2.3813063623e-04 9.2296040457e-01 9.2343666584e-01
7.5000000000e-01 9.2916124266e-01 9.3189909589e-01 2.5811632234e-04 9.3164097956e-01 9.3215721221e-01
7.6000000000e-01 9.3716013550e-01 9.4086671563e-01 2.7882439858e-04 9.4058789123e-01 9.4114554003e-01
7.7000000000e-01 9.4541457639e-01 9.5011862700e-01 2.9958930968e-04 9.4981903769e-01 9.5041821631e-01
7.8000000000e-01 9.5394898545e-01 9.5967394053e-01 3.1986425296e-04 9.5935407628e-01 9.5999380479e-01
7.9000000000e-01 9.6279114537e-01 9.6955398513e-01 3.3919731024e-04 9.6921478782e-01 9.6989318244e-01
8.0000000000e-01 9.7197286358e-01 9.7978272995e-01 3.5721406540e-04 9.7942551588e-01 9.8013994401e-01
8.1000000000e-01 9.8153080485e-01 9.9038731255e-01 3.7360791246e-04 9.9001370464e-01 9.9076092046e-01
8.2000000000e-01 9.9150755002e-01 1.0013987076e+00 3.8813796913e-04 1.0010105697e+00 1.0017868456e+00
8.3000000000e-01 1.0019529587e+00 1.0128525841e+00 4.0063462156e-04 1.0124519495e+00 1.0132532187e+00
8.4000000000e-01 1.0129259472e+00 1.0247904185e+00 4.1101337887e-04 1.0243794052e+00 1.0252014319e+00
8.5000000000e-01 1.0244968436e+00 1.0372609640e+00 4.1929858192e-04 1.0368416654e+00 1.0376802626e+00
8.6000000000e-01 1.0367505601e+00 1.0503222203e+00 4.2565942133e-04 1.0498965608e+00 1.0507478797e+00
8.7000000000e-01 1.0497909481e+00 1.0640441275e+00 4.3046140490e-04 1.0636136661e+00 1.0644745889e+00
8.8000000000e-01 1.0637469099e+00 1.0785123307e+00 4.3433620721e-04 1.0780779945e+00 1.0789466669e+00
8.9000000000e-01 1.0787811888e+00 1.0938335718e+00 4.3827028626e-04 1.0933953016e+00 1.0942718421e+00
9.0000000000e-01 1.0951033836e+00 1.1101436412e+00 4.4370531032e-04 1.1096999359e+00 1.1105873466e+00


==> plots/wzw_su2_k1_00_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.4096879110e-01 5.4133508004e-01 3.9323030660e-05 5.4129575701e-01 5.4137440307e-01
2.0000000000e-02 5.7338034209e-01 5.7412009688e-01 7.8908125703e-05 5.7404118875e-01 5.7419900500e-01
3.0000000000e-02 5.9334109879e-01 5.9443342115e-01 1.1576580588e-04 5.9431765535e-01 5.9454918696e-01
4.0000000000e-02 6.0800341691e-01 6.0942085302e-01 1.4924974717e-04 6.0927160327e-01 6.0957010277e-01
5.0000000000e-02 6.1969017611e-01 6.2140234666e-01 1.7911140658e-04 6.2122323525e-01 6.2158145807e-01
6.0000000000e-02 6.2946067202e-01 6.3143575026e-01 2.0526386164e-04 6.3123048640e-01 6.3164101412e-01
7.0000000000e-02 6.3789017948e-01 6.4009567041e-01 2.2770454516e-04 6.3986796586e-01 6.4032337495e-01
8.0000000000e-02 6.4532713639e-01 6.4773035110e-01 2.4648127545e-04 6.4748386982e-01 6.4797683237e-01
9.0000000000e-02 6.5199909628e-01 6.5456746936e-01 2.6167459754e-04 6.5430579477e-01 6.5482914396e-01
1.0000000000e-01 6.5806312456e-01 6.6076444120e-01 2.7338752476e-04 6.6049105368e-01 6.6103782873e-01
1.1000000000e-01 6.6363234080e-01 6.6643490767e-01 2.8173908228e-04 6.6615316858e-01 6.6671664675e-01
1.2000000000e-01 6.6879100910e-01 6.7166378819e-01 2.8685998806e-04 6.7137692821e-01 6.7195064818e-01
1.3000000000e-01 6.7360364593e-01 6.7651636271e-01 2.8888962072e-04 6.7622747309e-01 6.7680525233e-01
1.4000000000e-01 6.7812078778e-01 6.8104402084e-01 2.8797380603e-04 6.8075604704e-01 6.8133199465e-01
1.5000000000e-01 6.8238279110e-01 6.8528804810e-01 2.8426314745e-04 6.8500378496e-01 6.8557231125e-01
1.6000000000e-01 6.8642242008e-01 6.8928220331e-01 2.7791173223e-04 6.8900429157e-01 6.8956011504e-01
1.7000000000e-01 6.9026665965e-01 6.9305452331e-01 2.6907610486e-04 6.9278544720e-01 6.9332359941e-01
1.8000000000e-01 6.9393801670e-01 6.9662861779e-01 2.5791443645e-04 6.9637070335e-01 6.9688653223e-01
1.9000000000e-01 6.9745547412e-01 7.0002461806e-01 2.4458584075e-04 6.9978003222e-01 7.0026920390e-01
2.0000000000e-01 7.0083520353e-01 7.0325988534e-01 2.2924980292e-04 7.0303063554e-01 7.0348913515e-01
2.1000000000e-01 7.0409110637e-01 7.0634954836e-01 2.1206569622e-04 7.0613748267e-01 7.0656161406e-01
2.2000000000e-01 7.0723523112e-01 7.0930691738e-01 1.9319236877e-04 7.0911372501e-01 7.0950010975e-01
2.3000000000e-01 7.1027809906e-01 7.1214380735e-01 1.7278778708e-04 7.1197101957e-01 7.1231659514e-01
2.4000000000e-01 7.1322896186e-01 7.1487079321e-01 1.5100872626e-04 7.1471978448e-01 7.1502180194e-01
2.5000000000e-01 7.1609600741e-01 7.1749741366e-01 1.2801049933e-04 7.1736940316e-01 7.1762542416e-01
2.6000000000e-01 7.1888652604e-01 7.2003233560e-01 1.0394671967e-04 7.1992838888e-01 7.2013628232e-01
2.7000000000e-01 7.2160704596e-01 7.2248348793e-01 7.8969092560e-05 7.2240451884e-01 7.2256245702e-01
2.8000000000e-01 7.2426344461e-01 7.2485817141e-01 5.3227233952e-05 7.2480494418e-01 7.2491139865e-01
2.9000000000e-01 7.2686104088e-01 7.2716314952e-01 2.6868532089e-05 7.2713628099e-01 7.2719001806e-01
3.0000000000e-01 7.2940467215e-01 7.2940472423e-01 9.6718274693e-08 7.2940462751e-01 7.2940482095e-01
3.1000000000e-01 7.3189875902e-01 7.3158879956e-01 2.7122708804e-05 7.3156167685e-01 7.3161592227e-01
3.2000000000e-01 7.3434736022e-01 7.3372093528e-01 5.4472592084e-05 7.3366646269e-01 7.3377540787e-01
3.3000000000e-01 7.3675421930e-01 7.3580639258e-01 8.1875190206e-05 7.3572451739e-01 7.3588826777e-01
3.4000000000e-01 7.3912280473e-01 7.3785017310e-01 1.0919621726e-04 7.3774097689e-01 7.3795936932e-01
3.5000000000e-01 7.4145634457e-01 7.3985705250e-01 1.3630429494e-04 7.3972074821e-01 7.3999335680e-01
3.6000000000e-01 7.4375785650e-01 7.4183160951e-01 1.6307098293e-04 7.4166853852e-01 7.4199468049e-01
3.7000000000e-01 7.4603017411e-01 7.4377825117e-01 1.8937081825e-04 7.4358888035e-01 7.4396762199e-01
3.8000000000e-01 7.4827597011e-01 7.4570123499e-01 2.1508134570e-04 7.4548615364e-01 7.4591631633e-01
3.9000000000e-01 7.5049777676e-01 7.4760468830e-01 2.4008313751e-04 7.4736460516e-01 7.4784477144e-01
4.0000000000e-01 7.5269800421e-01 7.4949262553e-01 2.6425980222e-04 7.4922836572e-01 7.4975688533e-01
4.1000000000e-01 7.5487895693e-01 7.5136896344e-01 2.8749798277e-04 7.5108146545e-01 7.5165646142e-01
4.2000000000e-01 7.5704284862e-01 7.5323753487e-01 3.0968734404e-04 7.5292784753e-01 7.5354722222e-01
4.3000000000e-01 7.5919181578e-01 7.5510210108e-01 3.3072054995e-04 7.5477138053e-01 7.5543282163e-01
4.4000000000e-01 7.6132793029e-01 7.5696636293e-01 3.5049323045e-04 7.5661586970e-01 7.5731685616e-01
4.5000000000e-01 7.6345321106e-01 7.5883397114e-01 3.6890393848e-04 7.5846506720e-01 7.5920287507e-01
4.6000000000e-01 7.6556963498e-01 7.6070853572e-01 3.8585409744e-04 7.6032268162e-01 7.6109438981e-01
4.7000000000e-01 7.6767914737e-01 7.6259363473e-01 4.0124793949e-04 7.6219238679e-01 7.6299488267e-01
4.8000000000e-01 7.6978367198e-01 7.6449282249e-01 4.1499243557e-04 7.6407783006e-01 7.6490781493e-01
4.9000000000e-01 7.7188512069e-01 7.6640963736e-01 4.2699721803e-04 7.6598264014e-01 7.6683663458e-01
5.0000000000e-01 7.7398540312e-01 7.6834760912e-01 4.3717449749e-04 7.6791043463e-01 7.6878478362e-01
5.1000000000e-01 7.7608643616e-01 7.7031026619e-01 4.4543897599e-04 7.6986482721e-01 7.7075570516e-01
5.2000000000e-01 7.7819015357e-01 7.7230114255e-01 4.5170775992e-04 7.7184943479e-01 7.7275285031e-01
5.3000000000e-01 7.8029851580e-01 7.7432378472e-01 4.5590027719e-04 7.7386788445e-01 7.7477968500e-01
5.4000000000e-01 7.8241352013e-01 7.7638175858e-01 4.5793820587e-04 7.7592382037e-01 7.7683969678e-01
5.5000000000e-01 7.8453721123e-01 7.7847865633e-01 4.5774542470e-04 7.7802091091e-01 7.7893640176e-01
5.6000000000e-01 7.8667169235e-01 7.8061810362e-01 4.5524800141e-04 7.8016285561e-01 7.8107335162e-01
5.7000000000e-01 7.8881913721e-01 7.8280376680e-01 4.5037424321e-04 7.8235339256e-01 7.8325414104e-01
5.8000000000e-01 7.9098180281e-01 7.8503936061e-01 4.4305484738e-04 7.8459630577e-01 7.8548241546e-01
5.9000000000e-01 7.9316204339e-01 7.8732865620e-01 4.3322321278e-04 7.8689543299e-01 7.8776187941e-01
6.0000000000e-01 7.9536232561e-01 7.8967548964e-01 4.2081601127e-04 7.8925467363e-01 7.9009630565e-01
6.1000000000e-01 7.9758524539e-01 7.9208377115e-01 4.0577418556e-04 7.9167799696e-01 7.9248954533e-01
6.2000000000e-01 7.9983354661e-01 7.9455749499e-01 3.8804466301e-04 7.9416945033e-01 7.9494553965e-01
6.3000000000e-01 8.0211014194e-01 7.9710075032e-01 3.6758330734e-04 7.9673316701e-01 7.9746833363e-01
6.4000000000e-01 8.0441813639e-01 7.9971773311e-01 3.4436009311e-04 7.9937337302e-01 8.0006209321e-01
6.5000000000e-01 8.0676085393e-01 8.0241275934e-01 3.1836845911e-04 8.0209439088e-01 8.0273112780e-01
6.6000000000e-01 8.0914186776e-01 8.0519027972e-01 2.8964296842e-04 8.0490063675e-01 8.0547992269e-01
6.7000000000e-01 8.1156503509e-01 8.0805489621e-01 2.5829462664e-04 8.0779660159e-01 8.0831319084e-01
6.8000000000e-01 8.1403453705e-01 8.1101138073e-01 2.2458687080e-04 8.1078679386e-01 8.1123596760e-01
6.9000000000e-01 8.1655492505e-01 8.1406469632e-01 1.8911435102e-04 8.1387558197e-01 8.1425381067e-01
7.0000000000e-01 8.1913117462e-01 8.1722002150e-01 1.5326756837e-04 8.1706675393e-01 8.1737328907e-01
7.1000000000e-01 8.2176874863e-01 8.2048277816e-01 1.2052633705e-04 8.2036225182e-01 8.2060330450e-01
7.2000000000e-01 8.2447367161e-01 8.2385866399e-01 9.9479524372e-05 8.2375918446e-01 8.2395814351e-01
7.3000000000e-01 8.2725261796e-01 8.2735369018e-01 1.0370415365e-04 8.2724998603e-01 8.2745739434e-01
7.4000000000e-01 8.3011301712e-01 8.3097422578e-01 1.3564856975e-04 8.3083857721e-01 8.3110987435e-01
7.5000000000e-01 8.3306317986e-01 8.3472704999e-01 1.8518446841e-04 8.3454186552e-01 8.3491223446e-01
7.6000000000e-01 8.3611245107e-01 8.3861941452e-01 2.4509508855e-04 8.3837431943e-01 8.3886450961e-01
7.7000000000e-01 8.3927139596e-01 8.4265911830e-01 3.1237264830e-04 8.4234674565e-01 8.4297149095e-01
7.8000000000e-01 8.4255202880e-01 8.4685459792e-01 3.8584860599e-04 8.4646874931e-01 8.4724044652e-01
7.9000000000e-01 8.4596809649e-01 8.5121503789e-01 4.6509302410e-04 8.5074994486e-01 8.5168013091e-01
8.0000000000e-01 8.4953543343e-01 8.5575050652e-01 5.5000650837e-04 8.5520050001e-01 8.5630051302e-01
8.1000000000e-01 8.5327241010e-01 8.6047212496e-01 6.4066196047e-04 8.5983146300e-01 8.6111278692e-01
8.2000000000e-01 8.5720050678e-01 8.6539228000e-01 7.3723912590e-04 8.6465504088e-01 8.6612951913e-01
8.3000000000e-01 8.6134505625e-01 8.7052489521e-01 8.3999735706e-04 8.6968489786e-01 8.7136489257e-01
8.4000000000e-01 8.6573621875e-01 8.7588578111e-01 9.4926629735e-04 8.7493651481e-01 8.7683504740e-01
8.5000000000e-01 8.7041028134e-01 8.8149309446e-01 1.0654465564e-03 8.8042764790e-01 8.8255854101e-01
8.6000000000e-01 8.7541141972e-01 8.8736795088e-01 1.1890174579e-03 8.8617893342e-01 8.8855696834e-01
8.7000000000e-01 8.8079413334e-01 8.9353525776e-01 1.3205513780e-03 8.9221470638e-01 8.9485580914e-01
8.8000000000e-01 8.8662668609e-01 9.0002487158e-01 1.4607358283e-03 8.9856413575e-01 9.0148560741e-01
8.9000000000e-01 8.9299609161e-01 9.0687324666e-01 1.6104061020e-03 9.0526284055e-01 9.0848365276e-01
9.0000000000e-01 9.0001555081e-01 9.1412585294e-01 1.7705937018e-03 9.1235525924e-01 9.1589644664e-01


==> plots/wzw_su2_k1_00_histogram_f_z0.500.dat <==
BinCenter Count
7.6510051029e-01 0
7.6549061156e-01 1
7.6588071284e-01 7
7.6627081411e-01 42
7.6666091539e-01 32
7.6705101666e-01 9
7.6744111794e-01 7
7.6783121921e-01 1
7.6822132049e-01 1
7.6861142176e-01 0
7.6900152304e-01 0
7.6939162431e-01 0
7.6978172559e-01 0
7.7017182686e-01 0
7.7056192814e-01 0
7.7095202941e-01 0
7.7134213069e-01 0
7.7173223196e-01 0
7.7212233324e-01 0
7.7251243451e-01 0
7.7290253579e-01 0
7.7329263706e-01 0
7.7368273834e-01 0
7.7407283961e-01 0
7.7446294089e-01 0


==> plots/wzw_su2_k1_00_histogram_g_z0.500.dat <==
BinCenter Count
7.6674524342e-01 0
7.6706313082e-01 1
7.6738101823e-01 1
7.6769890563e-01 7
7.6801679304e-01 29
7.6833468044e-01 32
7.6865256785e-01 17
7.6897045525e-01 5
7.6928834266e-01 7
7.6960623007e-01 1
7.6992411747e-01 0
7.7024200488e-01 0
7.7055989228e-01 0
7.7087777969e-01 0
7.7119566709e-01 0
7.7151355450e-01 0
7.7183144191e-01 0
7.7214932931e-01 0
7.7246721672e-01 0
7.7278510412e-01 0
7.7310299153e-01 0
7.7342087893e-01 0
7.7373876634e-01 0
7.7405665374e-01 0
7.7437454115e-01 0


==> plots/wzw_su2_k1_00_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.4145499887e-01 2.6907419085e-02 2.1454757978e-01 2.6836241795e-01
2.0000000000e-02 3.3401164755e-01 3.7284853669e-02 2.9672679388e-01 3.7129650121e-01
3.0000000000e-02 3.9457332702e-01 4.3953100481e-02 3.5062022654e-01 4.3852642750e-01
4.0000000000e-02 4.3673902550e-01 4.8455212792e-02 3.8828381271e-01 4.8519423830e-01
5.0000000000e-02 4.6617419362e-01 5.1450747725e-02 4.1472344590e-01 5.1762494135e-01
6.0000000000e-02 4.8597541894e-01 5.3309041248e-02 4.3266637769e-01 5.3928446018e-01
7.0000000000e-02 4.9809628042e-01 5.4268418661e-02 4.4382786176e-01 5.5236469908e-01
8.0000000000e-02 5.0388646689e-01 5.4496945576e-02 4.4938952132e-01 5.5838341247e-01
9.0000000000e-02 5.0433939064e-01 5.4120581114e-02 4.5021880952e-01 5.5845997175e-01
1.0000000000e-01 5.0022131912e-01 5.3237989761e-02 4.4698332936e-01 5.5345930888e-01
1.1000000000e-01 4.9214509672e-01 5.1929071145e-02 4.4021602557e-01 5.4407416786e-01
1.2000000000e-01 4.8061519968e-01 5.0260217630e-02 4.3035498205e-01 5.3087541731e-01
1.3000000000e-01 4.6605677821e-01 4.8287731789e-02 4.1776904642e-01 5.1434451000e-01
1.4000000000e-01 4.4883519693e-01 4.6060144658e-02 4.0277505227e-01 4.9489534159e-01
1.5000000000e-01 4.2926965432e-01 4.3619844461e-02 3.8564980986e-01 4.7288949878e-01
1.6000000000e-01 4.0764295966e-01 4.1004254928e-02 3.6663870473e-01 4.4864721458e-01
1.7000000000e-01 3.8420872973e-01 3.8246709197e-02 3.4596202053e-01 4.2245543892e-01
1.8000000000e-01 3.5919680146e-01 3.5377111911e-02 3.2381968955e-01 3.9457391338e-01
1.9000000000e-01 3.3281737942e-01 3.2422450171e-02 3.0039492925e-01 3.6523982959e-01
2.0000000000e-01 3.0526426590e-01 2.9407194271e-02 2.7585707163e-01 3.3467146017e-01
2.1000000000e-01 2.7671741295e-01 2.6353616466e-02 2.5036379648e-01 3.0307102942e-01
2.2000000000e-01 2.4734496404e-01 2.3282047743e-02 2.2406291629e-01 2.7062701178e-01
2.3000000000e-01 2.1730490573e-01 2.0211086992e-02 1.9709381874e-01 2.3751599273e-01
2.4000000000e-01 1.8674641713e-01 1.7157773095e-02 1.6958864403e-01 2.0390419023e-01
2.5000000000e-01 1.5581098177e-01 1.4137727812e-02 1.4167325396e-01 1.6994870959e-01
2.6000000000e-01 1.2463331096e-01 1.1165275379e-02 1.1346803558e-01 1.3579858634e-01
2.7000000000e-01 9.3342115330e-02 8.2535433923e-03 8.5088571938e-02 1.0159565872e-01
2.8000000000e-01 6.2060753347e-02 5.4145486051e-03 5.6646204742e-02 6.7475301952e-02
2.9000000000e-01 3.0907778744e-02 2.6592714895e-03 2.8248507255e-02 3.3567050234e-02
3.0000000000e-01 -2.5956469218e-06 7.1478010676e-06 -9.7434479894e-06 4.5521541459e-06
3.1000000000e-01 -3.0560103960e-02 2.5610738618e-03 -3.3121177822e-02 -2.7999030098e-02
3.2000000000e-01 -6.0658092286e-02 5.0088260433e-03 -6.5666918329e-02 -5.5649266243e-02
3.3000000000e-01 -9.0193233822e-02 7.3381990187e-03 -9.7531432840e-02 -8.2855034803e-02
3.4000000000e-01 -1.1906528708e-01 9.5426134611e-03 -1.2860790054e-01 -1.0952267362e-01
3.5000000000e-01 -1.4717689146e-01 1.1616257969e-02 -1.5879314943e-01 -1.3556063349e-01
3.6000000000e-01 -1.7443339546e-01 1.3554060130e-02 -1.8798745559e-01 -1.6087933533e-01
3.7000000000e-01 -2.0074271392e-01 1.5351662161e-02 -2.1609437608e-01 -1.8539105176e-01
3.8000000000e-01 -2.2601521098e-01 1.7005399639e-02 -2.4302061062e-01 -2.0900981134e-01
3.9000000000e-01 -2.5016360659e-01 1.8512282892e-02 -2.6867588949e-01 -2.3165132370e-01
4.0000000000e-01 -2.7310290439e-01 1.9869980772e-02 -2.9297288516e-01 -2.5323292362e-01
4.1000000000e-01 -2.9475033948e-01 2.1076806652e-02 -3.1582714614e-01 -2.7367353283e-01
4.2000000000e-01 -3.1502534497e-01 2.2131706526e-02 -3.3715705150e-01 -2.9289363845e-01
4.3000000000e-01 -3.3384953637e-01 2.3034249183e-02 -3.5688378555e-01 -3.1081528719e-01
4.4000000000e-01 -3.5114671329e-01 2.3784618508e-02 -3.7493133180e-01 -3.2736209478e-01
4.5000000000e-01 -3.6684287820e-01 2.4383608027e-02 -3.9122648623e-01 -3.4245927018e-01
4.6000000000e-01 -3.8086627215e-01 2.4832617950e-02 -4.0569889010e-01 -3.5603365420e-01
4.7000000000e-01 -3.9314742765e-01 2.5133655080e-02 -4.1828108273e-01 -3.6801377257e-01
4.8000000000e-01 -4.0361923929e-01 2.5289336156e-02 -4.2890857544e-01 -3.7832990313e-01
4.9000000000e-01 -4.1221705256e-01 2.5302895400e-02 -4.3751994796e-01 -3.8691415716e-01
5.0000000000e-01 -4.1887877215e-01 2.5178197415e-02 -4.4405696957e-01 -3.9370057474e-01
5.1000000000e-01 -4.2354499068e-01 2.4919756965e-02 -4.4846474764e-01 -3.9862523371e-01
5.2000000000e-01 -4.2615913960e-01 2.4532767858e-02 -4.5069190746e-01 -4.0162637174e-01
5.3000000000e-01 -4.2666766416e-01 2.4023143996e-02 -4.5069080816e-01 -4.0264452017e-01
5.4000000000e-01 -4.2502022463e-01 2.3397576968e-02 -4.4841780160e-01 -4.0162264766e-01
5.5000000000e-01 -4.2116992658e-01 2.2663616404e-02 -4.4383354298e-01 -3.9850631017e-01
5.6000000000e-01 -4.1507358347e-01 2.1829781961e-02 -4.3690336543e-01 -3.9324380151e-01
5.7000000000e-01 -4.0669201539e-01 2.0905719731e-02 -4.2759773512e-01 -3.8578629566e-01
5.8000000000e-01 -3.9599038839e-01 1.9902421388e-02 -4.1589280978e-01 -3.7608796701e-01
5.9000000000e-01 -3.8293859991e-01 1.8832532198e-02 -4.0177113211e-01 -3.6410606771e-01
6.0000000000e-01 -3.6751171650e-01 1.7710784295e-02 -3.8522250080e-01 -3.4980093221e-01
6.1000000000e-01 -3.4969047151e-01 1.6554603533e-02 -3.6624507504e-01 -3.3313586798e-01
6.2000000000e-01 -3.2946183145e-01 1.5384946965e-02 -3.4484677841e-01 -3.1407688448e-01
6.3000000000e-01 -3.0681964185e-01 1.4227418513e-02 -3.2104706037e-01 -2.9259222334e-01
6.4000000000e-01 -2.8176536522e-01 1.3113643019e-02 -2.9487900824e-01 -2.6865172221e-01
6.5000000000e-01 -2.5430892630e-01 1.2082666557e-02 -2.6639159286e-01 -2.4222625974e-01
6.6000000000e-01 -2.2446968300e-01 1.1181651389e-02 -2.3565133439e-01 -2.1328803162e-01
6.7000000000e-01 -1.9227754529e-01 1.0464273854e-02 -2.0274181914e-01 -1.8181327143e-01
6.8000000000e-01 -1.5777426880e-01 9.9845109870e-03 -1.6775877979e-01 -1.4778975782e-01
6.9000000000e-01 -1.2101495644e-01 9.7846895689e-03 -1.3079964601e-01 -1.1123026687e-01
7.0000000000e-01 -8.2069808293e-02 9.8815299522e-03 -9.1951338245e-02 -7.2188278340e-02
7.1000000000e-01 -4.1026170140e-02 1.0259016533e-02 -5.1285186673e-02 -3.0767153608e-02
7.2000000000e-01 2.0090569765e-03 1.0873876728e-02 -8.8648197516e-03 1.2882933705e-02
7.3000000000e-01 4.6906567926e-02 1.1669258041e-02 3.5237309885e-02 5.8575825967e-02
7.4000000000e-01 9.3511266452e-02 1.2587484420e-02 8.0923782032e-02 1.0609875087e-01
7.5000000000e-01 1.4163821409e-01 1.3577159654e-02 1.2806105443e-01 1.5521537374e-01
7.6000000000e-01 1.9106775336e-01 1.4595281723e-02 1.7647247164e-01 2.0566303508e-01
7.7000000000e-01 2.4153959584e-01 1.5606749956e-02 2.2593284588e-01 2.5714634579e-01
7.8000000000e-01 2.9274560072e-01 1.6583047154e-02 2.7616255356e-01 3.0932864787e-01
7.9000000000e-01 3.4432088112e-01 1.7500960763e-02 3.2681992036e-01 3.6182184188e-01
8.0000000000e-01 3.9583275218e-01 1.8341644553e-02 3.7749110762e-01 4.1417439673e-01
8.1000000000e-01 4.4676686192e-01 1.9090080990e-02 4.2767678093e-01 4.6585694291e-01
8.2000000000e-01 4.9650959871e-01 1.9734933884e-02 4.7677466483e-01 5.1624453260e-01
8.3000000000e-01 5.4432550936e-01 2.0268782581e-02 5.2405672678e-01 5.6459429194e-01
8.4000000000e-01 5.8932792974e-01 2.0688757125e-02 5.6863917261e-01 6.1001668686e-01
8.5000000000e-01 6.3044022476e-01 2.0997629669e-02 6.0944259509e-01 6.5143785443e-01
8.6000000000e-01 6.6634378909e-01 2.1205449907e-02 6.4513833918e-01 6.8754923899e-01
8.7000000000e-01 6.9540698253e-01 2.1331825252e-02 6.7407515728e-01 7.1673880778e-01
8.8000000000e-01 7.1558594162e-01 2.1408904274e-02 6.9417703734e-01 7.3699484589e-01
8.9000000000e-01 7.2428274487e-01 2.1484955245e-02 7.0279778963e-01 7.4576770012e-01
9.0000000000e-01 7.1813681543e-01 2.1628036412e-02 6.9650877901e-01 7.3976485184e-01


==> plots/wzw_su2_k1_00_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.3806661399e-02 2.6353887140e-03 2.1171272685e-02 2.6442050113e-02
2.0000000000e-02 4.7088425026e-02 5.1782684342e-03 4.1910156591e-02 5.2266693460e-02
3.0000000000e-02 6.8658411654e-02 7.5001907583e-03 6.1158220896e-02 7.6158602412e-02
4.0000000000e-02 8.8279490118e-02 9.5792350697e-03 7.8700255048e-02 9.7858725188e-02
5.0000000000e-02 1.0586441329e-01 1.1410327915e-02 9.4454085377e-02 1.1727474121e-01
6.0000000000e-02 1.2138555192e-01 1.2995030003e-02 1.0839052191e-01 1.3438058192e-01
7.0000000000e-02 1.3484621235e-01 1.4338266564e-02 1.2050794579e-01 1.4918447892e-01
8.0000000000e-02 1.4626832139e-01 1.5446911755e-02 1.3082140963e-01 1.6171523314e-01
9.0000000000e-02 1.5568615999e-01 1.6329061477e-02 1.3935709852e-01 1.7201522147e-01
1.0000000000e-01 1.6314279676e-01 1.6993614924e-02 1.4614918184e-01 1.8013641169e-01
1.1000000000e-01 1.6868788769e-01 1.7450013187e-02 1.5123787451e-01 1.8613790088e-01
1.2000000000e-01 1.7237623333e-01 1.7708065434e-02 1.5466816789e-01 1.9008429876e-01
1.3000000000e-01 1.7426678575e-01 1.7777827421e-02 1.5648895833e-01 1.9204461317e-01
1.4000000000e-01 1.7442193772e-01 1.7669513096e-02 1.5675242462e-01 1.9209145082e-01
1.5000000000e-01 1.7290699678e-01 1.7393428084e-02 1.5551356870e-01 1.9030042486e-01
1.6000000000e-01 1.6978978505e-01 1.6959918198e-02 1.5282986685e-01 1.8674970325e-01
1.7000000000e-01 1.6514032715e-01 1.6379328633e-02 1.4876099852e-01 1.8151965579e-01
1.8000000000e-01 1.5903060142e-01 1.5661970946e-02 1.4336863047e-01 1.7469257236e-01
1.9000000000e-01 1.5153433768e-01 1.4818095890e-02 1.3671624179e-01 1.6635243357e-01
2.0000000000e-01 1.4272684988e-01 1.3857870718e-02 1.2886897917e-01 1.5658472060e-01
2.1000000000e-01 1.3268489520e-01 1.2791359999e-02 1.1989353520e-01 1.4547625520e-01
2.2000000000e-01 1.2148655354e-01 1.1628509240e-02 1.0985804430e-01 1.3311506278e-01
2.3000000000e-01 1.0921112299e-01 1.0379130778e-02 9.8831992215e-02 1.1959025377e-01
2.4000000000e-01 9.5939027761e-02 9.0528915659e-03 8.6886136195e-02 1.0499191933e-01
2.5000000000e-01 8.1751735940e-02 7.6593025490e-03 7.4092433391e-02 8.9411038489e-02
2.6000000000e-01 6.6731685136e-02 6.2077093985e-03 6.0523975738e-02 7.2939394535e-02
2.7000000000e-01 5.0962214270e-02 4.7072844425e-03 4.6254929828e-02 5.5669498713e-02
2.8000000000e-01 3.4527500248e-02 3.1670197003e-03 3.1360480547e-02 3.7694519948e-02
2.9000000000e-01 1.7512498431e-02 1.5957213698e-03 1.5916777061e-02 1.9108219801e-02
3.0000000000e-01 2.8859914962e-06 3.9709207509e-06 -1.0849292547e-06 6.8569122470e-06
3.1000000000e-01 -1.7914992615e-02 1.6057333367e-03 -1.9520725952e-02 -1.6309259279e-02
3.2000000000e-01 -3.6154178733e-02 3.2192446532e-03 -3.9373423386e-02 -3.2934934079e-02
3.3000000000e-01 -5.4627151735e-02 4.8305308835e-03 -5.9457682618e-02 -4.9796620851e-02
3.4000000000e-01 -7.3245880956e-02 6.4317832248e-03 -7.9677664180e-02 -6.6814097731e-02
3.5000000000e-01 -9.1921877821e-02 8.0154012778e-03 -9.9937279099e-02 -8.3906476544e-02
3.6000000000e-01 -1.1056624867e-01 9.5739937404e-03 -1.2014024241e-01 -1.0099225493e-01
3.7000000000e-01 -1.2908974875e-01 1.1100379064e-02 -1.4019012782e-01 -1.1798936969e-01
3.8000000000e-01 -1.4740283783e-01 1.2587585623e-02 -1.5999042345e-01 -1.3481525221e-01
3.9000000000e-01 -1.6541573796e-01 1.4028851370e-02 -1.7944458934e-01 -1.5138688659e-01
4.0000000000e-01 -1.8303849388e-01 1.5417622954e-02 -1.9845611684e-01 -1.6762087093e-01
4.1000000000e-01 -2.0018103656e-01 1.6747554331e-02 -2.1692859089e-01 -1.8343348223e-01
4.2000000000e-01 -2.1675325051e-01 1.8012504860e-02 -2.3476575537e-01 -1.9874074565e-01
4.3000000000e-01 -2.3266504547e-01 1.9206536901e-02 -2.5187158237e-01 -2.1345850857e-01
4.4000000000e-01 -2.4782643319e-01 2.0323912918e-02 -2.6815034611e-01 -2.2750252027e-01
4.5000000000e-01 -2.6214760996e-01 2.1359092111e-02 -2.8350670207e-01 -2.4078851784e-01
4.6000000000e-01 -2.7553904589e-01 2.2306726592e-02 -2.9784577248e-01 -2.5323231930e-01
4.7000000000e-01 -2.8791158184e-01 2.3161657142e-02 -3.1107323898e-01 -2.6474992469e-01
4.8000000000e-01 -2.9917653496e-01 2.3918908579e-02 -3.2309544354e-01 -2.7525762639e-01
4.9000000000e-01 -3.0924581436e-01 2.4573684818e-02 -3.3381949918e-01 -2.8467212954e-01
5.0000000000e-01 -3.1803204791e-01 2.5121363696e-02 -3.4315341160e-01 -2.9291068421e-01
5.1000000000e-01 -3.2544872218e-01 2.5557491696e-02 -3.5100621388e-01 -2.9989123049e-01
5.2000000000e-01 -3.3141033709e-01 2.5877778763e-02 -3.5728811585e-01 -3.0553255833e-01
5.3000000000e-01 -3.3583257741e-01 2.6078093479e-02 -3.6191067089e-01 -3.0975448393e-01
5.4000000000e-01 -3.3863250378e-01 2.6154458993e-02 -3.6478696277e-01 -3.1247804478e-01
5.5000000000e-01 -3.3972876577e-01 2.6103050308e-02 -3.6583181608e-01 -3.1362571546e-01
5.6000000000e-01 -3.3904184065e-01 2.5920193813e-02 -3.6496203446e-01 -3.1312164684e-01
5.7000000000e-01 -3.3649430143e-01 2.5602370419e-02 -3.6209667184e-01 -3.1089193101e-01
5.8000000000e-01 -3.3201111894e-01 2.5146224425e-02 -3.5715734336e-01 -3.0686489451e-01
5.9000000000e-01 -3.2552000323e-01 2.4548581488e-02 -3.5006858472e-01 -3.0097142174e-01
6.0000000000e-01 -3.1695179057e-01 2.3806481187e-02 -3.4075827176e-01 -2.9314530939e-01
6.1000000000e-01 -3.0624088363e-01 2.2917233427e-02 -3.2915811706e-01 -2.8332365020e-01
6.2000000000e-01 -2.9332575367e-01 2.1878514695e-02 -3.1520426836e-01 -2.7144723897e-01
6.3000000000e-01 -2.7814951550e-01 2.0688533114e-02 -2.9883804862e-01 -2.5746098239e-01
6.4000000000e-01 -2.6066058800e-01 1.9346316832e-02 -2.8000690483e-01 -2.4131427117e-01
6.5000000000e-01 -2.4081345548e-01 1.7852234250e-02 -2.5866568973e-01 -2.2296122123e-01
6.6000000000e-01 -2.1856954886e-01 1.6208975307e-02 -2.3477852416e-01 -2.0236057355e-01
6.7000000000e-01 -1.9389826919e-01 1.4423514141e-02 -2.0832178333e-01 -1.7947475505e-01
6.8000000000e-01 -1.6677818155e-01 1.2511337028e-02 -1.7928951858e-01 -1.5426684452e-01
6.9000000000e-01 -1.3719841348e-01 1.0506414429e-02 -1.4770482791e-01 -1.2669199905e-01
7.0000000000e-01 -1.0516030060e-01 8.4872214081e-03 -1.1364752201e-01 -9.6673079196e-02
7.1000000000e-01 -7.0679332225e-02 6.6495621637e-03 -7.7328894388e-02 -6.4029770061e-02
7.2000000000e-01 -3.3787463299e-02 5.4769047460e-03 -3.9264368045e-02 -2.8310558553e-02
7.3000000000e-01 5.4641233011e-03 5.7256774885e-03 -2.6155418744e-04 1.1189800790e-02
7.4000000000e-01 4.7001697572e-02 7.5081246662e-03 3.9493572906e-02 5.4509822238e-02
7.5000000000e-01 9.0724969212e-02 1.0245900699e-02 8.0479068513e-02 1.0097086991e-01
7.6000000000e-01 1.3650220322e-01 1.3538301459e-02 1.2296390176e-01 1.5004050468e-01
7.7000000000e-01 1.8416423260e-01 1.7219005464e-02 1.6694522713e-01 2.0138323806e-01
7.8000000000e-01 2.3349706231e-01 2.1222258650e-02 2.1227480366e-01 2.5471932096e-01
7.9000000000e-01 2.8423265644e-01 2.5522294310e-02 2.5871036213e-01 3.0975495075e-01
8.0000000000e-01 3.3603735726e-01 3.0111002424e-02 3.0592635484e-01 3.6614835969e-01
8.1000000000e-01 3.8849718225e-01 3.4989242775e-02 3.5350793948e-01 4.2348642503e-01
8.2000000000e-01 4.4109895233e-01 4.0163193816e-02 4.0093575851e-01 4.8126214614e-01
8.3000000000e-01 4.9320577637e-01 4.5642754161e-02 4.4756302221e-01 5.3884853053e-01
8.4000000000e-01 5.4402477671e-01 5.1440882366e-02 4.9258389434e-01 5.9546565907e-01
8.5000000000e-01 5.9256396368e-01 5.7573429547e-02 5.3499053413e-01 6.5013739323e-01
8.6000000000e-01 6.3757364310e-01 6.4059284919e-02 5.7351435818e-01 7.0163292802e-01
8.7000000000e-01 6.7746529658e-01 7.0920775808e-02 6.0654452077e-01 7.4838607239e-01
8.8000000000e-01 7.1019684183e-01 7.8184333918e-02 6.3201250791e-01 7.8838117574e-01
8.9000000000e-01 7.3310629398e-01 8.5881498953e-02 6.4722479502e-01 8.1898779293e-01
9.0000000000e-01 7.4266363106e-01 9.4050404696e-02 6.4861322636e-01 8.3671403575e-01


==> plots/wzw_su2_k1_0h_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.6334850965e-01 3.6450609484e-01 1.3091761691e-04 3.6437517722e-01 3.6463701246e-01
2.0000000000e-02 3.7662731428e-01 3.7823317958e-01 1.8512869902e-04 3.7804805088e-01 3.7841830828e-01
3.0000000000e-02 3.8294426590e-01 3.8484482938e-01 2.2098839338e-04 3.8462384099e-01 3.8506581778e-01
4.0000000000e-02 3.8649226220e-01 3.8859984476e-01 2.4585650636e-04 3.8835398826e-01 3.8884570127e-01
5.0000000000e-02 3.8856812518e-01 3.9082231297e-01 2.6293524027e-04 3.9055937772e-01 3.9108524821e-01
6.0000000000e-02 3.8973983184e-01 3.9209497592e-01 2.7404545549e-04 3.9182093046e-01 3.9236902137e-01
7.0000000000e-02 3.9030486966e-01 3.9272454286e-01 2.8037858317e-04 3.9244416428e-01 3.9300492144e-01
8.0000000000e-02 3.9043746502e-01 3.9289154714e-01 2.8278555941e-04 3.9260876158e-01 3.9317433270e-01
9.0000000000e-02 3.9024782451e-01 3.9271079234e-01 2.8191153906e-04 3.9242888080e-01 3.9299270388e-01
1.0000000000e-01 3.8980971130e-01 3.9225955536e-01 2.7826716679e-04 3.9198128819e-01 3.9253782252e-01
1.1000000000e-01 3.8917467883e-01 3.9159217670e-01 2.7226983832e-04 3.9131990686e-01 3.9186444654e-01
1.2000000000e-01 3.8838001009e-01 3.9074821701e-01 2.6426926480e-04 3.9048394774e-01 3.9101248627e-01
1.3000000000e-01 3.8745342262e-01 3.8975730157e-01 2.5456417505e-04 3.8950273740e-01 3.9001186575e-01
1.4000000000e-01 3.8641599611e-01 3.8864214143e-01 2.4341370426e-04 3.8839872773e-01 3.8888555513e-01
1.5000000000e-01 3.8528406858e-01 3.8742049447e-01 2.3104543739e-04 3.8718944903e-01 3.8765153991e-01
1.6000000000e-01 3.8407050653e-01 3.8610648205e-01 2.1766125961e-04 3.8588882080e-01 3.8632414331e-01
1.7000000000e-01 3.8278558046e-01 3.8471149855e-01 2.0344171954e-04 3.8450805683e-01 3.8491494027e-01
1.8000000000e-01 3.8143758336e-01 3.8324485535e-01 1.8854935399e-04 3.8305630599e-01 3.8343340470e-01
1.9000000000e-01 3.8003327714e-01 3.8171424681e-01 1.7313126920e-04 3.8154111554e-01 3.8188737808e-01
2.0000000000e-01 3.7857822094e-01 3.8012609367e-01 1.5732117794e-04 3.7996877249e-01 3.8028341485e-01
2.1000000000e-01 3.7707701666e-01 3.7848580054e-01 1.4124103045e-04 3.7834455951e-01 3.7862704157e-01
2.2000000000e-01 3.7553349530e-01 3.7679795172e-01 1.2500233723e-04 3.7667294938e-01 3.7692295406e-01
2.3000000000e-01 3.7395086024e-01 3.7506646218e-01 1.0870725432e-04 3.7495775493e-01 3.7517516944e-01
2.4000000000e-01 3.7233179874e-01 3.7329469538e-01 9.2449483223e-05 3.7320224590e-01 3.7338714487e-01
2.5000000000e-01 3.7067856968e-01 3.7148555611e-01 7.6315025206e-05 3.7140924109e-01 3.7156187114e-01
2.6000000000e-01 3.6899307314e-01 3.6964156446e-01 6.0382821689e-05 3.6958118164e-01 3.6970194729e-01
2.7000000000e-01 3.6727690625e-01 3.6776491520e-01 4.4725312975e-05 3.6772018989e-01 3.6780964051e-01
2.8000000000e-01 3.6553140815e-01 3.6585752584e-01 2.9408981011e-05 3.6582811685e-01 3.6588693482e-01
2.9000000000e-01 3.6375769662e-01 3.6392107581e-01 1.4495324005e-05 3.6390658048e-01 3.6393557113e-01
3.0000000000e-01 3.6195669801e-01 3.6195703861e-01 3.1706192526e-07 3.6195672155e-01 3.6195735568e-01
3.1000000000e-01 3.6012917180e-01 3.5996670830e-01 1.3921806048e-05 3.5995278650e-01 3.5998063011e-01
3.2000000000e-01 3.5827573090e-01 3.5795122142e-01 2.7319073375e-05 3.5792390235e-01 3.5797854050e-01
3.3000000000e-01 3.5639685853e-01 3.5591157526e-01 4.0124086151e-05 3.5587145117e-01 3.5595169935e-01
3.4000000000e-01 3.5449292212e-01 3.5384864306e-01 5.2299421932e-05 3.5379634364e-01 3.5390094248e-01
3.5000000000e-01 3.5256418497e-01 3.5176318673e-01 6.3812551789e-05 3.5169937418e-01 3.5182699928e-01
3.6000000000e-01 3.5061081593e-01 3.4965586746e-01 7.4635104446e-05 3.4958123236e-01 3.4973050256e-01
3.7000000000e-01 3.4863289740e-01 3.4752725457e-01 8.4742652503e-05 3.4744251192e-01 3.4761199722e-01
3.8000000000e-01 3.4663043200e-01 3.4537783292e-01 9.4114579178e-05 3.4528371834e-01 3.4547194750e-01
3.9000000000e-01 3.4460334806e-01 3.4320800898e-01 1.0273397542e-04 3.4310527501e-01 3.4331074296e-01
4.0000000000e-01 3.4255150401e-01 3.4101811589e-01 1.1058755673e-04 3.4090752833e-01 3.4112870345e-01
4.1000000000e-01 3.4047469205e-01 3.3880841748e-01 1.1766559640e-04 3.3869075188e-01 3.3892608307e-01
4.2000000000e-01 3.3837264087e-01 3.3657911151e-01 1.2396187412e-04 3.3645514964e-01 3.3670307338e-01
4.3000000000e-01 3.3624501780e-01 3.3433033216e-01 1.2947363980e-04 3.3420085852e-01 3.3445980580e-01
4.4000000000e-01 3.3409143029e-01 3.3206215179e-01 1.3420159307e-04 3.3192795020e-01 3.3219635339e-01
4.5000000000e-01 3.3191142686e-01 3.2977458214e-01 1.3814987934e-04 3.2963643226e-01 3.2991273202e-01
4.6000000000e-01 3.2970449745e-01 3.2746757490e-01 1.4132610414e-04 3.2732624879e-01 3.2760890100e-01
4.7000000000e-01 3.2747007337e-01 3.2514102175e-01 1.4374136780e-04 3.2499728039e-01 3.2528476312e-01
4.8000000000e-01 3.2520752670e-01 3.2279475391e-01 1.4541032343e-04 3.2264934358e-01 3.2294016423e-01
4.9000000000e-01 3.2291616924e-01 3.2042854106e-01 1.4635126201e-04 3.2028218980e-01 3.2057489232e-01
5.0000000000e-01 3.2059525105e-01 3.1804208987e-01 1.4658622955e-04 3.1789550364e-01 3.1818867610e-01
5.1000000000e-01 3.1824395842e-01 3.1563504191e-01 1.4614118232e-04 3.1548890072e-01 3.1578118309e-01
5.2000000000e-01 3.1586141149e-01 3.1320697102e-01 1.4504618796e-04 3.1306192483e-01 3.1335201721e-01
5.3000000000e-01 3.1344666123e-01 3.1075738016e-01 1.4333568153e-04 3.1061404448e-01 3.1090071584e-01
5.4000000000e-01 3.1099868605e-01 3.0828569757e-01 1.4104878777e-04 3.0814464878e-01 3.0842674636e-01
5.5000000000e-01 3.0851638770e-01 3.0579127233e-01 1.3822972185e-04 3.0565304261e-01 3.0592950205e-01
5.6000000000e-01 3.0599858665e-01 3.0327336915e-01 1.3492828212e-04 3.0313844086e-01 3.0340829743e-01
5.7000000000e-01 3.0344401678e-01 3.0073116240e-01 1.3120044691e-04 3.0059996195e-01 3.0086236285e-01
5.8000000000e-01 3.0085131934e-01 2.9816372925e-01 1.2710908300e-04 2.9803662016e-01 2.9829083833e-01
5.9000000000e-01 2.9821903609e-01 2.9557004176e-01 1.2272476102e-04 2.9544731700e-01 2.9569276652e-01
6.0000000000e-01 2.9554560152e-01 2.9294895796e-01 1.1812664828e-04 2.9283083131e-01 2.9306708461e-01
6.1000000000e-01 2.9282933409e-01 2.9029921152e-01 1.1340340351e-04 2.9018580812e-01 2.9041261493e-01
6.2000000000e-01 2.9006842622e-01 2.8761940008e-01 1.0865391844e-04 2.8751074616e-01 2.8772805400e-01
6.3000000000e-01 2.8726093304e-01 2.8490797180e-01 1.0398762663e-04 2.8480398418e-01 2.8501195943e-01
6.4000000000e-01 2.8440475958e-01 2.8216321006e-01 9.9523925028e-05 2.8206368613e-01 2.8226273398e-01
6.5000000000e-01 2.8149764618e-01 2.7938321578e-01 9.5390051519e-05 2.7928782573e-01 2.7947860584e-01
6.6000000000e-01 2.7853715198e-01 2.7656588726e-01 9.1716614815e-05 2.7647417064e-01 2.7665760387e-01
6.7000000000e-01 2.7552063589e-01 2.7370889669e-01 8.8630057125e-05 2.7362026664e-01 2.7379752675e-01
6.8000000000e-01 2.7244523495e-01 2.7080966322e-01 8.6241887158e-05 2.7072342134e-01 2.7089590511e-01
6.9000000000e-01 2.6930783937e-01 2.6786532146e-01 8.4635694376e-05 2.6778068577e-01 2.6794995715e-01
7.0000000000e-01 2.6610506375e-01 2.6487268485e-01 8.3854474100e-05 2.6478883038e-01 2.6495653933e-01
7.1000000000e-01 2.6283321376e-01 2.6182820275e-01 8.3891792847e-05 2.6174431096e-01 2.6191209454e-01
7.2000000000e-01 2.5948824736e-01 2.5872790988e-01 8.4689786020e-05 2.5864322009e-01 2.5881259966e-01
7.3000000000e-01 2.5606572948e-01 2.5556736652e-01 8.6144750160e-05 2.5548122177e-01 2.5565351127e-01
7.4000000000e-01 2.5256077875e-01 2.5234158737e-01 8.8118379815e-05 2.5225346899e-01 2.5242970575e-01
7.5000000000e-01 2.4896800461e-01 2.4904495636e-01 9.0451159811e-05 2.4895450520e-01 2.4913540752e-01
7.6000000000e-01 2.4528143247e-01 2.4567112394e-01 9.2974706644e-05 2.4557814923e-01 2.4576409864e-01
7.7000000000e-01 2.4149441429e-01 2.4221288252e-01 9.5521288281e-05 2.4211736123e-01 2.4230840381e-01
7.8000000000e-01 2.3759952068e-01 2.3866201405e-01 9.7930259793e-05 2.3856408379e-01 2.3875994431e-01
7.9000000000e-01 2.3358841002e-01 2.3500910198e-01 1.0005211271e-04 2.3490904987e-01 2.3510915410e-01
8.0000000000e-01 2.2945166809e-01 2.3124329724e-01 1.0175121854e-04 2.3114154602e-01 2.3134504846e-01
8.1000000000e-01 2.2517860991e-01 2.2735202393e-01 1.0290840649e-04 2.2724911553e-01 2.2745493234e-01
8.2000000000e-01 2.2075703234e-01 2.2332060516e-01 1.0342452072e-04 2.2321718064e-01 2.2342402968e-01
8.3000000000e-01 2.1617290175e-01 2.1913178152e-01 1.0322624725e-04 2.1902855528e-01 2.1923500777e-01
8.4000000000e-01 2.1140995479e-01 2.1476508298e-01 1.0227592397e-04 2.1466280706e-01 2.1486735890e-01
8.5000000000e-01 2.0644918107e-01 2.1019599717e-01 1.0058787309e-04 2.1009540930e-01 2.1029658504e-01
8.6000000000e-01 2.0126814237e-01 2.0539484943e-01 9.8255090353e-05 2.0529659434e-01 2.0549310452e-01
8.7000000000e-01 1.9584006095e-01 2.0032526562e-01 9.5491597518e-05 2.0022977402e-01 2.0042075721e-01
8.8000000000e-01 1.9013257429e-01 1.9494201627e-01 9.2695681738e-05 1.9484932059e-01 1.9503471195e-01
8.9000000000e-01 1.8410599506e-01 1.8918791690e-01 9.0531793499e-05 1.8909738510e-01 1.8927844869e-01
9.0000000000e-01 1.7771081473e-01 1.8298924074e-01 9.0001606523e-05 1.8289923913e-01 1.8307924234e-01


==> plots/wzw_su2_k1_0h_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 2.7116400888e-02 2.7142251086e-02 2.0062357711e-06 2.7140244850e-02 2.7144257322e-02
2.0000000000e-02 4.0748886279e-02 4.0822668094e-02 5.6833913385e-06 4.0816984703e-02 4.0828351485e-02
3.0000000000e-02 5.1776124329e-02 5.1909460355e-02 1.0193405752e-05 5.1899266949e-02 5.1919653760e-02
4.0000000000e-02 6.1420817954e-02 6.1620455122e-02 1.5146089088e-05 6.1605309032e-02 6.1635601211e-02
5.0000000000e-02 7.0171863574e-02 7.0441261002e-02 2.0282147081e-05 7.0420978855e-02 7.0461543149e-02
6.0000000000e-02 7.8285316030e-02 7.8625454517e-02 2.5410436058e-05 7.8600044081e-02 7.8650864953e-02
7.0000000000e-02 8.5915739351e-02 8.6325626872e-02 3.0383085928e-05 8.6295243786e-02 8.6356009958e-02
8.0000000000e-02 9.3165178094e-02 9.3642203853e-02 3.5082895224e-05 9.3607120958e-02 9.3677286748e-02
9.0000000000e-02 1.0010533017e-01 1.0064553184e-01 3.9415966497e-05 1.0060611587e-01 1.0068494781e-01
1.0000000000e-01 1.0678894410e-01 1.0738722048e-01 4.3306971538e-05 1.0734391351e-01 1.0743052745e-01
1.1000000000e-01 1.1325623187e-01 1.1390651878e-01 4.6695887792e-05 1.1385982289e-01 1.1395321466e-01
1.2000000000e-01 1.1953873148e-01 1.2023415172e-01 4.9535625286e-05 1.2018461610e-01 1.2028368735e-01
1.3000000000e-01 1.2566176087e-01 1.2639475506e-01 5.1790225889e-05 1.2634296484e-01 1.2644654529e-01
1.4000000000e-01 1.3164604536e-01 1.3240848824e-01 5.3433448204e-05 1.3235505479e-01 1.3246192169e-01
1.5000000000e-01 1.3750883594e-01 1.3829214131e-01 5.4447622379e-05 1.3823769368e-01 1.3834658893e-01
1.6000000000e-01 1.4326470083e-01 1.4405991747e-01 5.4822699885e-05 1.4400509477e-01 1.4411474017e-01
1.7000000000e-01 1.4892610028e-01 1.4972400049e-01 5.4555447867e-05 1.4966944505e-01 1.4977855594e-01
1.8000000000e-01 1.5450381310e-01 1.5529497514e-01 5.3648753111e-05 1.5524132639e-01 1.5534862390e-01
1.9000000000e-01 1.6000725944e-01 1.6078214480e-01 5.2111010756e-05 1.6073003379e-01 1.6083425581e-01
2.0000000000e-01 1.6544474906e-01 1.6619377536e-01 4.9955579623e-05 1.6614381978e-01 1.6624373094e-01
2.1000000000e-01 1.7082367535e-01 1.7153728548e-01 4.7200290681e-05 1.7149008519e-01 1.7158448577e-01
2.2000000000e-01 1.7615066894e-01 1.7681939684e-01 4.3866998516e-05 1.7677552984e-01 1.7686326384e-01
2.3000000000e-01 1.8143172086e-01 1.8204625436e-01 3.9981168007e-05 1.8200627319e-01 1.8208623553e-01
2.4000000000e-01 1.8667228238e-01 1.8722352344e-01 3.5571490256e-05 1.8718795195e-01 1.8725909493e-01
2.5000000000e-01 1.9187734689e-01 1.9235646939e-01 3.0669523207e-05 1.9232579987e-01 1.9238713892e-01
2.6000000000e-01 1.9705151758e-01 1.9745002297e-01 2.5309353828e-05 1.9742471361e-01 1.9747533232e-01
2.7000000000e-01 2.0219906400e-01 2.0250883487e-01 1.9527281053e-05 2.0248930759e-01 2.0252836215e-01
2.8000000000e-01 2.0732396974e-01 2.0753732150e-01 1.3361528023e-05 2.0752395998e-01 2.0755068303e-01
2.9000000000e-01 2.1242997290e-01 2.1253970367e-01 6.8520793198e-06 2.1253285159e-01 2.1254655575e-01
3.0000000000e-01 2.1752060083e-01 2.1752003951e-01 1.1184089370e-07 2.1751992767e-01 2.1752015135e-01
3.1000000000e-01 2.2259920006e-01 2.2248225286e-01 7.0355567617e-06 2.2247521730e-01 2.2248928841e-01
3.2000000000e-01 2.2766896251e-01 2.2743015765e-01 1.4326241266e-05 2.2741583140e-01 2.2744448389e-01
3.3000000000e-01 2.3273294838e-01 2.3236747929e-01 2.1791410821e-05 2.3234568788e-01 2.3238927071e-01
3.4000000000e-01 2.3779410651e-01 2.3729787337e-01 2.9387064118e-05 2.3726848631e-01 2.3732726044e-01
3.5000000000e-01 2.4285529258e-01 2.4222494215e-01 3.7069294168e-05 2.4218787285e-01 2.4226201144e-01
3.6000000000e-01 2.4791928550e-01 2.4715224930e-01 4.4794379335e-05 2.4710745492e-01 2.4719704368e-01
3.7000000000e-01 2.5298880233e-01 2.5208333313e-01 5.2518980439e-05 2.5203081415e-01 2.5213585211e-01
3.8000000000e-01 2.5806651204e-01 2.5702171854e-01 6.0200343053e-05 2.5696151820e-01 2.5708191888e-01
3.9000000000e-01 2.6315504830e-01 2.6197092789e-01 6.7796493413e-05 2.6190313139e-01 2.6203872438e-01
4.0000000000e-01 2.6825702142e-01 2.6693449106e-01 7.5266425076e-05 2.6685922464e-01 2.6700975749e-01
4.1000000000e-01 2.7337502979e-01 2.7191595479e-01 8.2570274906e-05 2.7183338451e-01 2.7199852506e-01
4.2000000000e-01 2.7851167076e-01 2.7691889135e-01 8.9669487219e-05 2.7682922187e-01 2.7700856084e-01
4.3000000000e-01 2.8366955133e-01 2.8194690690e-01 9.6526964853e-05 2.8185037994e-01 2.8204343387e-01
4.4000000000e-01 2.8885129850e-01 2.8700364934e-01 1.0310720580e-04 2.8690054213e-01 2.8710675654e-01
4.5000000000e-01 2.9405956969e-01 2.9209281596e-01 1.0937642393e-04 2.9198343954e-01 2.9220219239e-01
4.6000000000e-01 2.9929706311e-01 2.9721816097e-01 1.1530265210e-04 2.9710285832e-01 2.9733346362e-01
4.7000000000e-01 3.0456652834e-01 3.0238350279e-01 1.2085582603e-04 3.0226264697e-01 3.0250435862e-01
4.8000000000e-01 3.0987077714e-01 3.0759273147e-01 1.2600784698e-04 3.0746672362e-01 3.0771873932e-01
4.9000000000e-01 3.1521269463e-01 3.1284981605e-01 1.3073262150e-04 3.1271908343e-01 3.1298054867e-01
5.0000000000e-01 3.2059525105e-01 3.1815881213e-01 1.3500607662e-04 3.1802380605e-01 3.1829381820e-01
5.1000000000e-01 3.2602151401e-01 3.2352386960e-01 1.3880614892e-04 3.2338506345e-01 3.2366267575e-01
5.2000000000e-01 3.3149466161e-01 3.2894924068e-01 1.4211274690e-04 3.2880712794e-01 3.2909135343e-01
5.3000000000e-01 3.3701799640e-01 3.3443928831e-01 1.4490768647e-04 3.3429438062e-01 3.3458419599e-01
5.4000000000e-01 3.4259496043e-01 3.3999849498e-01 1.4717460129e-04 3.3985132037e-01 3.4014566958e-01
5.5000000000e-01 3.4822915153e-01 3.4563147217e-01 1.4889883159e-04 3.4548257334e-01 3.4578037100e-01
5.6000000000e-01 3.5392434105e-01 3.5134297041e-01 1.5006729861e-04 3.5119290311e-01 3.5149303771e-01
5.7000000000e-01 3.5968449326e-01 3.5713789008e-01 1.5066837653e-04 3.5698722170e-01 3.5728855845e-01
5.8000000000e-01 3.6551378675e-01 3.6302129317e-01 1.5069178147e-04 3.6287060139e-01 3.6317198495e-01
5.9000000000e-01 3.7141663800e-01 3.6899841611e-01 1.5012850760e-04 3.6884828760e-01 3.6914854462e-01
6.0000000000e-01 3.7739772764e-01 3.7507468376e-01 1.4897085699e-04 3.7492571291e-01 3.7522365462e-01
6.1000000000e-01 3.8346202966e-01 3.8125572490e-01 1.4721263462e-04 3.8110851227e-01 3.8140293754e-01
6.2000000000e-01 3.8961484424e-01 3.8754738935e-01 1.4484961748e-04 3.8740253973e-01 3.8769223897e-01
6.3000000000e-01 3.9586183449e-01 3.9395576703e-01 1.4188046598e-04 3.9381388656e-01 3.9409764749e-01
6.4000000000e-01 4.0220906820e-01 4.0048720928e-01 1.3830833802e-04 4.0034890094e-01 4.0062551762e-01
6.5000000000e-01 4.0866306491e-01 4.0714835285e-01 1.3414361455e-04 4.0701420924e-01 4.0728249646e-01
6.6000000000e-01 4.1523084980e-01 4.1394614689e-01 1.2940838263e-04 4.1381673851e-01 4.1407555527e-01
6.7000000000e-01 4.2192001510e-01 4.2088788367e-01 1.2414370313e-04 4.2076373997e-01 4.2101202738e-01
6.8000000000e-01 4.2873879078e-01 4.2798123354e-01 1.1842128444e-04 4.2786281226e-01 4.2809965483e-01
6.9000000000e-01 4.3569612615e-01 4.3523428499e-01 1.1236204651e-04 4.3512192294e-01 4.3534664703e-01
7.0000000000e-01 4.4280178445e-01 4.4265559072e-01 1.0616506412e-04 4.4254942566e-01 4.4276175579e-01
7.1000000000e-01 4.5006645308e-01 4.5025422109e-01 1.0015067028e-04 4.5015407042e-01 4.5035437176e-01
7.2000000000e-01 4.5750187291e-01 4.5803982613e-01 9.4818034454e-05 4.5794500809e-01 4.5813464416e-01
7.3000000000e-01 4.6512099047e-01 4.6602270828e-01 9.0902832820e-05 4.6593180545e-01 4.6611361112e-01
7.4000000000e-01 4.7293813848e-01 4.7421390801e-01 8.9386010129e-05 4.7412452200e-01 4.7430329402e-01
7.5000000000e-01 4.8096925114e-01 4.8262530520e-01 9.1369931043e-05 4.8253393527e-01 4.8271667513e-01
7.6000000000e-01 4.8923212267e-01 4.9126974032e-01 9.7796583145e-05 4.9117194374e-01 4.9136753691e-01
7.7000000000e-01 4.9774672003e-01 5.0016116000e-01 1.0917905254e-04 5.0005198094e-01 5.0027033905e-01
7.8000000000e-01 5.0653556424e-01 5.0931479348e-01 1.2558361201e-04 5.0918920987e-01 5.0944037710e-01
7.9000000000e-01 5.1562419903e-01 5.1874736844e-01 1.4683951263e-04 5.1860052892e-01 5.1889420795e-01
8.0000000000e-01 5.2504177251e-01 5.2847737714e-01 1.7275936804e-04 5.2830461777e-01 5.2865013650e-01
8.1000000000e-01 5.3482176601e-01 5.3852540841e-01 2.0325402883e-04 5.3832215438e-01 5.3872866244e-01
8.2000000000e-01 5.4500291765e-01 5.4891456604e-01 2.3836172785e-04 5.4867620431e-01 5.4915292777e-01
8.3000000000e-01 5.5563040678e-01 5.5967100279e-01 2.7824044810e-04 5.5939276234e-01 5.5994924324e-01
8.4000000000e-01 5.6675739347e-01 5.7082461121e-01 3.2315270720e-04 5.7050145851e-01 5.7114776392e-01
8.5000000000e-01 5.7844704954e-01 5.8240993105e-01 3.7345383282e-04 5.8203647722e-01 5.8278338489e-01
8.6000000000e-01 5.9077528311e-01 5.9446736129e-01 4.2958656263e-04 5.9403777473e-01 5.9489694785e-01
8.7000000000e-01 6.0383446308e-01 6.0704481058e-01 4.9208232305e-04 6.0655272825e-01 6.0753689290e-01
8.8000000000e-01 6.1773862087e-01 6.2019999378e-01 5.6156943111e-04 6.1963842435e-01 6.2076156321e-01
8.9000000000e-01 6.3263089648e-01 6.3400370846e-01 6.3878930537e-04 6.3336491916e-01 6.3464249777e-01
9.0000000000e-01 6.4869450644e-01 6.4854464655e-01 7.2462327636e-04 6.4782002328e-01 6.4926926983e-01


==> plots/wzw_su2_k1_0h_histogram_f_z0.500.dat <==
BinCenter Count
3.1741145894e-01 0
3.1755124694e-01 1
3.1769103493e-01 2
3.1783082293e-01 7
3.1797061092e-01 43
3.1811039892e-01 33
3.1825018692e-01 10
3.1838997491e-01 2
3.1852976291e-01 2
3.1866955090e-01 0
3.1880933890e-01 0
3.1894912689e-01 0
3.1908891489e-01 0
3.1922870289e-01 0
3.1936849088e-01 0
3.1950827888e-01 0
3.1964806687e-01 0
3.1978785487e-01 0
3.1992764286e-01 0
3.2006743086e-01 0
3.2020721886e-01 0
3.2034700685e-01 0
3.2048679485e-01 0
3.2062658284e-01 0
3.2076637084e-01 0


==> plots/wzw_su2_k1_0h_histogram_g_z0.500.dat <==
BinCenter Count
3.1765359804e-01 0
3.1778275465e-01 2
3.1791191125e-01 6
3.1804106786e-01 27
3.1817022446e-01 42
3.1829938107e-01 17
3.1842853767e-01 5
3.1855769427e-01 0
3.1868685088e-01 1
3.1881600748e-01 0
3.1894516409e-01 0
3.1907432069e-01 0
3.1920347730e-01 0
3.1933263390e-01 0
3.1946179051e-01 0
3.1959094711e-01 0
3.1972010371e-01 0
3.1984926032e-01 0
3.1997841692e-01 0
3.2010757353e-01 0
3.2023673013e-01 0
3.2036588674e-01 0
3.2049504334e-01 0
3.2062419994e-01 0
3.2075335655e-01 0


==> plots/wzw_su2_k1_0h_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 1.3561408431e-02 1.1315181341e-02 2.2462270900e-03 2.4876589773e-02
2.0000000000e-02 1.5511787855e-02 1.5850912441e-02 -3.3912458573e-04 3.1362700296e-02
3.0000000000e-02 1.5764251970e-02 1.8840762843e-02 -3.0765108730e-03 3.4605014813e-02
4.0000000000e-02 1.5317116759e-02 2.0914407029e-02 -5.5972902699e-03 3.6231523787e-02
5.0000000000e-02 1.4537059742e-02 2.2341994926e-02 -7.8049351841e-03 3.6879054667e-02
6.0000000000e-02 1.3598661024e-02 2.3275584569e-02 -9.6769235448e-03 3.6874245593e-02
7.0000000000e-02 1.2596242178e-02 2.3813885814e-02 -1.1217643635e-02 3.6410127992e-02
8.0000000000e-02 1.1584372136e-02 2.4026958291e-02 -1.2442586155e-02 3.5611330427e-02
9.0000000000e-02 1.0595679340e-02 2.3967657410e-02 -1.3371978070e-02 3.4563336749e-02
1.0000000000e-01 9.6497385032e-03 2.3677658188e-02 -1.4027919685e-02 3.3327396692e-02
1.1000000000e-01 8.7579200761e-03 2.3190926225e-02 -1.4433006149e-02 3.1948846302e-02
1.2000000000e-01 7.9262206089e-03 2.2535858931e-02 -1.4609638322e-02 3.0462079540e-02
1.3000000000e-01 7.1570036230e-03 2.1736678879e-02 -1.4579675256e-02 2.8893682502e-02
1.4000000000e-01 6.4501164541e-03 2.0814380299e-02 -1.4364263845e-02 2.7264496754e-02
1.5000000000e-01 5.8036320551e-03 1.9787395178e-02 -1.3983763123e-02 2.5591027233e-02
1.6000000000e-01 5.2143563038e-03 1.8672076105e-02 -1.3457719801e-02 2.3886432409e-02
1.7000000000e-01 4.6781837601e-03 1.7483055223e-02 -1.2804871463e-02 2.2161238984e-02
1.8000000000e-01 4.1903527091e-03 1.6233516902e-02 -1.2043164193e-02 2.0423869611e-02
1.9000000000e-01 3.7456316639e-03 1.4935408806e-02 -1.1189777142e-02 1.8681040470e-02
2.0000000000e-01 3.3384582715e-03 1.3599608006e-02 -1.0261149734e-02 1.6938066277e-02
2.1000000000e-01 2.9630445907e-03 1.2236053614e-02 -9.2730090230e-03 1.5199098204e-02
2.2000000000e-01 2.6134582660e-03 1.0853854086e-02 -8.2403958204e-03 1.3467312352e-02
2.3000000000e-01 2.2836862161e-03 9.4613750497e-03 -7.1776888336e-03 1.1745061266e-02
2.4000000000e-01 1.9676855197e-03 8.0663119605e-03 -6.0986264407e-03 1.0033997480e-02
2.5000000000e-01 1.6594248658e-03 6.6757508545e-03 -5.0163259887e-03 8.3351757204e-03
2.6000000000e-01 1.3529190249e-03 5.2962197556e-03 -3.9433007307e-03 6.6491387805e-03
2.7000000000e-01 1.0422581618e-03 3.9337331788e-03 -2.8914750170e-03 4.9759913405e-03
2.8000000000e-01 7.2163335486e-04 2.5938340841e-03 -1.8722007292e-03 3.3154674389e-03
2.9000000000e-01 3.8535936325e-04 1.2816606903e-03 -8.9630132700e-04 1.6670200535e-03
3.0000000000e-01 2.7895443821e-05 2.3132650761e-05 4.7627930598e-06 5.1028094582e-05
3.1000000000e-01 -3.5613515081e-04 1.2420831027e-03 -1.5982182536e-03 8.8594795193e-04
3.2000000000e-01 -7.7192649161e-04 2.4448537754e-03 -3.2167802670e-03 1.6729272838e-03
3.3000000000e-01 -1.2244717020e-03 3.6036672726e-03 -4.8281389746e-03 2.3791955707e-03
3.4000000000e-01 -1.7185447581e-03 4.7152717901e-03 -6.4338165483e-03 2.9967270320e-03
3.5000000000e-01 -2.2586820752e-03 5.7767841897e-03 -8.0354662650e-03 3.5181021145e-03
3.6000000000e-01 -2.8491636301e-03 6.7856422416e-03 -9.6348058717e-03 3.9364786116e-03
3.7000000000e-01 -3.4939933991e-03 7.7395885422e-03 -1.1233581941e-02 4.2455951431e-03
3.8000000000e-01 -4.1968789086e-03 8.6366594777e-03 -1.2833538386e-02 4.4397805691e-03
3.9000000000e-01 -4.9612097052e-03 9.4751761555e-03 -1.4436385861e-02 4.5139664503e-03
4.0000000000e-01 -5.7900345627e-03 1.0253736603e-02 -1.6043771165e-02 4.4637020400e-03
4.1000000000e-01 -6.6860372406e-03 1.0971208978e-02 -1.7657246219e-02 4.2851717377e-03
4.2000000000e-01 -7.6515106101e-03 1.1626725672e-02 -1.9278236282e-02 3.9752150614e-03
4.3000000000e-01 -8.6883289562e-03 1.2219678211e-02 -2.0908007167e-02 3.5313492543e-03
4.4000000000e-01 -9.7979182539e-03 1.2749712927e-02 -2.2547631181e-02 2.9517946735e-03
4.5000000000e-01 -1.0981224208e-02 1.3216727351e-02 -2.4197951560e-02 2.2355031429e-03
4.6000000000e-01 -1.2238677831e-02 1.3620867311e-02 -2.5859545142e-02 1.3821894804e-03
4.7000000000e-01 -1.3570158301e-02 1.3962524745e-02 -2.7532683046e-02 3.9236644393e-04
4.8000000000e-01 -1.4974952854e-02 1.4242336229e-02 -2.9217289083e-02 -7.3261662503e-04
4.9000000000e-01 -1.6451713393e-02 1.4461182251e-02 -3.0912895645e-02 -1.9905311421e-03
5.0000000000e-01 -1.7998409510e-02 1.4620187265e-02 -3.2618596775e-02 -3.3782222448e-03
5.1000000000e-01 -1.9612277555e-02 1.4720720582e-02 -3.4332998137e-02 -4.8915569739e-03
5.2000000000e-01 -2.1289765370e-02 1.4764398159e-02 -3.6054163529e-02 -6.5253672113e-03
5.3000000000e-01 -2.3026472241e-02 1.4753085382e-02 -3.7779557623e-02 -8.2733868595e-03
5.4000000000e-01 -2.4817083597e-02 1.4688900911e-02 -3.9505984508e-02 -1.0128182687e-02
5.5000000000e-01 -2.6655299914e-02 1.4574221716e-02 -4.1229521629e-02 -1.2081078198e-02
5.6000000000e-01 -2.8533759221e-02 1.4411689387e-02 -4.2945448608e-02 -1.4122069834e-02
5.7000000000e-01 -3.0443952558e-02 1.4204217829e-02 -4.4648170387e-02 -1.6239734729e-02
5.8000000000e-01 -3.2376131621e-02 1.3955002383e-02 -4.6331134004e-02 -1.8421129238e-02
5.9000000000e-01 -3.4319207785e-02 1.3667530394e-02 -4.7986738179e-02 -2.0651677391e-02
6.0000000000e-01 -3.6260641563e-02 1.3345593081e-02 -4.9606234644e-02 -2.2915048482e-02
6.1000000000e-01 -3.8186321480e-02 1.2993298379e-02 -5.1179619859e-02 -2.5193023102e-02
6.2000000000e-01 -4.0080431198e-02 1.2615084088e-02 -5.2695515286e-02 -2.7465347110e-02
6.3000000000e-01 -4.1925303613e-02 1.2215730120e-02 -5.4141033732e-02 -2.9709573493e-02
6.4000000000e-01 -4.3701260495e-02 1.1800367839e-02 -5.5501628334e-02 -3.1900892656e-02
6.5000000000e-01 -4.5386436083e-02 1.1374483345e-02 -5.6760919428e-02 -3.4011952739e-02
6.6000000000e-01 -4.6956582881e-02 1.0943909923e-02 -5.7900492805e-02 -3.6012672958e-02
6.7000000000e-01 -4.8384857740e-02 1.0514802851e-02 -5.8899660590e-02 -3.7870054889e-02
6.8000000000e-01 -4.9641586121e-02 1.0093587318e-02 -5.9735173439e-02 -3.9547998803e-02
6.9000000000e-01 -5.0694002299e-02 9.6868679920e-03 -6.0380870291e-02 -4.1007134307e-02
7.0000000000e-01 -5.1505963099e-02 9.3012875211e-03 -6.0807250620e-02 -4.2204675578e-02
7.1000000000e-01 -5.2037632748e-02 8.9433228778e-03 -6.0980955626e-02 -4.3094309870e-02
7.2000000000e-01 -5.2245136381e-02 8.6190149847e-03 -6.0864151366e-02 -4.3626121396e-02
7.3000000000e-01 -5.2080180028e-02 8.3336407141e-03 -6.0413820742e-02 -4.3746539314e-02
7.4000000000e-01 -5.1489635347e-02 8.0913573310e-03 -5.9580992678e-02 -4.3398278017e-02
7.5000000000e-01 -5.0415088355e-02 7.8948740678e-03 -5.8309962423e-02 -4.2520214287e-02
7.6000000000e-01 -4.8792353064e-02 7.7452250589e-03 -5.6537578123e-02 -4.1047128005e-02
7.7000000000e-01 -4.6550953777e-02 7.6417211391e-03 -5.4192674916e-02 -3.8909232638e-02
7.8000000000e-01 -4.3613584415e-02 7.5821379700e-03 -5.1195722385e-02 -3.6031446445e-02
7.9000000000e-01 -3.9895560730e-02 7.5631585975e-03 -4.7458719328e-02 -3.2332402133e-02
8.0000000000e-01 -3.5304293390e-02 7.5810452696e-03 -4.2885338659e-02 -2.7723248120e-02
8.1000000000e-01 -2.9738829298e-02 7.6324861002e-03 -3.7371315398e-02 -2.2106343197e-02
8.2000000000e-01 -2.3089540057e-02 7.7155555153e-03 -3.0805095572e-02 -1.5373984541e-02
8.3000000000e-01 -1.5238087764e-02 7.8307370117e-03 -2.3068824776e-02 -7.4073507521e-03
8.4000000000e-01 -6.0578830790e-03 7.9819655015e-03 -1.4039848580e-02 1.9240824225e-03
8.5000000000e-01 4.5846075724e-03 8.1776358050e-03 -3.5930282326e-03 1.2762243377e-02
8.6000000000e-01 1.6827106611e-02 8.4314831830e-03 8.3956234276e-03 2.5258589794e-02
8.7000000000e-01 3.0806300183e-02 8.7631789884e-03 2.2043121195e-02 3.9569479171e-02
8.8000000000e-01 4.6648365166e-02 9.1984375851e-03 3.7449927581e-02 5.5846802751e-02
8.9000000000e-01 6.4452072623e-02 9.7684699250e-03 5.4683602698e-02 7.4220542548e-02
9.0000000000e-01 8.4258614534e-02 1.0508812668e-02 7.3749801866e-02 9.4767427202e-02


==> plots/wzw_su2_k1_0h_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 1.5198690211e-03 2.0903452268e-04 1.3108344984e-03 1.7289035438e-03
2.0000000000e-02 4.2755125746e-03 5.8528341311e-04 3.6902291615e-03 4.8607959877e-03
3.0000000000e-02 7.6349827130e-03 1.0403102244e-03 6.5946724886e-03 8.6752929373e-03
4.0000000000e-02 1.1311281890e-02 1.5341084982e-03 9.7771733914e-03 1.2845390388e-02
5.0000000000e-02 1.5116320604e-02 2.0407728140e-03 1.3075547790e-02 1.7157093418e-02
6.0000000000e-02 1.8912510466e-02 2.5416709365e-03 1.6370839529e-02 2.1454181402e-02
7.0000000000e-02 2.2593737175e-02 3.0227318446e-03 1.9571005331e-02 2.5616469020e-02
8.0000000000e-02 2.6075825951e-02 3.4730707943e-03 2.2602755156e-02 2.9548896745e-02
9.0000000000e-02 2.9291046012e-02 3.8841863542e-03 2.5406859658e-02 3.3175232366e-02
1.0000000000e-01 3.2184634029e-02 4.2494449204e-03 2.7935189109e-02 3.6434078950e-02
1.1000000000e-01 3.4712442234e-02 4.5637262881e-03 3.0148715946e-02 3.9276168522e-02
1.2000000000e-01 3.6839264203e-02 4.8231668545e-03 3.2016097349e-02 4.1662431058e-02
1.3000000000e-01 3.8537594098e-02 5.0249656737e-03 3.3512628424e-02 4.3562559771e-02
1.4000000000e-01 3.9786676454e-02 5.1672329454e-03 3.4619443508e-02 4.4953909399e-02
1.5000000000e-01 4.0571758235e-02 5.2488682770e-03 3.5322889958e-02 4.5820626512e-02
1.6000000000e-01 4.0883486078e-02 5.2694605214e-03 3.5614025557e-02 4.6152946600e-02
1.7000000000e-01 4.0717410460e-02 5.2292036741e-03 3.5488206786e-02 4.5946614134e-02
1.8000000000e-01 4.0073570285e-02 5.1288250126e-03 3.4944745272e-02 4.5202395297e-02
1.9000000000e-01 3.8956139026e-02 4.9695227571e-03 3.3986616269e-02 4.3925661783e-02
2.0000000000e-01 3.7373118671e-02 4.7529112753e-03 3.2620207396e-02 4.2126029947e-02
2.1000000000e-01 3.5336071215e-02 4.4809723652e-03 3.0855098849e-02 3.9817043580e-02
2.2000000000e-01 3.2859879911e-02 4.1560115110e-03 2.8703868400e-02 3.7015891422e-02
2.3000000000e-01 2.9962534270e-02 3.7806182712e-03 2.6181915998e-02 3.3743152541e-02
2.4000000000e-01 2.6664934036e-02 3.3576301534e-03 2.3307303883e-02 3.0022564190e-02
2.5000000000e-01 2.2990708377e-02 2.8900994967e-03 2.0100608880e-02 2.5880807874e-02
2.6000000000e-01 1.8966047169e-02 2.3812630418e-03 1.6584784127e-02 2.1347310211e-02
2.7000000000e-01 1.4619541864e-02 1.8345141923e-03 1.2785027672e-02 1.6454056056e-02
2.8000000000e-01 9.9820337673e-03 1.2533792989e-03 8.7286544684e-03 1.1235413066e-02
2.9000000000e-01 5.0864679244e-03 6.4151200507e-04 4.4449559193e-03 5.7279799295e-03
3.0000000000e-01 -3.2248986155e-05 1.2478251222e-05 -4.4727237377e-05 -1.9770734934e-05
3.1000000000e-01 -5.3373881473e-03 6.5999252422e-04 -5.9973806715e-03 -4.6773956230e-03
3.2000000000e-01 -1.0790536754e-02 1.3417118415e-03 -1.2132248595e-02 -9.4488249120e-03
3.3000000000e-01 -1.6351735978e-02 2.0391337490e-03 -1.8390869727e-02 -1.4312602229e-02
3.4000000000e-01 -2.1979619845e-02 2.7483985141e-03 -2.4728018359e-02 -1.9231221331e-02
3.5000000000e-01 -2.7631556044e-02 3.4656823747e-03 -3.1097238419e-02 -2.4165873669e-02
3.6000000000e-01 -3.3263789709e-02 4.1871932224e-03 -3.7450982931e-02 -2.9076596487e-02
3.7000000000e-01 -3.8831591156e-02 4.9091816578e-03 -4.3740772814e-02 -3.3922409498e-02
3.8000000000e-01 -4.4289408604e-02 5.6279528890e-03 -4.9917361493e-02 -3.8661455715e-02
3.9000000000e-01 -4.9591026913e-02 6.3398778527e-03 -5.5930904765e-02 -4.3251149060e-02
4.0000000000e-01 -5.4689733434e-02 7.0414032153e-03 -6.1731136649e-02 -4.7648330218e-02
4.1000000000e-01 -5.9538492105e-02 7.7290601392e-03 -6.7267552244e-02 -5.1809431966e-02
4.2000000000e-01 -6.4090127020e-02 8.3994717550e-03 -7.2489598775e-02 -5.5690655265e-02
4.3000000000e-01 -6.8297516779e-02 9.0493592929e-03 -7.7346876072e-02 -5.9248157486e-02
4.4000000000e-01 -7.2113801053e-02 9.6755468349e-03 -8.1789347888e-02 -6.2438254218e-02
4.5000000000e-01 -7.5492600937e-02 1.0274964653e-02 -8.5767565589e-02 -6.5217636284e-02
4.6000000000e-01 -7.8388254790e-02 1.0844651102e-02 -8.9232905893e-02 -6.7543603688e-02
4.7000000000e-01 -8.0756071516e-02 1.1381753062e-02 -9.2137824578e-02 -6.9374318454e-02
4.8000000000e-01 -8.2552603381e-02 1.1883524904e-02 -9.4436128284e-02 -7.0669078477e-02
4.9000000000e-01 -8.3735940785e-02 1.2347326030e-02 -9.6083266816e-02 -7.1388614755e-02
5.0000000000e-01 -8.4266031674e-02 1.2770617023e-02 -9.7036648697e-02 -7.1495414650e-02
5.1000000000e-01 -8.4105028616e-02 1.3150954502e-02 -9.7255983119e-02 -7.0954074114e-02
5.2000000000e-01 -8.3217667023e-02 1.3485984865e-02 -9.6703651888e-02 -6.9731682158e-02
5.3000000000e-01 -8.1571678407e-02 1.3773437142e-02 -9.5345115549e-02 -6.7798241265e-02
5.4000000000e-01 -7.9138243184e-02 1.4011115353e-02 -9.3149358537e-02 -6.5127127830e-02
5.5000000000e-01 -7.5892488148e-02 1.4196890885e-02 -9.0089379033e-02 -6.1695597263e-02
5.6000000000e-01 -7.1814034543e-02 1.4328695669e-02 -8.6142730211e-02 -5.7485338874e-02
5.7000000000e-01 -6.6887603542e-02 1.4404517268e-02 -8.1292120810e-02 -5.2483086274e-02
5.8000000000e-01 -6.1103687060e-02 1.4422397465e-02 -7.5526084524e-02 -4.6681289595e-02
5.9000000000e-01 -5.4459293070e-02 1.4380436658e-02 -6.8839729729e-02 -4.0078856412e-02
6.0000000000e-01 -4.6958776175e-02 1.4276807458e-02 -6.1235583633e-02 -3.2681968717e-02
6.1000000000e-01 -3.8614765972e-02 1.4109782497e-02 -5.2724548470e-02 -2.4504983475e-02
6.2000000000e-01 -2.9449208004e-02 1.3877784061e-02 -4.3326992064e-02 -1.5571423943e-02
6.3000000000e-01 -1.9494534726e-02 1.3579467185e-02 -3.3074001911e-02 -5.9150675412e-03
6.4000000000e-01 -8.7949871877e-03 1.3213854556e-02 -2.2008841744e-02 4.4188673684e-03
6.5000000000e-01 2.5918879518e-03 1.2780552543e-02 -1.0188664592e-02 1.5372440495e-02
6.6000000000e-01 1.4593536574e-02 1.2280096397e-02 2.3134401761e-03 2.6873632971e-02
6.7000000000e-01 2.7120454966e-02 1.1714504770e-02 1.5405950196e-02 3.8834959736e-02
6.8000000000e-01 4.0063964545e-02 1.1088179331e-02 2.8975785213e-02 5.1152143876e-02
6.9000000000e-01 5.3293651313e-02 1.0409380570e-02 4.2884270742e-02 6.3703031883e-02
7.0000000000e-01 6.6654406372e-02 9.6926657184e-03 5.6961740654e-02 7.6347072091e-02
7.1000000000e-01 7.9962989109e-02 8.9628859296e-03 7.1000103180e-02 8.8925875039e-02
7.2000000000e-01 9.3004016020e-02 8.2614550332e-03 8.4742560986e-02 1.0126547105e-01
7.3000000000e-01 1.0552525418e-01 7.6548958925e-03 9.7870358283e-02 1.1318015007e-01
7.4000000000e-01 1.1723206734e-01 7.2420566958e-03 1.0999001064e-01 1.2447412403e-01
7.5000000000e-01 1.2778082220e-01 7.1478432331e-03 1.2063297897e-01 1.3492866544e-01
7.6000000000e-01 1.3677100904e-01 7.4880254779e-03 1.2928298356e-01 1.4425903452e-01
7.7000000000e-01 1.4373575971e-01 8.3196629827e-03 1.3541609673e-01 1.5205542270e-01
7.8000000000e-01 1.4813035081e-01 9.6283414662e-03 1.3850200934e-01 1.5775869227e-01
7.9000000000e-01 1.4931814892e-01 1.1362568114e-02 1.3795558081e-01 1.6068071703e-01
8.0000000000e-01 1.4655327571e-01 1.3470808083e-02 1.3308246763e-01 1.6002408380e-01
8.1000000000e-01 1.3895901856e-01 1.5916836561e-02 1.2304218200e-01 1.5487585513e-01
8.2000000000e-01 1.2550065509e-01 1.8680494750e-02 1.0682016034e-01 1.4418114984e-01
8.3000000000e-01 1.0495084309e-01 2.1754106688e-02 8.3196736401e-02 1.2670494978e-01
8.4000000000e-01 7.5844966619e-02 2.5138954431e-02 5.0706012188e-02 1.0098392105e-01
8.5000000000e-01 3.6422685355e-02 2.8842779985e-02 7.5799053701e-03 6.5265465341e-02
8.6000000000e-01 -1.5449823508e-02 3.2878222325e-02 -4.8328045833e-02 1.7428398817e-02
8.7000000000e-01 -8.2385215188e-02 3.7261934066e-02 -1.1964714925e-01 -4.5123281121e-02
8.8000000000e-01 -1.6762070710e-01 4.2014183441e-02 -2.0963489054e-01 -1.2560652366e-01
8.9000000000e-01 -2.7522453550e-01 4.7158837071e-02 -3.2238337257e-01 -2.2806569843e-01
9.0000000000e-01 -4.1039666311e-01 5.2723701984e-02 -4.6312036509e-01 -3.5767296112e-01


==> plots/wzw_su2_k2_00_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.1918449288e-01 3.2562421345e-01 5.4084103103e-04 3.2508337242e-01 3.2616505448e-01
2.0000000000e-02 3.5414173045e-01 3.6238528227e-01 7.0355666339e-04 3.6168172561e-01 3.6308883893e-01
3.0000000000e-02 3.7847210001e-01 3.8777352596e-01 8.0087341940e-04 3.8697265254e-01 3.8857439938e-01
4.0000000000e-02 3.9794342379e-01 4.0790774365e-01 8.6225784555e-04 4.0704548580e-01 4.0877000149e-01
5.0000000000e-02 4.1454911003e-01 4.2491881935e-01 8.9963570602e-04 4.2401918364e-01 4.2581845506e-01
6.0000000000e-02 4.2923960091e-01 4.3982889292e-01 9.1942597271e-04 4.3890946694e-01 4.4074831889e-01
7.0000000000e-02 4.4254984539e-01 4.5321638573e-01 9.2564028765e-04 4.5229074544e-01 4.5414202601e-01
8.0000000000e-02 4.5481382518e-01 4.6544427748e-01 9.2103222730e-04 4.6452324525e-01 4.6636530970e-01
9.0000000000e-02 4.6625552218e-01 4.7675722630e-01 9.0761791344e-04 4.7584960839e-01 4.7766484422e-01
1.0000000000e-01 4.7703326458e-01 4.8732905198e-01 8.8694472311e-04 4.8644210726e-01 4.8821599671e-01
1.1000000000e-01 4.8726359249e-01 4.9728835708e-01 8.6024347796e-04 4.9642811360e-01 4.9814860055e-01
1.2000000000e-01 4.9703509149e-01 5.0673341394e-01 8.2852087385e-04 5.0590489307e-01 5.0756193482e-01
1.3000000000e-01 5.0641688966e-01 5.1574132967e-01 7.9261876460e-04 5.1494871091e-01 5.1653394844e-01
1.4000000000e-01 5.1546412604e-01 5.2437395689e-01 7.5325389121e-04 5.2362070300e-01 5.2512721079e-01
1.5000000000e-01 5.2422160757e-01 5.3268185467e-01 7.1104548373e-04 5.3197080918e-01 5.3339290015e-01
1.6000000000e-01 5.3272633459e-01 5.4070702924e-01 6.6653502449e-04 5.4004049421e-01 5.4137356426e-01
1.7000000000e-01 5.4100929349e-01 5.4848488304e-01 6.2020076519e-04 5.4786468228e-01 5.4910508381e-01
1.8000000000e-01 5.4909675947e-01 5.5604563375e-01 5.7246862678e-04 5.5547316512e-01 5.5661810238e-01
1.9000000000e-01 5.5701126311e-01 5.6341536884e-01 5.2372054057e-04 5.6289164830e-01 5.6393908938e-01
2.0000000000e-01 5.6477232057e-01 5.7061684369e-01 4.7430093803e-04 5.7014254275e-01 5.7109114463e-01
2.1000000000e-01 5.7239699428e-01 5.7767009532e-01 4.2452187446e-04 5.7724557345e-01 5.7809461720e-01
2.2000000000e-01 5.7990032970e-01 5.8459292125e-01 3.7466712672e-04 5.8421825412e-01 5.8496758837e-01
2.3000000000e-01 5.8729570010e-01 5.9140125794e-01 3.2499550837e-04 5.9107626243e-01 5.9172625344e-01
2.4000000000e-01 5.9459508189e-01 5.9810948358e-01 2.7574357931e-04 5.9783374000e-01 5.9838522716e-01
2.5000000000e-01 6.0180927709e-01 6.0473066288e-01 2.2712788107e-04 6.0450353500e-01 6.0495779076e-01
2.6000000000e-01 6.0894809480e-01 6.1127674697e-01 1.7934679621e-04 6.1109740018e-01 6.1145609377e-01
2.7000000000e-01 6.1602050065e-01 6.1775873830e-01 1.3258210707e-04 6.1762615619e-01 6.1789132041e-01
2.8000000000e-01 6.2303474114e-01 6.2418682772e-01 8.7000313838e-05 6.2409982740e-01 6.2427382803e-01
2.9000000000e-01 6.2999844777e-01 6.3057050950e-01 4.2753777615e-05 6.3052775573e-01 6.3061326328e-01
3.0000000000e-01 6.3691872519e-01 6.3691867864e-01 1.1996667726e-07 6.3691855867e-01 6.3691879860e-01
3.1000000000e-01 6.4380222633e-01 6.4323971364e-01 4.1190205901e-05 6.4319852344e-01 6.4328090385e-01
3.2000000000e-01 6.5065521687e-01 6.4954154778e-01 8.0645469826e-05 6.4946090231e-01 6.4962219325e-01
3.3000000000e-01 6.5748363125e-01 6.5583173062e-01 1.1828091604e-04 6.5571344970e-01 6.5595001154e-01
3.4000000000e-01 6.6429312151e-01 6.6211748174e-01 1.5400318201e-04 6.6196347856e-01 6.6227148492e-01
3.5000000000e-01 6.7108910033e-01 6.6840573790e-01 1.8772905395e-04 6.6821800885e-01 6.6859346696e-01
3.6000000000e-01 6.7787677935e-01 6.7470319484e-01 2.1938504261e-04 6.7448380980e-01 6.7492257988e-01
3.7000000000e-01 6.8466120342e-01 6.8101634458e-01 2.4890703479e-04 6.8076743755e-01 6.8126525162e-01
3.8000000000e-01 6.9144728181e-01 6.8735150906e-01 2.7623999351e-04 6.8707526907e-01 6.8762774905e-01
3.9000000000e-01 6.9823981657e-01 6.9371487066e-01 3.0133769934e-04 6.9341353296e-01 6.9401620836e-01
4.0000000000e-01 7.0504352889e-01 7.0011250026e-01 3.2416252863e-04 6.9978833773e-01 7.0043666279e-01
4.1000000000e-01 7.1186308371e-01 7.0655038319e-01 3.4468526553e-04 7.0620569793e-01 7.0689506846e-01
4.2000000000e-01 7.1870311295e-01 7.1303444357e-01 3.6288494570e-04 7.1267155862e-01 7.1339732851e-01
4.3000000000e-01 7.2556823783e-01 7.1957056729e-01 3.7874873071e-04 7.1919181856e-01 7.1994931602e-01
4.4000000000e-01 7.3246309042e-01 7.2616462411e-01 3.9227181313e-04 7.2577235230e-01 7.2655689592e-01
4.5000000000e-01 7.3939233480e-01 7.3282248891e-01 4.0345735310e-04 7.3241903156e-01 7.3322594626e-01
4.6000000000e-01 7.4636068805e-01 7.3955006263e-01 4.1231644904e-04 7.3913774618e-01 7.3996237908e-01
4.7000000000e-01 7.5337294137e-01 7.4635329294e-01 4.1886814612e-04 7.4593442480e-01 7.4677216109e-01
4.8000000000e-01 7.6043398147e-01 7.5323819500e-01 4.2313948854e-04 7.5281505552e-01 7.5366133449e-01
4.9000000000e-01 7.6754881259e-01 7.6021087246e-01 4.2516562422e-04 7.5978570683e-01 7.6063603808e-01
5.0000000000e-01 7.7472257934e-01 7.6727753898e-01 4.2498997389e-04 7.6685254901e-01 7.6770252896e-01
5.1000000000e-01 7.8196059062e-01 7.7444454057e-01 4.2266448176e-04 7.7402187609e-01 7.7486720506e-01
5.2000000000e-01 7.8926834493e-01 7.8171837883e-01 4.1824997135e-04 7.8130012886e-01 7.8213662880e-01
5.3000000000e-01 7.9665155738e-01 7.8910573554e-01 4.1181664001e-04 7.8869391890e-01 7.8951755218e-01
5.4000000000e-01 8.0411618866e-01 7.9661349880e-01 4.0344473918e-04 7.9621005406e-01 7.9701694353e-01
5.5000000000e-01 8.1166847647e-01 8.0424879103e-01 3.9322550731e-04 8.0385556552e-01 8.0464201653e-01
5.6000000000e-01 8.1931496965e-01 8.1201899928e-01 3.8126245168e-04 8.1163773682e-01 8.1240026173e-01
5.7000000000e-01 8.2706256573e-01 8.1993180810e-01 3.6767311775e-04 8.1956413498e-01 8.2029948122e-01
5.8000000000e-01 8.3491855216e-01 8.2799523561e-01 3.5259154877e-04 8.2764264406e-01 8.2834782716e-01
5.9000000000e-01 8.4289065212e-01 8.3621767311e-01 3.3617173215e-04 8.3588150138e-01 8.3655384484e-01
6.0000000000e-01 8.5098707545e-01 8.4460792899e-01 3.1859246778e-04 8.4428933652e-01 8.4492652146e-01
6.1000000000e-01 8.5921657569e-01 8.5317527761e-01 3.0006429238e-04 8.5287521332e-01 8.5347534190e-01
6.2000000000e-01 8.6758851409e-01 8.6192951390e-01 2.8083936297e-04 8.6164867453e-01 8.6221035326e-01
6.3000000000e-01 8.7611293204e-01 8.7088101476e-01 2.6122551778e-04 8.7061978924e-01 8.7114224028e-01
6.4000000000e-01 8.8480063304e-01 8.8004080845e-01 2.4160595099e-04 8.7979920250e-01 8.8028241440e-01
6.5000000000e-01 8.9366327616e-01 8.8942065321e-01 2.2246558055e-04 8.8919818763e-01 8.8964311879e-01
6.6000000000e-01 9.0271348295e-01 8.9903312696e-01 2.0442296972e-04 8.9882870399e-01 8.9923754993e-01
6.7000000000e-01 9.1196496032e-01 9.0889173003e-01 1.8825979766e-04 9.0870347024e-01 9.0907998983e-01
6.8000000000e-01 9.2143264237e-01 9.1901100333e-01 1.7492445819e-04 9.1883607888e-01 9.1918592779e-01
6.9000000000e-01 9.3113285500e-01 9.2940666507e-01 1.6546391987e-04 9.2924120115e-01 9.2957212899e-01
7.0000000000e-01 9.4108350776e-01 9.4009576962e-01 1.6083446508e-04 9.3993493516e-01 9.4025660409e-01
7.1000000000e-01 9.5130431876e-01 9.5109689325e-01 1.6161324025e-04 9.5093528001e-01 9.5125850649e-01
7.2000000000e-01 9.6181707962e-01 9.6243035227e-01 1.6777123952e-04 9.6226258103e-01 9.6259812351e-01
7.3000000000e-01 9.7264596955e-01 9.7411846088e-01 1.7869174397e-04 9.7393976914e-01 9.7429715263e-01
7.4000000000e-01 9.8381792982e-01 9.8618583792e-01 1.9341558241e-04 9.8599242234e-01 9.8637925350e-01
7.5000000000e-01 9.9536311324e-01 9.9865977387e-01 2.1091838331e-04 9.9844885548e-01 9.9887069225e-01
7.6000000000e-01 1.0073154273e+00 1.0115706734e+00 2.3027999488e-04 1.0113403934e+00 1.0118009534e+00
7.7000000000e-01 1.0197131958e+00 1.0249525930e+00 2.5074076840e-04 1.0247018522e+00 1.0252033337e+00
7.8000000000e-01 1.0325999703e+00 1.0388438985e+00 2.7169569424e-04 1.0385722028e+00 1.0391155942e+00
7.9000000000e-01 1.0460255359e+00 1.0532880786e+00 2.9266830129e-04 1.0529954103e+00 1.0535807469e+00
8.0000000000e-01 1.0600471672e+00 1.0683347577e+00 3.1328472935e-04 1.0680214729e+00 1.0686480424e+00
8.1000000000e-01 1.0747312160e+00 1.0840409727e+00 3.3325485030e-04 1.0837077179e+00 1.0843742276e+00
8.2000000000e-01 1.0901551372e+00 1.1004728003e+00 3.5236161454e-04 1.1001204387e+00 1.1008251619e+00
8.3000000000e-01 1.1064101111e+00 1.1177074551e+00 3.7045816113e-04 1.1173369970e+00 1.1180779133e+00
8.4000000000e-01 1.1236044799e+00 1.1358360360e+00 3.8747220054e-04 1.1354485638e+00 1.1362235082e+00
8.5000000000e-01 1.1418683246e+00 1.1549671721e+00 4.0341765885e-04 1.1545637544e+00 1.1553705897e+00
8.6000000000e-01 1.1613596641e+00 1.1752319519e+00 4.1841413527e-04 1.1748135377e+00 1.1756503660e+00
8.7000000000e-01 1.1822730169e+00 1.1967907133e+00 4.3271519187e-04 1.1963579981e+00 1.1972234285e+00
8.8000000000e-01 1.2048514894e+00 1.2198426089e+00 4.4674671121e-04 1.2193958622e+00 1.2202893556e+00
8.9000000000e-01 1.2294042817e+00 1.2446394259e+00 4.6115631681e-04 1.2441782696e+00 1.2451005822e+00
9.0000000000e-01 1.2563327959e+00 1.2715061485e+00 4.7687391789e-04 1.2710292746e+00 1.2719830224e+00


==> plots/wzw_su2_k2_00_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.4096889783e-01 5.4132508374e-01 3.6240298472e-05 5.4128884344e-01 5.4136132404e-01
2.0000000000e-02 5.7338079918e-01 5.7410078745e-01 7.2797045984e-05 5.7402799041e-01 5.7417358450e-01
3.0000000000e-02 5.9334217398e-01 5.9440625812e-01 1.0691142540e-04 5.9429934669e-01 5.9451316954e-01
4.0000000000e-02 6.0800539592e-01 6.0938743065e-01 1.3797924354e-04 6.0924945140e-01 6.0952540989e-01
5.0000000000e-02 6.1969336077e-01 6.2136428068e-01 1.6576173075e-04 6.2119851895e-01 6.2153004241e-01
6.0000000000e-02 6.2946537949e-01 6.3139463128e-01 1.9016865074e-04 6.3120446263e-01 6.3158479993e-01
7.0000000000e-02 6.3789674200e-01 6.4005303978e-01 2.1118742247e-04 6.3984185236e-01 6.4026422720e-01
8.0000000000e-02 6.4533590126e-01 6.4768768701e-01 2.2885199702e-04 6.4745883501e-01 6.4791653901e-01
9.0000000000e-02 6.5201042604e-01 6.5452617838e-01 2.4322670049e-04 6.5428295168e-01 6.5476940508e-01
1.0000000000e-01 6.5807739724e-01 6.6072585316e-01 2.5439686194e-04 6.6047145630e-01 6.6098025002e-01
1.1000000000e-01 6.6364995032e-01 6.6640027272e-01 2.6246292433e-04 6.6613780979e-01 6.6666273564e-01
1.2000000000e-01 6.6881236574e-01 6.7163427541e-01 2.6753651178e-04 6.7136673890e-01 6.7190181192e-01
1.3000000000e-01 6.7362917681e-01 6.7649305984e-01 2.6973767382e-04 6.7622332216e-01 6.7676279751e-01
1.4000000000e-01 6.7815093750e-01 6.8102793497e-01 2.6919287732e-04 6.8075874209e-01 6.8129712785e-01
1.5000000000e-01 6.8241802233e-01 6.8528010706e-01 2.6603349498e-04 6.8501407356e-01 6.8554614055e-01
1.6000000000e-01 6.8646321430e-01 6.8928325769e-01 2.6039463600e-04 6.8902286305e-01 6.8954365232e-01
1.7000000000e-01 6.9031351789e-01 6.9306534907e-01 2.5241422009e-04 6.9281293485e-01 6.9331776329e-01
1.8000000000e-01 6.9399146036e-01 6.9664991932e-01 2.4223222948e-04 6.9640768709e-01 6.9689215155e-01
1.9000000000e-01 6.9751604587e-01 7.0005703172e-01 2.2999009408e-04 6.9982704162e-01 7.0028702181e-01
2.0000000000e-01 7.0090346820e-01 7.0330398342e-01 2.1583017856e-04 7.0308815324e-01 7.0351981360e-01
2.1000000000e-01 7.0416765202e-01 7.0640584346e-01 1.9989534903e-04 7.0620594811e-01 7.0660573881e-01
2.2000000000e-01 7.0732067009e-01 7.0937586719e-01 1.8232860289e-04 7.0919353859e-01 7.0955819579e-01
2.3000000000e-01 7.1037306910e-01 7.1222581985e-01 1.6327274980e-04 7.1206254710e-01 7.1238909260e-01
2.4000000000e-01 7.1333412739e-01 7.1496623217e-01 1.4287013460e-04 7.1482336203e-01 7.1510910230e-01
2.5000000000e-01 7.1621206080e-01 7.1760660465e-01 1.2126239522e-04 7.1748534226e-01 7.1772786705e-01
2.6000000000e-01 7.1901418906e-01 7.2015557234e-01 9.8590250317e-05 7.2005698209e-01 7.2025416259e-01
2.7000000000e-01 7.2174707125e-01 7.2262103903e-01 7.4993312437e-05 7.2254604572e-01 7.2269603234e-01
2.8000000000e-01 7.2441661727e-01 7.2501028757e-01 5.0609924221e-05 7.2495967764e-01 7.2506089749e-01
2.9000000000e-01 7.2702818020e-01 7.2733007112e-01 2.5577020447e-05 7.2730449410e-01 7.2735564814e-01
3.0000000000e-01 7.2958663343e-01 7.2958668940e-01 5.6498572136e-08 7.2958663290e-01 7.2958674590e-01
3.1000000000e-01 7.3209643558e-01 7.3178605270e-01 2.5897652437e-05 7.3176015505e-01 7.3181195035e-01
3.2000000000e-01 7.3456168543e-01 7.3393373605e-01 5.2073596819e-05 7.3388166245e-01 7.3398580965e-01
3.3000000000e-01 7.3698616888e-01 7.3603502542e-01 7.8367886003e-05 7.3595665754e-01 7.3611339331e-01
3.4000000000e-01 7.3937339919e-01 7.3809495726e-01 1.0465228734e-04 7.3799030498e-01 7.3819960955e-01
3.5000000000e-01 7.4172665176e-01 7.4011835266e-01 1.3080054529e-04 7.3998755211e-01 7.4024915320e-01
3.6000000000e-01 7.4404899442e-01 7.4210984696e-01 1.5668842148e-04 7.4195315854e-01 7.4226653538e-01
3.7000000000e-01 7.4634331396e-01 7.4407391567e-01 1.8219372988e-04 7.4389172194e-01 7.4425610940e-01
3.8000000000e-01 7.4861233948e-01 7.4601489724e-01 2.0719636192e-04 7.4580770088e-01 7.4622209361e-01
3.9000000000e-01 7.5085866316e-01 7.4793701320e-01 2.3157830087e-04 7.4770543490e-01 7.4816859150e-01
4.0000000000e-01 7.5308475883e-01 7.4984438611e-01 2.5522362577e-04 7.4958916249e-01 7.5009960974e-01
4.1000000000e-01 7.5529299872e-01 7.5174105571e-01 2.7801850470e-04 7.5146303720e-01 7.5201907421e-01
4.2000000000e-01 7.5748566871e-01 7.5363099345e-01 2.9985117753e-04 7.5333114227e-01 7.5393084463e-01
4.3000000000e-01 7.5966498226e-01 7.5551811585e-01 3.2061192820e-04 7.5519750392e-01 7.5583872777e-01
4.4000000000e-01 7.6183309341e-01 7.5740629665e-01 3.4019304637e-04 7.5706610360e-01 7.5774648970e-01
4.5000000000e-01 7.6399210885e-01 7.5929937821e-01 3.5848877874e-04 7.5894088943e-01 7.5965786699e-01
4.6000000000e-01 7.6614409941e-01 7.6120118208e-01 3.7539526991e-04 7.6082578681e-01 7.6157657735e-01
4.7000000000e-01 7.6829111101e-01 7.6311551909e-01 3.9081049325e-04 7.6272470859e-01 7.6350632958e-01
4.8000000000e-01 7.7043517528e-01 7.6504619893e-01 4.0463417195e-04 7.6464156476e-01 7.6545083310e-01
4.9000000000e-01 7.7257831999e-01 7.6699703949e-01 4.1676769117e-04 7.6658027180e-01 7.6741380718e-01
5.0000000000e-01 7.7472257934e-01 7.6897187589e-01 4.2711400236e-04 7.6854476188e-01 7.6939898989e-01
5.1000000000e-01 7.7687000436e-01 7.7097456951e-01 4.3557752139e-04 7.7053899199e-01 7.7141014703e-01
5.2000000000e-01 7.7902267347e-01 7.7300901698e-01 4.4206402364e-04 7.7256695296e-01 7.7345108100e-01
5.3000000000e-01 7.8118270331e-01 7.7507915926e-01 4.4648053986e-04 7.7463267872e-01 7.7552563980e-01
5.4000000000e-01 7.8335226011e-01 7.7718899098e-01 4.4873525980e-04 7.7674025572e-01 7.7763772624e-01
5.5000000000e-01 7.8553357154e-01 7.7934257004e-01 4.4873745340e-04 7.7889383258e-01 7.7979130749e-01
5.6000000000e-01 7.8772893943e-01 7.8154402768e-01 4.4639742540e-04 7.8109763026e-01 7.8199042511e-01
5.7000000000e-01 7.8994075336e-01 7.8379757914e-01 4.4162652813e-04 7.8335595261e-01 7.8423920566e-01
5.8000000000e-01 7.9217150539e-01 7.8610753489e-01 4.3433727174e-04 7.8567319762e-01 7.8654187216e-01
5.9000000000e-01 7.9442380620e-01 7.8847831286e-01 4.2444359650e-04 7.8805386926e-01 7.8890275645e-01
6.0000000000e-01 7.9670040282e-01 7.9091445150e-01 4.1186141481e-04 7.9050259008e-01 7.9132631291e-01
6.1000000000e-01 7.9900419831e-01 7.9342062419e-01 3.9650960831e-04 7.9302411458e-01 7.9381713379e-01
6.2000000000e-01 8.0133827371e-01 7.9600165496e-01 3.7831181145e-04 7.9562334315e-01 7.9637996678e-01
6.3000000000e-01 8.0370591277e-01 7.9866253596e-01 3.5719959675e-04 7.9830533636e-01 7.9901973555e-01
6.4000000000e-01 8.0611062979e-01 8.0140844678e-01 3.3311826389e-04 8.0107532851e-01 8.0174156504e-01
6.5000000000e-01 8.0855620137e-01 8.0424477623e-01 3.0603771959e-04 8.0393873851e-01 8.0455081395e-01
6.6000000000e-01 8.1104670261e-01 8.0717714679e-01 2.7597396315e-04 8.0690117283e-01 8.0745312076e-01
6.7000000000e-01 8.1358654883e-01 8.1021144230e-01 2.4303446246e-04 8.0996840784e-01 8.1045447676e-01
6.8000000000e-01 8.1618054363e-01 8.1335383950e-01 2.0752274960e-04 8.1314631675e-01 8.1356136225e-01
6.9000000000e-01 8.1883393488e-01 8.1661084423e-01 1.7020750594e-04 8.1644063672e-01 8.1678105173e-01
7.0000000000e-01 8.2155247999e-01 8.1998933302e-01 1.3310549360e-04 8.1985622752e-01 8.2012243851e-01
7.1000000000e-01 8.2434252275e-01 8.2349660137e-01 1.0190025734e-04 8.2339470112e-01 8.2359850163e-01
7.2000000000e-01 8.2721108398e-01 8.2714042001e-01 9.0595630450e-05 8.2704982438e-01 8.2723101564e-01
7.3000000000e-01 8.3016596947e-01 8.3092910080e-01 1.1226825946e-04 8.3081683254e-01 8.3104136906e-01
7.4000000000e-01 8.3321589908e-01 8.3487157466e-01 1.5871314237e-04 8.3471286151e-01 8.3503028780e-01
7.5000000000e-01 8.3637066227e-01 8.3897748405e-01 2.1865300218e-04 8.3875883105e-01 8.3919613705e-01
7.6000000000e-01 8.3964130694e-01 8.4325729376e-01 2.8734404044e-04 8.4296994972e-01 8.4354463780e-01
7.7000000000e-01 8.4304037029e-01 8.4772242447e-01 3.6313278332e-04 8.4735929168e-01 8.4808555725e-01
7.8000000000e-01 8.4658216359e-01 8.5238541525e-01 4.4548135619e-04 8.5193993389e-01 8.5283089661e-01
7.9000000000e-01 8.5028312639e-01 8.5726012290e-01 5.3430372467e-04 8.5672581918e-01 8.5779442663e-01
8.0000000000e-01 8.5416227158e-01 8.6236196889e-01 6.2973433995e-04 8.6173223455e-01 8.6299170323e-01
8.1000000000e-01 8.5824175038e-01 8.6770824843e-01 7.3204056711e-04 8.6697620787e-01 8.6844028900e-01
8.2000000000e-01 8.6254757784e-01 8.7331852190e-01 8.4158929906e-04 8.7247693260e-01 8.7416011120e-01
8.3000000000e-01 8.6711057658e-01 8.7921511648e-01 9.5883740376e-04 8.7825627908e-01 8.8017395389e-01
8.4000000000e-01 8.7196762134e-01 8.8542377846e-01 1.0843349815e-03 8.8433944348e-01 8.8650811345e-01
8.5000000000e-01 8.7716330634e-01 8.9197453417e-01 1.2187376265e-03 8.9075579654e-01 8.9319327179e-01
8.6000000000e-01 8.8275221811e-01 8.9890284637e-01 1.3628271602e-03 8.9754001921e-01 9.0026567353e-01
8.7000000000e-01 8.8880209551e-01 9.0625119791e-01 1.5175423672e-03 9.0473365555e-01 9.0776874028e-01
8.8000000000e-01 8.9539832235e-01 9.1407130899e-01 1.6840232818e-03 9.1238728571e-01 9.1575533227e-01
8.9000000000e-01 9.0265048112e-01 9.2242732135e-01 1.8636753444e-03 9.2056364601e-01 9.2429099670e-01
9.0000000000e-01 9.1070220238e-01 9.3140050806e-01 2.0582643293e-03 9.2934224373e-01 9.3345877239e-01


==> plots/wzw_su2_k2_00_histogram_f_z0.500.dat <==
BinCenter Count
7.6588914797e-01 0
7.6627698977e-01 1
7.6666483157e-01 9
7.6705267338e-01 43
7.6744051518e-01 32
7.6782835698e-01 7
7.6821619878e-01 5
7.6860404058e-01 3
7.6899188238e-01 0
7.6937972418e-01 0
7.6976756598e-01 0
7.7015540779e-01 0
7.7054324959e-01 0
7.7093109139e-01 0
7.7131893319e-01 0
7.7170677499e-01 0
7.7209461679e-01 0
7.7248245859e-01 0
7.7287030039e-01 0
7.7325814220e-01 0
7.7364598400e-01 0
7.7403382580e-01 0
7.7442166760e-01 0
7.7480950940e-01 0
7.7519735120e-01 0


==> plots/wzw_su2_k2_00_histogram_g_z0.500.dat <==
BinCenter Count
7.6739808665e-01 0
7.6771967679e-01 1
7.6804126693e-01 1
7.6836285708e-01 9
7.6868444722e-01 33
7.6900603736e-01 35
7.6932762750e-01 9
7.6964921764e-01 4
7.6997080778e-01 7
7.7029239792e-01 1
7.7061398806e-01 0
7.7093557820e-01 0
7.7125716834e-01 0
7.7157875848e-01 0
7.7190034862e-01 0
7.7222193876e-01 0
7.7254352891e-01 0
7.7286511905e-01 0
7.7318670919e-01 0
7.7350829933e-01 0
7.7382988947e-01 0
7.7415147961e-01 0
7.7447306975e-01 0
7.7479465989e-01 0
7.7511625003e-01 0


==> plots/wzw_su2_k2_00_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 4.8815920796e-01 4.1204675401e-02 4.4695453256e-01 5.2936388336e-01
2.0000000000e-02 6.0876580614e-01 5.2217654621e-02 5.5654815152e-01 6.6098346076e-01
3.0000000000e-02 6.7476345339e-01 5.8391321212e-02 6.1637213218e-01 7.3315477461e-01
4.0000000000e-02 7.1278420057e-01 6.1991188380e-02 6.5079301219e-01 7.7477538895e-01
5.0000000000e-02 7.3307524249e-01 6.3919159688e-02 6.6915608280e-01 7.9699440218e-01
6.0000000000e-02 7.4090390414e-01 6.4653811041e-02 6.7625009310e-01 8.0555771519e-01
7.0000000000e-02 7.3942265269e-01 6.4490214698e-02 6.7493243799e-01 8.0391286739e-01
8.0000000000e-02 7.3070877627e-01 6.3628225240e-02 6.6708055103e-01 7.9433700151e-01
9.0000000000e-02 7.1622605775e-01 6.2212234567e-02 6.5401382318e-01 7.7843829232e-01
1.0000000000e-01 6.9705860059e-01 6.0351585042e-02 6.3670701554e-01 7.5741018563e-01
1.1000000000e-01 6.7404087834e-01 5.8132077598e-02 6.1590880074e-01 7.3217295594e-01
1.2000000000e-01 6.4783534534e-01 5.5622931866e-02 5.9221241347e-01 7.0345827721e-01
1.3000000000e-01 6.1898137729e-01 5.2881233407e-02 5.6610014388e-01 6.7186261070e-01
1.4000000000e-01 5.8792753302e-01 4.9954903726e-02 5.3797262929e-01 6.3788243675e-01
1.5000000000e-01 5.5505361281e-01 4.6884757175e-02 5.0816885563e-01 6.0193836998e-01
1.6000000000e-01 5.2068620922e-01 4.3705969532e-02 4.7698023968e-01 5.6439217875e-01
1.7000000000e-01 4.8510995932e-01 4.0449153987e-02 4.4466080533e-01 5.2555911331e-01
1.8000000000e-01 4.4857587089e-01 3.7141167228e-02 4.1143470366e-01 4.8571703812e-01
1.9000000000e-01 4.1130760453e-01 3.3805725133e-02 3.7750187939e-01 4.4511332966e-01
2.0000000000e-01 3.7350629492e-01 3.0463881056e-02 3.4304241387e-01 4.0397017598e-01
2.1000000000e-01 3.3535430699e-01 2.7134403003e-02 3.0821990398e-01 3.6248870999e-01
2.2000000000e-01 2.9701820129e-01 2.3834075062e-02 2.7318412623e-01 3.2085227635e-01
2.3000000000e-01 2.5865110314e-01 2.0577941192e-02 2.3807316194e-01 2.7922904433e-01
2.4000000000e-01 2.2039461522e-01 1.7379504532e-02 2.0301511069e-01 2.3777411976e-01
2.5000000000e-01 1.8238037635e-01 1.4250891953e-02 1.6812948439e-01 1.9663126830e-01
2.6000000000e-01 1.4473134229e-01 1.1202991123e-02 1.3352835117e-01 1.5593433342e-01
2.7000000000e-01 1.0756284623e-01 8.2455656457e-03 9.9317280588e-02 1.1580841188e-01
2.8000000000e-01 7.0983482244e-02 5.3873526629e-03 6.5596129581e-02 7.6370834907e-02
2.9000000000e-01 3.5095845566e-02 2.6361474949e-03 3.2459698071e-02 3.7731993061e-02
3.0000000000e-01 -2.8442370551e-06 7.3657320526e-06 -1.0209969108e-05 4.5214949975e-06
3.1000000000e-01 -3.4220216718e-02 2.5184121232e-03 -3.6738628841e-02 -3.1701804595e-02
3.2000000000e-01 -6.7468304365e-02 4.9102772024e-03 -7.2378581567e-02 -6.2558027162e-02
3.3000000000e-01 -9.9663163855e-02 7.1721247322e-03 -1.0683528859e-01 -9.2491039123e-02
3.4000000000e-01 -1.3072455440e-01 9.2999856571e-03 -1.4002454006e-01 -1.2142456874e-01
3.5000000000e-01 -1.6057566480e-01 1.1290528925e-02 -1.7186619372e-01 -1.4928513587e-01
3.6000000000e-01 -1.8914288251e-01 1.3141028390e-02 -2.0228391090e-01 -1.7600185412e-01
3.7000000000e-01 -2.1635559914e-01 1.4849334807e-02 -2.3120493395e-01 -2.0150626433e-01
3.8000000000e-01 -2.4214604809e-01 1.6413851177e-02 -2.5855989926e-01 -2.2573219691e-01
3.9000000000e-01 -2.6644917048e-01 1.7833510912e-02 -2.8428268139e-01 -2.4861565957e-01
4.0000000000e-01 -2.8920250676e-01 1.9107758485e-02 -3.0831026525e-01 -2.7009474828e-01
4.1000000000e-01 -3.1034611136e-01 2.0236532321e-02 -3.3058264368e-01 -2.9010957904e-01
4.2000000000e-01 -3.2982248871e-01 2.1220249749e-02 -3.5104273846e-01 -3.0860223896e-01
4.3000000000e-01 -3.4757654925e-01 2.2059793899e-02 -3.6963634315e-01 -3.2551675535e-01
4.4000000000e-01 -3.6355558412e-01 2.2756502475e-02 -3.8631208660e-01 -3.4079908165e-01
4.5000000000e-01 -3.7770925815e-01 2.3312158424e-02 -4.0102141657e-01 -3.5439709973e-01
4.6000000000e-01 -3.8998962041e-01 2.3728982562e-02 -4.1371860298e-01 -3.6626063785e-01
4.7000000000e-01 -4.0035113243e-01 2.4009628330e-02 -4.2436076076e-01 -3.7634150410e-01
4.8000000000e-01 -4.0875071400e-01 2.4157178945e-02 -4.3290789295e-01 -3.8459353506e-01
4.9000000000e-01 -4.1514780723e-01 2.4175147359e-02 -4.3932295459e-01 -3.9097265987e-01
5.0000000000e-01 -4.1950445921e-01 2.4067479607e-02 -4.4357193881e-01 -3.9543697960e-01
5.1000000000e-01 -4.2178542457e-01 2.3838562400e-02 -4.4562398697e-01 -3.9794686217e-01
5.2000000000e-01 -4.2195828903e-01 2.3493236139e-02 -4.4545152516e-01 -3.9846505289e-01
5.3000000000e-01 -4.1999361555e-01 2.3036815039e-02 -4.4303043059e-01 -3.9695680052e-01
5.4000000000e-01 -4.1586511525e-01 2.2475116724e-02 -4.3834023198e-01 -3.9338999853e-01
5.5000000000e-01 -4.0954984525e-01 2.1814504691e-02 -4.3136434994e-01 -3.8773534056e-01
5.6000000000e-01 -4.0102843656e-01 2.1061948473e-02 -4.2209038503e-01 -3.7996648808e-01
5.7000000000e-01 -3.9028535541e-01 2.0225108539e-02 -4.1051046395e-01 -3.7006024687e-01
5.8000000000e-01 -3.7730920208e-01 1.9312456100e-02 -3.9662165818e-01 -3.5799674598e-01
5.9000000000e-01 -3.6209305219e-01 1.8333442781e-02 -3.8042649497e-01 -3.4375960941e-01
6.0000000000e-01 -3.4463484622e-01 1.7298741954e-02 -3.6193358818e-01 -3.2733610427e-01
6.1000000000e-01 -3.2493783422e-01 1.6220593383e-02 -3.4115842761e-01 -3.0871724084e-01
6.2000000000e-01 -3.0301108379e-01 1.5113295979e-02 -3.1812437977e-01 -2.8789778781e-01
6.3000000000e-01 -2.7887006132e-01 1.3993908320e-02 -2.9286396964e-01 -2.6487615300e-01
6.4000000000e-01 -2.5253729802e-01 1.2883225572e-02 -2.6542052359e-01 -2.3965407245e-01
6.5000000000e-01 -2.2404315505e-01 1.1807079108e-02 -2.3585023416e-01 -2.1223607595e-01
6.6000000000e-01 -1.9342670452e-01 1.0797885058e-02 -2.0422458958e-01 -1.8262881946e-01
6.7000000000e-01 -1.6073674710e-01 9.8960085393e-03 -1.7063275564e-01 -1.5084073856e-01
6.8000000000e-01 -1.2603299131e-01 9.1497194030e-03 -1.3518271071e-01 -1.1688327191e-01
6.9000000000e-01 -8.9387425021e-02 8.6113959537e-03 -9.7998820974e-02 -8.0776029067e-02
7.0000000000e-01 -5.0885917027e-02 8.3275510177e-03 -5.9213468045e-02 -4.2558366009e-02
7.1000000000e-01 -1.0630095314e-02 8.3240433765e-03 -1.8954138691e-02 -2.3060519380e-03
7.2000000000e-01 3.1260439768e-02 8.5949114104e-03 2.2665528357e-02 3.9855351178e-02
7.3000000000e-01 7.4645494449e-02 9.1041151191e-03 6.5541379329e-02 8.3749609568e-02
7.4000000000e-01 1.1936116035e-01 9.7987810001e-03 1.0956237935e-01 1.2915994135e-01
7.5000000000e-01 1.6521607562e-01 1.0623677954e-02 1.5459239766e-01 1.7583975357e-01
7.6000000000e-01 2.1198691744e-01 1.1529832322e-02 2.0045708512e-01 2.2351674976e-01
7.7000000000e-01 2.5941292999e-01 1.2477214814e-02 2.4693571517e-01 2.7189014480e-01
7.8000000000e-01 3.0718923135e-01 1.3434244364e-02 2.9375498699e-01 3.2062347571e-01
7.9000000000e-01 3.5495855975e-01 1.4376297117e-02 3.4058226263e-01 3.6933485686e-01
8.0000000000e-01 4.0230100393e-01 1.5284261688e-02 3.8701674224e-01 4.1758526561e-01
8.1000000000e-01 4.4872110026e-01 1.6143475554e-02 4.3257762470e-01 4.6486457581e-01
8.2000000000e-01 4.9363144673e-01 1.6943084317e-02 4.7668836241e-01 5.1057453105e-01
8.3000000000e-01 5.3633164642e-01 1.7675782078e-02 5.1865586434e-01 5.5400742850e-01
8.4000000000e-01 5.7598089268e-01 1.8337888133e-02 5.5764300455e-01 5.9431878081e-01
8.5000000000e-01 6.1156175178e-01 1.8929735214e-02 5.9263201657e-01 6.3049148700e-01
8.6000000000e-01 6.4183152775e-01 1.9456365147e-02 6.2237516260e-01 6.6128789290e-01
8.7000000000e-01 6.6525573470e-01 1.9928539083e-02 6.4532719562e-01 6.8518427378e-01
8.8000000000e-01 6.7991516169e-01 2.0364062649e-02 6.5955109904e-01 7.0027922434e-01
8.9000000000e-01 6.8337287605e-01 2.0789389387e-02 6.6258348666e-01 7.0416226544e-01
9.0000000000e-01 6.7247848708e-01 2.1241384315e-02 6.5123710277e-01 6.9371987140e-01


==> plots/wzw_su2_k2_00_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.3114412893e-02 2.3636343635e-03 2.0750778530e-02 2.5478047257e-02
2.0000000000e-02 4.5760586162e-02 4.6501002232e-03 4.1110485939e-02 5.0410686385e-02
3.0000000000e-02 6.6783152757e-02 6.7436880266e-03 6.0039464730e-02 7.3526840783e-02
4.0000000000e-02 8.5947144635e-02 8.6239982669e-03 7.7323146368e-02 9.4571142902e-02
5.0000000000e-02 1.0316273158e-01 1.0285700476e-02 9.2877031108e-02 1.1344843206e-01
6.0000000000e-02 1.1839783889e-01 1.1729410620e-02 1.0666842827e-01 1.3012724951e-01
7.0000000000e-02 1.3165041008e-01 1.2958774521e-02 1.1869163556e-01 1.4460918461e-01
8.0000000000e-02 1.4293651176e-01 1.3979206977e-02 1.2895730479e-01 1.5691571874e-01
9.0000000000e-02 1.5228428989e-01 1.4797245091e-02 1.3748704480e-01 1.6708153498e-01
1.0000000000e-01 1.5973053623e-01 1.5420176812e-02 1.4431035942e-01 1.7515071304e-01
1.1000000000e-01 1.6531857513e-01 1.5855809331e-02 1.4946276580e-01 1.8117438446e-01
1.2000000000e-01 1.6909688173e-01 1.6112315370e-02 1.5298456636e-01 1.8520919710e-01
1.3000000000e-01 1.7111813452e-01 1.6198125973e-02 1.5492000855e-01 1.8731626049e-01
1.4000000000e-01 1.7143854016e-01 1.6121852645e-02 1.5531668751e-01 1.8756039280e-01
1.5000000000e-01 1.7011733679e-01 1.5892228866e-02 1.5422510793e-01 1.8600956566e-01
1.6000000000e-01 1.6721641865e-01 1.5518064898e-02 1.5169835375e-01 1.8273448354e-01
1.7000000000e-01 1.6280004565e-01 1.5008212004e-02 1.4779183365e-01 1.7780825766e-01
1.8000000000e-01 1.5693461425e-01 1.4371533529e-02 1.4256308072e-01 1.7130614778e-01
1.9000000000e-01 1.4968847314e-01 1.3616881104e-02 1.3607159203e-01 1.6330535424e-01
2.0000000000e-01 1.4113177282e-01 1.2753074774e-02 1.2837869805e-01 1.5388484760e-01
2.1000000000e-01 1.3133634085e-01 1.1788886183e-02 1.1954745467e-01 1.4312522703e-01
2.2000000000e-01 1.2037557694e-01 1.0733024201e-02 1.0964255274e-01 1.3110860114e-01
2.3000000000e-01 1.0832436371e-01 9.5941225172e-03 9.8730241197e-02 1.1791848623e-01
2.4000000000e-01 9.5258989713e-02 8.3807288753e-03 8.6878260838e-02 1.0363971859e-01
2.5000000000e-01 8.1257082257e-02 7.1012956705e-03 7.4155786586e-02 8.8358377927e-02
2.6000000000e-01 6.6397548168e-02 5.7641717221e-03 6.0633376446e-02 7.2161719890e-02
2.7000000000e-01 5.0760520849e-02 4.3775950689e-03 4.6382925780e-02 5.5138115918e-02
2.8000000000e-01 3.4427312459e-02 2.9496867033e-03 3.1477625756e-02 3.7376999162e-02
2.9000000000e-01 1.7480370205e-02 1.4884454722e-03 1.5991924733e-02 1.8968815677e-02
3.0000000000e-01 3.2359102855e-06 3.2830504357e-06 -4.7140150165e-08 6.5189607212e-06
3.1000000000e-01 -1.7919491844e-02 1.5026946243e-03 -1.9422186468e-02 -1.6416797219e-02
3.2000000000e-01 -3.6202193594e-02 3.0172425933e-03 -3.9219436187e-02 -3.3184951001e-02
3.3000000000e-01 -5.4758263424e-02 4.5344453713e-03 -5.9292708796e-02 -5.0223818053e-02
3.4000000000e-01 -7.3500142411e-02 6.0469768181e-03 -7.9547119230e-02 -6.7453165593e-02
3.5000000000e-01 -9.2339351523e-02 7.5476535966e-03 -9.9887005120e-02 -8.4791697927e-02
3.6000000000e-01 -1.1118652437e-01 9.0294360596e-03 -1.2021596043e-01 -1.0215708831e-01
3.7000000000e-01 -1.2995144022e-01 1.0485428997e-02 -1.4043686922e-01 -1.1946601123e-01
3.8000000000e-01 -1.4854305762e-01 1.1908881929e-02 -1.6045193955e-01 -1.3663417569e-01
3.9000000000e-01 -1.6686954905e-01 1.3293188906e-02 -1.8016273796e-01 -1.5357636015e-01
4.0000000000e-01 -1.8483833702e-01 1.4631887817e-02 -1.9947022484e-01 -1.7020644920e-01
4.1000000000e-01 -2.0235613198e-01 1.5918659208e-02 -2.1827479119e-01 -1.8643747277e-01
4.2000000000e-01 -2.1932897257e-01 1.7147324598e-02 -2.3647629717e-01 -2.0218164798e-01
4.3000000000e-01 -2.3566226862e-01 1.8311844306e-02 -2.5397411293e-01 -2.1735042432e-01
4.4000000000e-01 -2.5126084750e-01 1.9406314785e-02 -2.7066716228e-01 -2.3185453271e-01
4.5000000000e-01 -2.6602900441e-01 2.0424965461e-02 -2.8645396987e-01 -2.4560403895e-01
4.6000000000e-01 -2.7987055726e-01 2.1362155107e-02 -3.0123271236e-01 -2.5850840215e-01
4.7000000000e-01 -2.9268890692e-01 2.2212367741e-02 -3.1490127466e-01 -2.7047653918e-01
4.8000000000e-01 -3.0438710372e-01 2.2970208106e-02 -3.2735731182e-01 -2.8141689561e-01
4.9000000000e-01 -3.1486792108e-01 2.3630396755e-02 -3.3849831784e-01 -2.9123752433e-01
5.0000000000e-01 -3.2403393762e-01 2.4187764825e-02 -3.4822170244e-01 -2.9984617279e-01
5.1000000000e-01 -3.3178762875e-01 2.4637248611e-02 -3.5642487736e-01 -3.0715038014e-01
5.2000000000e-01 -3.3803146958e-01 2.4973884096e-02 -3.6300535368e-01 -3.1305758549e-01
5.3000000000e-01 -3.4266805059e-01 2.5192801699e-02 -3.6786085229e-01 -3.1747524889e-01
5.4000000000e-01 -3.4560020833e-01 2.5289221610e-02 -3.7088942994e-01 -3.2031098672e-01
5.5000000000e-01 -3.4673117341e-01 2.5258450302e-02 -3.7198962371e-01 -3.2147272311e-01
5.6000000000e-01 -3.4596473861e-01 2.5095879094e-02 -3.7106061770e-01 -3.2086885952e-01
5.7000000000e-01 -3.4320545043e-01 2.4796986166e-02 -3.6800243660e-01 -3.1840846426e-01
5.8000000000e-01 -3.3835882790e-01 2.4357344225e-02 -3.6271617213e-01 -3.1400148368e-01
5.9000000000e-01 -3.3133161333e-01 2.3772637404e-02 -3.5510425074e-01 -3.0755897593e-01
6.0000000000e-01 -3.2203206043e-01 2.3038693367e-02 -3.4507075379e-01 -2.9899336706e-01
6.1000000000e-01 -3.1037026633e-01 2.2151540882e-02 -3.3252180721e-01 -2.8821872545e-01
6.2000000000e-01 -2.9625855546e-01 2.1107511122e-02 -3.1736606659e-01 -2.7515104434e-01
6.3000000000e-01 -2.7961192453e-01 1.9903416615e-02 -2.9951534114e-01 -2.5970850791e-01
6.4000000000e-01 -2.6034856014e-01 1.8536874023e-02 -2.7888543417e-01 -2.4181168612e-01
6.5000000000e-01 -2.3839044294e-01 1.7006907546e-02 -2.5539735049e-01 -2.2138353540e-01
6.6000000000e-01 -2.1366405499e-01 1.5315136191e-02 -2.2897919118e-01 -1.9834891879e-01
6.7000000000e-01 -1.8610121121e-01 1.3468275078e-02 -1.9956948629e-01 -1.7263293613e-01
6.8000000000e-01 -1.5564004045e-01 1.1483891929e-02 -1.6712393238e-01 -1.4415614852e-01
6.9000000000e-01 -1.2222614755e-01 9.4052005866e-03 -1.3163134813e-01 -1.1282094696e-01
7.0000000000e-01 -8.5813996056e-02 7.3440680934e-03 -9.3158064149e-02 -7.8469927962e-02
7.1000000000e-01 -4.6368560836e-02 5.6137271777e-03 -5.1982288014e-02 -4.0754833658e-02
7.2000000000e-01 -3.8673129969e-03 4.9831152677e-03 -8.8504282646e-03 1.1158022708e-03
7.3000000000e-01 4.1697383504e-02 6.1652247990e-03 3.5532158705e-02 4.7862608303e-02
7.4000000000e-01 9.0315361939e-02 8.7012506242e-03 8.1614111315e-02 9.9016612563e-02
7.5000000000e-01 1.4195509822e-01 1.1966785362e-02 1.2998831285e-01 1.5392188358e-01
7.6000000000e-01 1.9655934042e-01 1.5698257347e-02 1.8086108307e-01 2.1225759777e-01
7.7000000000e-01 2.5403969729e-01 1.9802180412e-02 2.3423751688e-01 2.7384187770e-01
7.8000000000e-01 3.1426988619e-01 2.4246178578e-02 2.9002370762e-01 3.3851606477e-01
7.9000000000e-01 3.7707723834e-01 2.9022339364e-02 3.4805489898e-01 4.0609957771e-01
8.0000000000e-01 4.4223191394e-01 3.4134381597e-02 4.0809753235e-01 4.7636629554e-01
8.1000000000e-01 5.0943307316e-01 3.9592719951e-02 4.6984035320e-01 5.4902579311e-01
8.2000000000e-01 5.7829094865e-01 4.5412481299e-02 5.3287846735e-01 6.2370342995e-01
8.3000000000e-01 6.4830332263e-01 5.1612789384e-02 5.9669053324e-01 6.9991611201e-01
8.4000000000e-01 7.1882424508e-01 5.8216693943e-02 6.6060755113e-01 7.7704093902e-01
8.5000000000e-01 7.8902180654e-01 6.5251509947e-02 7.2377029659e-01 8.5427331648e-01
8.6000000000e-01 8.5782016896e-01 7.2749500356e-02 7.8507066861e-01 9.3056966932e-01
8.7000000000e-01 9.2381845870e-01 8.0748929118e-02 8.4306952959e-01 1.0045673878e+00
8.8000000000e-01 9.8517480028e-01 8.9295588162e-02 8.9587921212e-01 1.0744703884e+00
8.9000000000e-01 1.0394363248e+00 9.8444996338e-02 9.4099132847e-01 1.1378813211e+00
9.0000000000e-01 1.0832826618e+00 1.0826561471e-01 9.7501704707e-01 1.1915482765e+00


==> plots/wzw_su2_k2_01_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 2.2280382607e-01 2.2432063033e-01 3.1658047642e-03 2.2115482556e-01 2.2748643509e-01
2.0000000000e-02 2.2141102918e-01 2.2322694219e-01 4.1426696246e-03 2.1908427257e-01 2.2736961182e-01
3.0000000000e-02 2.1825867445e-01 2.2021630833e-01 4.7439436247e-03 2.1547236470e-01 2.2496025195e-01
4.0000000000e-02 2.1471562993e-01 2.1674394836e-01 5.1384893356e-03 2.1160545902e-01 2.2188243769e-01
5.0000000000e-02 2.1110396336e-01 2.1316287476e-01 5.3940683445e-03 2.0776880642e-01 2.1855694310e-01
6.0000000000e-02 2.0752828053e-01 2.0959232596e-01 5.5468614255e-03 2.0404546454e-01 2.1513918739e-01
7.0000000000e-02 2.0402622506e-01 2.0607789956e-01 5.6193159561e-03 2.0045858360e-01 2.1169721552e-01
8.0000000000e-02 2.0061046898e-01 2.0263696252e-01 5.6267430128e-03 1.9701021951e-01 2.0826370553e-01
9.0000000000e-02 1.9728336717e-01 1.9927478785e-01 5.5802965471e-03 1.9369449130e-01 2.0485508439e-01
1.0000000000e-01 1.9404282434e-01 1.9599115315e-01 5.4885062780e-03 1.9050264687e-01 2.0147965943e-01
1.1000000000e-01 1.9088486209e-01 1.9278330363e-01 5.3581431604e-03 1.8742516047e-01 1.9814144679e-01
1.2000000000e-01 1.8780480626e-01 1.8964736910e-01 5.1947433649e-03 1.8445262573e-01 1.9484211246e-01
1.3000000000e-01 1.8479785157e-01 1.8657906912e-01 5.0029433046e-03 1.8157612581e-01 1.9158201242e-01
1.4000000000e-01 1.8185932912e-01 1.8357407051e-01 4.7867034572e-03 1.7878736705e-01 1.8836077396e-01
1.5000000000e-01 1.7898482693e-01 1.8062816746e-01 4.5494633884e-03 1.7607870407e-01 1.8517763084e-01
1.6000000000e-01 1.7617023611e-01 1.7773736847e-01 4.2942524149e-03 1.7344311606e-01 1.8203162089e-01
1.7000000000e-01 1.7341175930e-01 1.7489793343e-01 4.0237706506e-03 1.7087416278e-01 1.7892170408e-01
1.8000000000e-01 1.7070590033e-01 1.7210638385e-01 3.7404496809e-03 1.6836593417e-01 1.7584683353e-01
1.9000000000e-01 1.6804944518e-01 1.6935949892e-01 3.4464988597e-03 1.6591300006e-01 1.7280599778e-01
2.0000000000e-01 1.6543943957e-01 1.6665430443e-01 3.1439412271e-03 1.6351036320e-01 1.6979824566e-01
2.1000000000e-01 1.6287316580e-01 1.6398805831e-01 2.8346417827e-03 1.6115341653e-01 1.6682270009e-01
2.2000000000e-01 1.6034812059e-01 1.6135823513e-01 2.5203300285e-03 1.5883790510e-01 1.6387856516e-01
2.3000000000e-01 1.5786199428e-01 1.5876251073e-01 2.2026181457e-03 1.5655989258e-01 1.6096512887e-01
2.4000000000e-01 1.5541265190e-01 1.5619874753e-01 1.8830157953e-03 1.5431573174e-01 1.5808176333e-01
2.5000000000e-01 1.5299811596e-01 1.5366498098e-01 1.5629422741e-03 1.5210203871e-01 1.5522792326e-01
2.6000000000e-01 1.5061655109e-01 1.5115940715e-01 1.2437365706e-03 1.4991567058e-01 1.5240314372e-01
2.7000000000e-01 1.4826625021e-01 1.4868037152e-01 9.2666573507e-04 1.4775370578e-01 1.4960703725e-01
2.8000000000e-01 1.4594562225e-01 1.4622635893e-01 6.1293187996e-04 1.4561342706e-01 1.4683929081e-01
2.9000000000e-01 1.4365318111e-01 1.4379598469e-01 3.0367806292e-04 1.4349230663e-01 1.4409966276e-01
3.0000000000e-01 1.4138753590e-01 1.4138798657e-01 1.8355455823e-07 1.4138780302e-01 1.4138817013e-01
3.1000000000e-01 1.3914738211e-01 1.3900121781e-01 2.9708399761e-04 1.3870413381e-01 1.3929830181e-01
3.2000000000e-01 1.3693149379e-01 1.3663464093e-01 5.8656069251e-04 1.3604808023e-01 1.3722120162e-01
3.3000000000e-01 1.3473871652e-01 1.3428732229e-01 8.6748823622e-04 1.3341983405e-01 1.3515481052e-01
3.4000000000e-01 1.3256796105e-01 1.3195842733e-01 1.1389589435e-03 1.3081946839e-01 1.3309738628e-01
3.5000000000e-01 1.3041819767e-01 1.2964721646e-01 1.4001043618e-03 1.2824711210e-01 1.3104732082e-01
3.6000000000e-01 1.2828845098e-01 1.2735304142e-01 1.6500936974e-03 1.2570294772e-01 1.2900313511e-01
3.7000000000e-01 1.2617779535e-01 1.2507534220e-01 1.8881326102e-03 1.2318720959e-01 1.2696347481e-01
3.8000000000e-01 1.2408535063e-01 1.2281364443e-01 2.1134623412e-03 1.2070018209e-01 1.2492710677e-01
3.9000000000e-01 1.2201027837e-01 1.2056755708e-01 2.3253591524e-03 1.1824219793e-01 1.2289291624e-01
4.0000000000e-01 1.1995177828e-01 1.1833677063e-01 2.5231340611e-03 1.1581363657e-01 1.2085990469e-01
4.1000000000e-01 1.1790908509e-01 1.1612105547e-01 2.7061328586e-03 1.1341492261e-01 1.1882718833e-01
4.2000000000e-01 1.1588146560e-01 1.1392026066e-01 2.8737364062e-03 1.1104652426e-01 1.1679399707e-01
4.3000000000e-01 1.1386821597e-01 1.1173431292e-01 3.0253612045e-03 1.0870895172e-01 1.1475967412e-01
4.4000000000e-01 1.1186865925e-01 1.0956321583e-01 3.1604602353e-03 1.0640275560e-01 1.1272367607e-01
4.5000000000e-01 1.0988214310e-01 1.0740704930e-01 3.2785240788e-03 1.0412852522e-01 1.1068557337e-01
4.6000000000e-01 1.0790803759e-01 1.0526596908e-01 3.3790823105e-03 1.0188688677e-01 1.0864505139e-01
4.7000000000e-01 1.0594573326e-01 1.0314020659e-01 3.4617051842e-03 9.9678501406e-02 1.0660191177e-01
4.8000000000e-01 1.0399463919e-01 1.0103006866e-01 3.5260056097e-03 9.7504063050e-02 1.0455607427e-01
4.9000000000e-01 1.0205418128e-01 9.8935937504e-02 3.5716414374e-03 9.5364296066e-02 1.0250757894e-01
5.0000000000e-01 1.0012380053e-01 9.6858270655e-02 3.5983180621e-03 9.3259952592e-02 1.0045658872e-01
5.1000000000e-01 9.8202951504e-02 9.4797600920e-02 3.6057913629e-03 9.1191809557e-02 9.8403392282e-02
5.2000000000e-01 9.6291100728e-02 9.2754536301e-02 3.5938709980e-03 8.9160665303e-02 9.6348407299e-02
5.3000000000e-01 9.4387725281e-02 9.0729759825e-02 3.5624240797e-03 8.7167335745e-02 9.4292183904e-02
5.4000000000e-01 9.2492311336e-02 8.8724029228e-02 3.5113792601e-03 8.5212649968e-02 9.2235408488e-02
5.5000000000e-01 9.0604352776e-02 8.6738176442e-02 3.4407312704e-03 8.3297445172e-02 9.0178907713e-02
5.6000000000e-01 8.8723349816e-02 8.4773106804e-02 3.3505459708e-03 8.1422560833e-02 8.8123652775e-02
5.7000000000e-01 8.6848807641e-02 8.2829797902e-02 3.2409659985e-03 7.9588831904e-02 8.6070763901e-02
5.8000000000e-01 8.4980235049e-02 8.0909297974e-02 3.1122171452e-03 7.7797080829e-02 8.4021515120e-02
5.9000000000e-01 8.3117143068e-02 7.9012723730e-02 2.9646156799e-03 7.6048108050e-02 8.1977339410e-02
6.0000000000e-01 8.1259043567e-02 7.7141257476e-02 2.7985769801e-03 7.4342680496e-02 7.9939834456e-02
6.1000000000e-01 7.9405447815e-02 7.5296143377e-02 2.6146261226e-03 7.2681517255e-02 7.7910769500e-02
6.2000000000e-01 7.7555864997e-02 7.3478682672e-02 2.4134116531e-03 7.1065271019e-02 7.5892094325e-02
6.3000000000e-01 7.5709800666e-02 7.1690227617e-02 2.1957249751e-03 6.9494502642e-02 7.3885952592e-02
6.4000000000e-01 7.3866755104e-02 6.9932173894e-02 1.9625305709e-03 6.7969643323e-02 7.1894704465e-02
6.5000000000e-01 7.2026221585e-02 6.8205951154e-02 1.7150191909e-03 6.6490931964e-02 6.9920970345e-02
6.6000000000e-01 7.0187684518e-02 6.6513011324e-02 1.4547153633e-03 6.5058295961e-02 6.7967726687e-02
6.7000000000e-01 6.8350617428e-02 6.4854814182e-02 1.1837319565e-03 6.3671082226e-02 6.6038546139e-02
6.8000000000e-01 6.6514480773e-02 6.3232809653e-02 9.0550072150e-04 6.2327308932e-02 6.4138310375e-02
6.9000000000e-01 6.4678719529e-02 6.1648416093e-02 6.2748470258e-04 6.1020931390e-02 6.2275900795e-02
7.0000000000e-01 6.2842760534e-02 6.0102993700e-02 3.7562833126e-04 5.9727365369e-02 6.0478622032e-02
7.1000000000e-01 6.1006009522e-02 5.8597811971e-02 2.7693089893e-04 5.8320881072e-02 5.8874742870e-02
7.2000000000e-01 5.9167847790e-02 5.7134009816e-02 4.5888456275e-04 5.6675125253e-02 5.7592894379e-02
7.3000000000e-01 5.7327628434e-02 5.5712546630e-02 7.3982145424e-04 5.4972725176e-02 5.6452368085e-02
7.4000000000e-01 5.5484672058e-02 5.4334142116e-02 1.0417633144e-03 5.3292378802e-02 5.5375905431e-02
7.5000000000e-01 5.3638261853e-02 5.2999202031e-02 1.3474522593e-03 5.1651749772e-02 5.4346654290e-02
7.6000000000e-01 5.1787637910e-02 5.1707726208e-02 1.6498288019e-03 5.0057897406e-02 5.3357555009e-02
7.7000000000e-01 4.9931990593e-02 5.0459194045e-02 1.9440868966e-03 4.8515107148e-02 5.2403280941e-02
7.8000000000e-01 4.8070452767e-02 4.9252421126e-02 2.2259690513e-03 4.7026452074e-02 5.1478390177e-02
7.9000000000e-01 4.6202090601e-02 4.8085378455e-02 2.4912553592e-03 4.5594123095e-02 5.0576633814e-02
8.0000000000e-01 4.4325892591e-02 4.6954962785e-02 2.7355662738e-03 4.4219396512e-02 4.9690529059e-02
8.1000000000e-01 4.2440756340e-02 4.5856702192e-02 2.9542677611e-03 4.2902434431e-02 4.8810969953e-02
8.2000000000e-01 4.0545472495e-02 4.4784374783e-02 3.1424153386e-03 4.1641959444e-02 4.7926790122e-02
8.3000000000e-01 3.8638704985e-02 4.3729509236e-02 3.2947150888e-03 4.0434794147e-02 4.7024224325e-02
8.4000000000e-01 3.6718966477e-02 4.2680721988e-02 3.4054943608e-03 3.9275227627e-02 4.6086216349e-02
8.5000000000e-01 3.4784587456e-02 4.1622824648e-02 3.4686823795e-03 3.8154142268e-02 4.5091507027e-02
8.6000000000e-01 3.2833676758e-02 4.0535601776e-02 3.4778086075e-03 3.7057793169e-02 4.4013410384e-02
8.7000000000e-01 3.0864070354e-02 3.9392105278e-02 3.4260406278e-03 3.5966064650e-02 4.2818145906e-02
8.8000000000e-01 2.8873263729e-02 3.8156221932e-02 3.3063159797e-03 3.4849905952e-02 4.1462537912e-02
8.9000000000e-01 2.6858320721e-02 3.6779116302e-02 3.1117086221e-03 3.3667407679e-02 3.9890824924e-02
9.0000000000e-01 2.4815747706e-02 3.5193875037e-02 2.8364234227e-03 3.2357451614e-02 3.8030298459e-02


==> plots/wzw_su2_k2_01_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 1.0194211263e-03 1.0306342671e-03 1.3542048909e-05 1.0170922182e-03 1.0441763160e-03
2.0000000000e-02 2.1719604491e-03 2.2167890736e-03 5.3935105622e-05 2.1628539680e-03 2.2707241792e-03
3.0000000000e-02 3.3886004810e-03 3.4868420273e-03 1.1773294337e-04 3.3691090840e-03 3.6045749707e-03
4.0000000000e-02 4.6536577976e-03 4.8217798022e-03 2.0065145593e-04 4.6211283462e-03 5.0224312581e-03
5.0000000000e-02 5.9597126229e-03 6.2107104111e-03 2.9828512453e-04 5.9124252866e-03 6.5089955357e-03
6.0000000000e-02 7.3025019593e-03 7.6459298185e-03 4.0632270618e-04 7.2396071123e-03 8.0522525247e-03
7.0000000000e-02 8.6793284440e-03 9.1214150012e-03 5.2065226845e-04 8.6007627327e-03 9.6420672696e-03
8.0000000000e-02 1.0088392895e-02 1.0632205481e-02 6.3742175400e-04 9.9947837265e-03 1.1269627235e-02
9.0000000000e-02 1.1528463316e-02 1.2174103486e-02 7.5307645050e-04 1.1421027035e-02 1.2927179936e-02
1.0000000000e-01 1.2998691680e-02 1.3743511336e-02 8.6438235179e-04 1.2879128985e-02 1.4607893688e-02
1.1000000000e-01 1.4498504257e-02 1.5337335376e-02 9.6843987235e-04 1.4368895504e-02 1.6305775248e-02
1.2000000000e-01 1.6027532017e-02 1.6952924957e-02 1.0626904266e-03 1.5890234530e-02 1.8015615383e-02
1.3000000000e-01 1.7585564424e-02 1.8588030985e-02 1.1449174412e-03 1.7443113544e-02 1.9732948426e-02
1.4000000000e-01 1.9172517664e-02 2.0240775848e-02 1.2132428743e-03 1.9027532974e-02 2.1454018722e-02
1.5000000000e-01 2.0788412173e-02 2.1909630147e-02 1.2661200381e-03 2.0643510109e-02 2.3175750185e-02
1.6000000000e-01 2.2433356402e-02 2.3593393581e-02 1.3023233582e-03 2.2291070223e-02 2.4895716940e-02
1.7000000000e-01 2.4107534898e-02 2.5291178381e-02 1.3209355973e-03 2.3970242784e-02 2.6612113978e-02
1.8000000000e-01 2.5811199440e-02 2.7002394323e-02 1.3213330065e-03 2.5681061316e-02 2.8323727329e-02
1.9000000000e-01 2.7544662429e-02 2.8726734728e-02 1.3031688127e-03 2.7423565915e-02 3.0029903541e-02
2.0000000000e-01 2.9308291940e-02 3.0464163086e-02 1.2663554169e-03 2.9197807670e-02 3.1730518503e-02
2.1000000000e-01 3.1102508058e-02 3.2214900089e-02 1.2110456408e-03 3.1003854448e-02 3.3425945730e-02
2.2000000000e-01 3.2927780206e-02 3.3979410957e-02 1.1376133338e-03 3.2841797624e-02 3.5117024291e-02
2.3000000000e-01 3.4784625275e-02 3.5758393024e-02 1.0466336206e-03 3.4711759404e-02 3.6805026645e-02
2.4000000000e-01 3.6673606395e-02 3.7552763545e-02 9.3886304493e-04 3.6613900500e-02 3.8491626589e-02
2.5000000000e-01 3.8595332245e-02 3.9363647765e-02 8.1521983730e-04 3.8548427928e-02 4.0178867603e-02
2.6000000000e-01 4.0550456823e-02 4.1192367281e-02 6.7676450683e-04 4.0515602774e-02 4.1869131788e-02
2.7000000000e-01 4.2539679616e-02 4.3040428720e-02 5.2468093478e-04 4.2515747785e-02 4.3565109654e-02
2.8000000000e-01 4.4563746117e-02 4.4909512808e-02 3.6025812819e-04 4.4549254680e-02 4.5269770936e-02
2.9000000000e-01 4.6623448679e-02 4.6801463861e-02 1.8487285678e-04 4.6616591005e-02 4.6986336718e-02
3.0000000000e-01 4.8719627658e-02 4.8718279752e-02 5.4966504888e-07 4.8717730087e-02 4.8718829417e-02
3.1000000000e-01 5.0853172853e-02 5.0662102393e-02 1.9294278861e-04 5.0469159604e-02 5.0855045181e-02
3.2000000000e-01 5.3025025222e-02 5.2635208782e-02 3.9232448573e-04 5.2242884296e-02 5.3027533268e-02
3.3000000000e-01 5.5236178879e-02 5.4640002650e-02 5.9660493472e-04 5.4043397715e-02 5.5236607584e-02
3.4000000000e-01 5.7487683372e-02 5.6679006727e-02 8.0419916002e-04 5.5874807567e-02 5.7483205887e-02
3.5000000000e-01 5.9780646246e-02 5.8754855679e-02 1.0135195186e-03 5.7741336161e-02 5.9768375198e-02
3.6000000000e-01 6.2116235911e-02 6.0870289713e-02 1.2229860636e-03 5.9647303649e-02 6.2093275776e-02
3.7000000000e-01 6.4495684816e-02 6.3028148890e-02 1.4310360018e-03 6.1597112888e-02 6.4459184892e-02
3.8000000000e-01 6.6920292965e-02 6.5231368154e-02 1.6361321792e-03 6.3595235975e-02 6.6867500333e-02
3.9000000000e-01 6.9391431777e-02 6.7482973087e-02 1.8367706258e-03 6.5646202461e-02 6.9319743713e-02
4.0000000000e-01 7.1910548341e-02 6.9786076406e-02 2.0314872040e-03 6.7754589202e-02 7.1817563610e-02
4.1000000000e-01 7.4479170074e-02 7.2143875209e-02 2.2188634161e-03 6.9925011793e-02 7.4362738625e-02
4.2000000000e-01 7.7098909835e-02 7.4559648983e-02 2.3975314241e-03 7.2162117559e-02 7.6957180407e-02
4.3000000000e-01 7.9771471531e-02 7.7036758373e-02 2.5661783444e-03 7.4470580028e-02 7.9602936717e-02
4.4000000000e-01 8.2498656257e-02 7.9578644729e-02 2.7235498745e-03 7.6855094855e-02 8.2302194604e-02
4.5000000000e-01 8.5282369040e-02 8.2188830444e-02 2.8684533150e-03 7.9320377129e-02 8.5057283759e-02
4.6000000000e-01 8.8124626230e-02 8.4870920083e-02 2.9997600477e-03 8.1871160035e-02 8.7870680130e-02
4.7000000000e-01 9.1027563620e-02 8.7628602338e-02 3.1164075289e-03 8.4512194809e-02 9.0745009866e-02
4.8000000000e-01 9.3993445379e-02 9.0465652813e-02 3.2174008613e-03 8.7248251952e-02 9.3683053675e-02
4.9000000000e-01 9.7024673880e-02 9.3385937681e-02 3.3018140034e-03 9.0084123677e-02 9.6687751684e-02
5.0000000000e-01 1.0012380053e-01 9.6393418224e-02 3.3687906800e-03 9.3024627544e-02 9.9762208904e-02
5.1000000000e-01 1.0329353776e-01 9.9492156327e-02 3.4175450592e-03 9.6074611268e-02 1.0290970139e-01
5.2000000000e-01 1.0653677219e-01 1.0268632095e-01 3.4473622688e-03 9.9238958677e-02 1.0613368321e-01
5.3000000000e-01 1.0985657935e-01 1.0598019563e-01 3.4575988362e-03 1.0252259679e-01 1.0943779446e-01
5.4000000000e-01 1.1325623989e-01 1.0937818716e-01 3.4476831553e-03 1.0593050400e-01 1.1282587031e-01
5.5000000000e-01 1.1673925771e-01 1.1288483541e-01 3.4171161184e-03 1.0946771929e-01 1.1630195152e-01
5.6000000000e-01 1.2030938004e-01 1.1650482449e-01 3.3654721066e-03 1.1313935239e-01 1.1987029660e-01
5.7000000000e-01 1.2397062001e-01 1.2024299541e-01 3.2924006264e-03 1.1695059478e-01 1.2353539603e-01
5.8000000000e-01 1.2772728182e-01 1.2410436020e-01 3.1976290454e-03 1.2090673116e-01 1.2730198925e-01
5.9000000000e-01 1.3158398898e-01 1.2809411797e-01 3.0809671690e-03 1.2501315080e-01 1.3117508514e-01
6.0000000000e-01 1.3554571620e-01 1.3221767282e-01 2.9423149290e-03 1.2927535789e-01 1.3515998775e-01
6.1000000000e-01 1.3961782519e-01 1.3648065406e-01 2.7816754669e-03 1.3369897860e-01 1.3926232953e-01
6.2000000000e-01 1.4380610538e-01 1.4088893899e-01 2.5991779075e-03 1.3828976108e-01 1.4348811690e-01
6.3000000000e-01 1.4811681994e-01 1.4544867853e-01 2.3951183764e-03 1.4305356015e-01 1.4784379690e-01
6.4000000000e-01 1.5255675835e-01 1.5016632623e-01 2.1700374203e-03 1.4799628881e-01 1.5233636366e-01
6.5000000000e-01 1.5713329637e-01 1.5504867122e-01 1.9248754835e-03 1.5312379574e-01 1.5697354670e-01
6.6000000000e-01 1.6185446485e-01 1.6010287550e-01 1.6613113040e-03 1.5844156420e-01 1.6176418681e-01
6.7000000000e-01 1.6672902891e-01 1.6533651668e-01 1.3825790345e-03 1.6395393765e-01 1.6671909572e-01
6.8000000000e-01 1.7176657951e-01 1.7075763679e-01 1.0957191909e-03 1.6966191760e-01 1.7185335598e-01
6.9000000000e-01 1.7697763965e-01 1.7637479847e-01 8.1878978902e-04 1.7555600869e-01 1.7719358826e-01
7.0000000000e-01 1.8237378831e-01 1.8219714996e-01 6.0535788883e-04 1.8159179207e-01 1.8280250785e-01
7.1000000000e-01 1.8796780554e-01 1.8823450043e-01 5.7984248031e-04 1.8765465795e-01 1.8881434291e-01
7.2000000000e-01 1.9377384343e-01 1.9449740806e-01 7.9306524339e-04 1.9370434282e-01 1.9529047330e-01
7.3000000000e-01 1.9980762851e-01 2.0099728336e-01 1.1381815013e-03 1.9985910186e-01 2.0213546486e-01
7.4000000000e-01 2.0608670279e-01 2.0774651130e-01 1.5452670255e-03 2.0620124427e-01 2.0929177832e-01
7.5000000000e-01 2.1263071282e-01 2.1475859647e-01 1.9898243760e-03 2.1276877210e-01 2.1674842085e-01
7.6000000000e-01 2.1946175831e-01 2.2204833698e-01 2.4626013190e-03 2.1958573566e-01 2.2451093830e-01
7.7000000000e-01 2.2660481609e-01 2.2963203422e-01 2.9594139232e-03 2.2667262029e-01 2.3259144814e-01
7.8000000000e-01 2.3408825948e-01 2.3752774808e-01 3.4780541123e-03 2.3404969396e-01 2.4100580219e-01
7.9000000000e-01 2.4194450006e-01 2.4575561021e-01 4.0172207990e-03 2.4173838941e-01 2.4977283101e-01
8.0000000000e-01 2.5021078825e-01 2.5433821214e-01 4.5761048334e-03 2.4976210731e-01 2.5891431698e-01
8.1000000000e-01 2.5893022195e-01 2.6330109133e-01 5.1542189910e-03 2.5814687234e-01 2.6845531032e-01
8.2000000000e-01 2.6815303188e-01 2.7267334670e-01 5.7513342379e-03 2.6692201246e-01 2.7842468093e-01
8.3000000000e-01 2.7793823951e-01 2.8248842814e-01 6.3674703829e-03 2.7612095775e-01 2.8885589852e-01
8.4000000000e-01 2.8835582505e-01 2.9278516328e-01 7.0029212615e-03 2.8578224202e-01 2.9978808454e-01
8.5000000000e-01 2.9948960575e-01 3.0360911354e-01 7.6583084137e-03 2.9595080512e-01 3.1126742195e-01
8.6000000000e-01 3.1144112278e-01 3.1501439632e-01 8.3346647903e-03 3.0667973153e-01 3.2334906111e-01
8.7000000000e-01 3.2433499174e-01 3.2706618183e-01 9.0335560340e-03 3.1803262579e-01 3.3609973786e-01
8.8000000000e-01 3.3832643074e-01 3.3984419077e-01 9.7572538767e-03 3.3008693689e-01 3.4960144464e-01
8.9000000000e-01 3.5361212135e-01 3.5344772033e-01 1.0508986656e-02 3.4293873367e-01 3.6395670698e-01
9.0000000000e-01 3.7044634119e-01 3.6800308231e-01 1.1293309702e-02 3.5670977261e-01 3.7929639202e-01


==> plots/wzw_su2_k2_01_histogram_f_z0.500.dat <==
BinCenter Count
9.0823294569e-02 0
9.1293214181e-02 2
9.1763133794e-02 7
9.2233053406e-02 11
9.2702973019e-02 2
9.3172892632e-02 3
9.3642812244e-02 8
9.4112731857e-02 5
9.4582651470e-02 2
9.5052571082e-02 2
9.5522490695e-02 2
9.5992410307e-02 2
9.6462329920e-02 0
9.6932249533e-02 1
9.7402169145e-02 4
9.7872088758e-02 3
9.8342008371e-02 3
9.8811927983e-02 2
9.9281847596e-02 1
9.9751767208e-02 5
1.0022168682e-01 6
1.0069160643e-01 19
1.0116152605e-01 9
1.0163144566e-01 1
1.0210136527e-01 0


==> plots/wzw_su2_k2_01_histogram_g_z0.500.dat <==
BinCenter Count
8.9767918341e-02 0
9.0235593411e-02 1
9.0703268481e-02 2
9.1170943551e-02 7
9.1638618621e-02 9
9.2106293690e-02 1
9.2573968760e-02 2
9.3041643830e-02 3
9.3509318900e-02 5
9.3976993970e-02 4
9.4444669039e-02 1
9.4912344109e-02 2
9.5380019179e-02 5
9.5847694249e-02 1
9.6315369319e-02 2
9.6783044389e-02 1
9.7250719458e-02 1
9.7718394528e-02 2
9.8186069598e-02 5
9.8653744668e-02 5
9.9121419738e-02 8
9.9589094807e-02 28
1.0005676988e-01 3
1.0052444495e-01 2
1.0099212002e-01 0


==> plots/wzw_su2_k2_01_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.8112066994e-01 2.4912378449e-02 2.5620829149e-01 3.0603304839e-01
2.0000000000e-02 3.5263067656e-01 3.2342850111e-02 3.2028782645e-01 3.8497352667e-01
3.0000000000e-02 3.9270887157e-01 3.6794281461e-02 3.5591459011e-01 4.2950315304e-01
4.0000000000e-02 4.1663477968e-01 3.9601216992e-02 3.7703356269e-01 4.5623599667e-01
5.0000000000e-02 4.3027527138e-01 4.1304299510e-02 3.8897097187e-01 4.7157957089e-01
6.0000000000e-02 4.3663640206e-01 4.2195506393e-02 3.9444089567e-01 4.7883190846e-01
7.0000000000e-02 4.3751094522e-01 4.2458165790e-02 3.9505277943e-01 4.7996911101e-01
8.0000000000e-02 4.3407623904e-01 4.2218797840e-02 3.9185744120e-01 4.7629503688e-01
9.0000000000e-02 4.2715949351e-01 4.1570581293e-02 3.8558891221e-01 4.6873007480e-01
1.0000000000e-01 4.1737202005e-01 4.0585462353e-02 3.7678655770e-01 4.5795748240e-01
1.1000000000e-01 4.0518378514e-01 3.9321013102e-02 3.6586277204e-01 4.4450479824e-01
1.2000000000e-01 3.9096782990e-01 3.7824598023e-02 3.5314323188e-01 4.2879242792e-01
1.3000000000e-01 3.7502822925e-01 3.6136047595e-02 3.3889218166e-01 4.1116427685e-01
1.4000000000e-01 3.5761848543e-01 3.4289451056e-02 3.2332903438e-01 3.9190793649e-01
1.5000000000e-01 3.3895407683e-01 3.2314402746e-02 3.0663967408e-01 3.7126847957e-01
1.6000000000e-01 3.1922128418e-01 3.0236895148e-02 2.8898438903e-01 3.4945817933e-01
1.7000000000e-01 2.9858356132e-01 2.8079975326e-02 2.7050358599e-01 3.2666353665e-01
1.8000000000e-01 2.7718623705e-01 2.5864238155e-02 2.5132199890e-01 3.0305047521e-01
1.9000000000e-01 2.5516005306e-01 2.3608203979e-02 2.3155184908e-01 2.7876825703e-01
2.0000000000e-01 2.3262387122e-01 2.1328612601e-02 2.1129525862e-01 2.5395248382e-01
2.1000000000e-01 2.0968677648e-01 1.9040655452e-02 1.9064612102e-01 2.2872743193e-01
2.2000000000e-01 1.8644973152e-01 1.6758161287e-02 1.6969157024e-01 2.0320789281e-01
2.3000000000e-01 1.6300689418e-01 1.4493746377e-02 1.4851314781e-01 1.7750064056e-01
2.4000000000e-01 1.3944667690e-01 1.2258937201e-02 1.2718773970e-01 1.5170561410e-01
2.5000000000e-01 1.1585260654e-01 1.0064271553e-02 1.0578833498e-01 1.2591687809e-01
2.6000000000e-01 9.2304027611e-02 7.9193825566e-03 8.4384645055e-02 1.0022341017e-01
2.7000000000e-01 6.8876681397e-02 5.8330691371e-03 6.3043612260e-02 7.4709750534e-02
2.8000000000e-01 4.5643185419e-02 3.8133563908e-03 4.1829829028e-02 4.9456541809e-02
2.9000000000e-01 2.2673432333e-02 1.8675556108e-03 2.0805876722e-02 2.4540987944e-02
3.0000000000e-01 3.4922816471e-05 1.5195398293e-05 1.9727418179e-05 5.0118214764e-05
3.1000000000e-01 -2.2206956071e-02 1.7767592879e-03 -2.3983715359e-02 -2.0430196783e-02
3.2000000000e-01 -4.3988698022e-02 3.4637783511e-03 -4.7452476373e-02 -4.0524919670e-02
3.3000000000e-01 -6.5248482957e-02 5.0542527870e-03 -7.0302735744e-02 -6.0194230170e-02
3.4000000000e-01 -8.5926015156e-02 6.5439840160e-03 -9.2469999172e-02 -7.9382031140e-02
3.5000000000e-01 -1.0596238949e-01 7.9293378541e-03 -1.1389172734e-01 -9.8033051635e-02
3.6000000000e-01 -1.2529998211e-01 9.2072188710e-03 -1.3450720098e-01 -1.1609276324e-01
3.7000000000e-01 -1.4388236270e-01 1.0375056447e-02 -1.5425741915e-01 -1.3350730625e-01
3.8000000000e-01 -1.6165422600e-01 1.1430794549e-02 -1.7308502055e-01 -1.5022343145e-01
3.9000000000e-01 -1.7856134069e-01 1.2372884259e-02 -1.9093422495e-01 -1.6618845643e-01
4.0000000000e-01 -1.9455051440e-01 1.3200278848e-02 -2.0775079325e-01 -1.8135023555e-01
4.1000000000e-01 -2.0956957353e-01 1.3912431425e-02 -2.2348200496e-01 -1.9565714211e-01
4.2000000000e-01 -2.2356735742e-01 1.4509295312e-02 -2.3807665273e-01 -2.0905806210e-01
4.3000000000e-01 -2.3649372607e-01 1.4991327471e-02 -2.5148505354e-01 -2.2150239859e-01
4.4000000000e-01 -2.4829958142e-01 1.5359495436e-02 -2.6365907686e-01 -2.3294008599e-01
4.5000000000e-01 -2.5893690204e-01 1.5615288459e-02 -2.7455219049e-01 -2.4332161358e-01
4.6000000000e-01 -2.6835879132e-01 1.5760733894e-02 -2.8411952521e-01 -2.5259805742e-01
4.7000000000e-01 -2.7651953987e-01 1.5798420201e-02 -2.9231796007e-01 -2.6072111967e-01
4.8000000000e-01 -2.8337470244e-01 1.5731528607e-02 -2.9910623105e-01 -2.6764317384e-01
4.9000000000e-01 -2.8888119038e-01 1.5563876239e-02 -3.0444506662e-01 -2.7331731414e-01
5.0000000000e-01 -2.9299738068e-01 1.5299974726e-02 -3.0829735541e-01 -2.7769740595e-01
5.1000000000e-01 -2.9568324302e-01 1.4945109994e-02 -3.1062835302e-01 -2.8073813303e-01
5.2000000000e-01 -2.9690048637e-01 1.4505451373e-02 -3.1140593774e-01 -2.8239503499e-01
5.3000000000e-01 -2.9661272715e-01 1.3988201660e-02 -3.1060092882e-01 -2.8262452549e-01
5.4000000000e-01 -2.9478568147e-01 1.3401804606e-02 -3.0818748607e-01 -2.8138387686e-01
5.5000000000e-01 -2.9138738389e-01 1.2756232861e-02 -3.0414361675e-01 -2.7863115103e-01
5.6000000000e-01 -2.8638843642e-01 1.2063387220e-02 -2.9845182364e-01 -2.7432504920e-01
5.7000000000e-01 -2.7976229129e-01 1.1337645041e-02 -2.9109993633e-01 -2.6842464625e-01
5.8000000000e-01 -2.7148557225e-01 1.0596594543e-02 -2.8208216679e-01 -2.6088897771e-01
5.9000000000e-01 -2.6153843979e-01 9.8619627268e-03 -2.7140040251e-01 -2.5167647706e-01
6.0000000000e-01 -2.4990500662e-01 9.1606427363e-03 -2.5906564936e-01 -2.4074436389e-01
6.1000000000e-01 -2.3657381109e-01 8.5254694857e-03 -2.4509928058e-01 -2.2804834161e-01
6.2000000000e-01 -2.2153835741e-01 7.9948972030e-03 -2.2953325461e-01 -2.1354346021e-01
6.3000000000e-01 -2.0479773357e-01 7.6101293805e-03 -2.1240786296e-01 -1.9718760419e-01
6.4000000000e-01 -1.8635731980e-01 7.4083462084e-03 -1.9376566600e-01 -1.7894897359e-01
6.5000000000e-01 -1.6622960287e-01 7.4128797788e-03 -1.7364248265e-01 -1.5881672309e-01
6.6000000000e-01 -1.4443511519e-01 7.6251096701e-03 -1.5206022486e-01 -1.3681000552e-01
6.7000000000e-01 -1.2100352107e-01 8.0237881083e-03 -1.2902730917e-01 -1.1297973296e-01
6.8000000000e-01 -9.5974877828e-02 8.5721911174e-03 -1.0454706895e-01 -8.7402686710e-02
6.9000000000e-01 -6.9401105668e-02 9.2277357494e-03 -7.8628841417e-02 -6.0173369919e-02
7.0000000000e-01 -4.1347707767e-02 9.9489999249e-03 -5.1296707692e-02 -3.1398707842e-02
7.1000000000e-01 -1.1895792433e-02 1.0698908250e-02 -2.2594700683e-02 -1.1968841823e-03
7.2000000000e-01 1.8855538264e-02 1.1445274507e-02 7.4102637574e-03 3.0300812771e-02
7.3000000000e-01 5.0786352300e-02 1.2160147773e-02 3.8626204527e-02 6.2946500074e-02
7.4000000000e-01 8.3752501265e-02 1.2818849853e-02 7.0933651412e-02 9.6571351117e-02
7.5000000000e-01 1.1758155261e-01 1.3399090850e-02 1.0418246176e-01 1.3098064346e-01
7.6000000000e-01 1.5206787176e-01 1.3880281234e-02 1.3818759053e-01 1.6594815300e-01
7.7000000000e-01 1.8696663472e-01 1.4243051794e-02 1.7272358292e-01 2.0120968651e-01
7.8000000000e-01 2.2198648291e-01 1.4468966675e-02 2.0751751624e-01 2.3645544959e-01
7.9000000000e-01 2.5678043819e-01 1.4540425364e-02 2.4224001282e-01 2.7132086355e-01
8.0000000000e-01 2.9093456403e-01 1.4440782099e-02 2.7649378193e-01 3.0537534612e-01
8.1000000000e-01 3.2395367457e-01 1.4154771597e-02 3.0979890298e-01 3.3810844617e-01
8.2000000000e-01 3.5524312729e-01 1.3669446681e-02 3.4157368060e-01 3.6891257397e-01
8.3000000000e-01 3.8408534833e-01 1.2976080807e-02 3.7110926752e-01 3.9706142913e-01
8.4000000000e-01 4.0960916520e-01 1.2074055744e-02 3.9753510945e-01 4.2168322094e-01
8.5000000000e-01 4.3074914932e-01 1.0979134400e-02 4.1977001491e-01 4.4172828372e-01
8.6000000000e-01 4.4619081828e-01 9.7419501862e-03 4.3644886809e-01 4.5593276846e-01
8.7000000000e-01 4.5429539169e-01 8.4901941080e-03 4.4580519758e-01 4.6278558580e-01
8.8000000000e-01 4.5299425772e-01 7.5138352594e-03 4.4548042246e-01 4.6050809298e-01
8.9000000000e-01 4.3963730749e-01 7.3385353255e-03 4.3229877216e-01 4.4697584281e-01
9.0000000000e-01 4.1076871714e-01 8.4779822783e-03 4.0229073486e-01 4.1924669942e-01


==> plots/wzw_su2_k2_01_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 3.1094788153e-04 3.4523333198e-05 2.7642454833e-04 3.4547121473e-04
2.0000000000e-02 1.2558110549e-03 1.3810573754e-04 1.1177053174e-03 1.3939167924e-03
3.0000000000e-02 2.7809249364e-03 3.0290006913e-04 2.4780248672e-03 3.0838250055e-03
4.0000000000e-02 4.8102292527e-03 5.1887012065e-04 4.2913591320e-03 5.3290993733e-03
5.0000000000e-02 7.2607542895e-03 7.7556327574e-04 6.4851910137e-03 8.0363175652e-03
6.0000000000e-02 1.0047117354e-02 1.0626228922e-03 8.9844944621e-03 1.1109740247e-02
7.0000000000e-02 1.3083681863e-02 1.3700273770e-03 1.1713654486e-02 1.4453709240e-02
8.0000000000e-02 1.6285826904e-02 1.6882232544e-03 1.4597603649e-02 1.7974050158e-02
9.0000000000e-02 1.9570789471e-02 2.0082062051e-03 1.7562583266e-02 2.1578995676e-02
1.0000000000e-01 2.2858270625e-02 2.3215726506e-03 2.0536697975e-02 2.5179843276e-02
1.1000000000e-01 2.6070898156e-02 2.6205529324e-03 2.3450345224e-02 2.8691451089e-02
1.2000000000e-01 2.9134595644e-02 2.8980321100e-03 2.6236563534e-02 3.2032627754e-02
1.3000000000e-01 3.1978886986e-02 3.1475619371e-03 2.8831325049e-02 3.5126448924e-02
1.4000000000e-01 3.4537154417e-02 3.3633662532e-03 3.1173788164e-02 3.7900520670e-02
1.5000000000e-01 3.6746861689e-02 3.5403412689e-03 3.3206520420e-02 4.0287202958e-02
1.6000000000e-01 3.8549750311e-02 3.6740517637e-03 3.4875698548e-02 4.2223802075e-02
1.7000000000e-01 3.9892014312e-02 3.7607239214e-03 3.6131290391e-02 4.3652738234e-02
1.8000000000e-01 4.0724457419e-02 3.7972353393e-03 3.6927222080e-02 4.4521692759e-02
1.9000000000e-01 4.1002635487e-02 3.7811026139e-03 3.7221532873e-02 4.4783738101e-02
2.0000000000e-01 4.0686986239e-02 3.7104668178e-03 3.6976519421e-02 4.4397453057e-02
2.1000000000e-01 3.9742947864e-02 3.5840771166e-03 3.6158870748e-02 4.3327024981e-02
2.2000000000e-01 3.8141067600e-02 3.4012727286e-03 3.4739794872e-02 4.1542340329e-02
2.3000000000e-01 3.5857101146e-02 3.1619633987e-03 3.2695137747e-02 3.9019064544e-02
2.4000000000e-01 3.2872103499e-02 2.8666085361e-03 3.0005494963e-02 3.5738712035e-02
2.5000000000e-01 2.9172511649e-02 2.5161951609e-03 2.6656316488e-02 3.1688706810e-02
2.6000000000e-01 2.4750219387e-02 2.1122148362e-03 2.2638004550e-02 2.6862434223e-02
2.7000000000e-01 1.9602644373e-02 1.6566399392e-03 1.7946004434e-02 2.1259284312e-02
2.8000000000e-01 1.3732787515e-02 1.1519006339e-03 1.2580886881e-02 1.4884688149e-02
2.9000000000e-01 7.1492845719e-03 6.0087400266e-04 6.5484105693e-03 7.7501585746e-03
3.0000000000e-01 -1.3355014249e-04 1.2625799155e-05 -1.4617594165e-04 -1.2092434334e-04
3.1000000000e-01 -8.0956881967e-03 6.2701482126e-04 -8.7227030179e-03 -7.4686733754e-03
3.2000000000e-01 -1.6711359925e-02 1.2959894945e-03 -1.8007349419e-02 -1.5415370430e-02
3.3000000000e-01 -2.5949036143e-02 1.9961583325e-03 -2.7945194476e-02 -2.3952877811e-02
3.4000000000e-01 -3.5771419168e-02 2.7229159736e-03 -3.8494335141e-02 -3.3048503194e-02
3.5000000000e-01 -4.6135443680e-02 3.4714179324e-03 -4.9606861612e-02 -4.2664025748e-02
3.6000000000e-01 -5.6992288082e-02 4.2365945580e-03 -6.1228882640e-02 -5.2755693524e-02
3.7000000000e-01 -6.8287397068e-02 5.0131790188e-03 -7.3300576086e-02 -6.3274218049e-02
3.8000000000e-01 -7.9960516239e-02 5.7957371654e-03 -8.5756253404e-02 -7.4164779074e-02
3.9000000000e-01 -9.1945739722e-02 6.5786978595e-03 -9.8524437582e-02 -8.5367041863e-02
4.0000000000e-01 -1.0417157183e-01 7.3563834114e-03 -1.1152795524e-01 -9.6815188422e-02
4.1000000000e-01 -1.1656100401e-01 8.1230399574e-03 -1.2468404396e-01 -1.0843796405e-01
4.2000000000e-01 -1.2903160833e-01 8.8728676533e-03 -1.3790447599e-01 -1.2015874068e-01
4.3000000000e-01 -1.4149564925e-01 9.6000505645e-03 -1.5109569982e-01 -1.3189559869e-01
4.4000000000e-01 -1.5386021508e-01 1.0298786138e-02 -1.6415900122e-01 -1.4356142894e-01
4.5000000000e-01 -1.6602737137e-01 1.0963314138e-02 -1.7699068551e-01 -1.5506405724e-01
4.6000000000e-01 -1.7789433826e-01 1.1587944918e-02 -1.8948228318e-01 -1.6630639334e-01
4.7000000000e-01 -1.8935369428e-01 1.2167086927e-02 -2.0152078120e-01 -1.7718660735e-01
4.8000000000e-01 -2.0029360947e-01 1.2695273305e-02 -2.1298888277e-01 -1.8759833616e-01
4.9000000000e-01 -2.1059811099e-01 1.3167187506e-02 -2.2376529849e-01 -1.9743092348e-01
5.0000000000e-01 -2.2014738479e-01 1.3577687838e-02 -2.3372507263e-01 -2.0656969695e-01
5.1000000000e-01 -2.2881811759e-01 1.3921830920e-02 -2.4273994851e-01 -2.1489628667e-01
5.2000000000e-01 -2.3648388373e-01 1.4194894095e-02 -2.5067877783e-01 -2.2228898964e-01
5.3000000000e-01 -2.4301558252e-01 1.4392396985e-02 -2.5740797951e-01 -2.2862318554e-01
5.4000000000e-01 -2.4828193205e-01 1.4510122587e-02 -2.6279205464e-01 -2.3377180947e-01
5.5000000000e-01 -2.5215002683e-01 1.4544138660e-02 -2.6669416549e-01 -2.3760588817e-01
5.6000000000e-01 -2.5448596738e-01 1.4490820696e-02 -2.6897678807e-01 -2.3999514668e-01
5.7000000000e-01 -2.5515557139e-01 1.4346878747e-02 -2.6950245013e-01 -2.4080869264e-01
5.8000000000e-01 -2.5402517754e-01 1.4109391924e-02 -2.6813456947e-01 -2.3991578562e-01
5.9000000000e-01 -2.5096255496e-01 1.3775857123e-02 -2.6473841209e-01 -2.3718669784e-01
6.0000000000e-01 -2.4583793338e-01 1.3344263306e-02 -2.5918219669e-01 -2.3249367008e-01
6.1000000000e-01 -2.3852517189e-01 1.2813211412e-02 -2.5133838330e-01 -2.2571196048e-01
6.2000000000e-01 -2.2890308712e-01 1.2182116444e-02 -2.4108520356e-01 -2.1672097068e-01
6.3000000000e-01 -2.1685696574e-01 1.1451560711e-02 -2.2830852645e-01 -2.0540540503e-01
6.4000000000e-01 -2.0228029057e-01 1.0623934040e-02 -2.1290422461e-01 -1.9165635653e-01
6.5000000000e-01 -1.8507671559e-01 9.7046416352e-03 -1.9478135723e-01 -1.7537207396e-01
6.6000000000e-01 -1.6516233180e-01 8.7044902712e-03 -1.7386682207e-01 -1.5645784153e-01
6.7000000000e-01 -1.4246827472e-01 7.6446468671e-03 -1.5011292159e-01 -1.3482362786e-01
6.8000000000e-01 -1.1694373493e-01 6.5674190576e-03 -1.2351115398e-01 -1.1037631587e-01
6.9000000000e-01 -8.8559446321e-02 5.5597890754e-03 -9.4119235397e-02 -8.2999657246e-02
7.0000000000e-01 -5.7311743705e-02 4.7968172521e-03 -6.2108560957e-02 -5.2514926453e-02
7.1000000000e-01 -2.3227302358e-02 4.5642731313e-03 -2.7791575490e-02 -1.8663029227e-02
7.2000000000e-01 1.3631300561e-02 5.0986577980e-03 8.5326427634e-03 1.8729958359e-02
7.3000000000e-01 5.3159028247e-02 6.3532023919e-03 4.6805825855e-02 5.9512230639e-02
7.4000000000e-01 9.5200610533e-02 8.1296629425e-03 8.7070947590e-02 1.0333027348e-01
7.5000000000e-01 1.3954127586e-01 1.0280882433e-02 1.2926039342e-01 1.4982215829e-01
7.6000000000e-01 1.8589563290e-01 1.2732973052e-02 1.7316265985e-01 1.9862860596e-01
7.7000000000e-01 2.3389424252e-01 1.5455363402e-02 2.1843887912e-01 2.4934960593e-01
7.8000000000e-01 2.8306728119e-01 1.8440322444e-02 2.6462695875e-01 3.0150760363e-01
7.9000000000e-01 3.3282450731e-01 2.1692981856e-02 3.1113152545e-01 3.5451748916e-01
8.0000000000e-01 3.8243047926e-01 2.5226709830e-02 3.5720376943e-01 4.0765718909e-01
8.1000000000e-01 4.3097360668e-01 2.9060962033e-02 4.0191264464e-01 4.6003456871e-01
8.2000000000e-01 4.7732709389e-01 3.3220304631e-02 4.4410678926e-01 5.1054739852e-01
8.3000000000e-01 5.2009907875e-01 3.7734026624e-02 4.8236505212e-01 5.5783310537e-01
8.4000000000e-01 5.5756815686e-01 4.2636077371e-02 5.1493207949e-01 6.0020423423e-01
8.5000000000e-01 5.8759880774e-01 4.7965212177e-02 5.3963359556e-01 6.3556401991e-01
8.6000000000e-01 6.0752866462e-01 5.3765304037e-02 5.5376336058e-01 6.6129396865e-01
8.7000000000e-01 6.1401550769e-01 6.0085826281e-02 5.5392968141e-01 6.7410133397e-01
8.8000000000e-01 6.0282526201e-01 6.6982550195e-02 5.3584271181e-01 6.6980781220e-01
8.9000000000e-01 5.6853120701e-01 7.4518547920e-02 4.9401265909e-01 6.4304975492e-01
9.0000000000e-01 5.0407530001e-01 8.2765660300e-02 4.2130963971e-01 5.8684096031e-01


==> plots/wzw_su2_k2_0h_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.8180193647e-01 3.8177306230e-01 1.0129733721e-05 3.8176293257e-01 3.8178319204e-01
2.0000000000e-02 4.0390564334e-01 4.0384750478e-01 2.0302353005e-05 4.0382720242e-01 4.0386780713e-01
3.0000000000e-02 4.1716017241e-01 4.1707459511e-01 2.9749236332e-05 4.1704484588e-01 4.1710434435e-01
4.0000000000e-02 4.2663410547e-01 4.2652342266e-01 3.8306938057e-05 4.2648511573e-01 4.2656172960e-01
5.0000000000e-02 4.3397522444e-01 4.3384198667e-01 4.5914835701e-05 4.3379607184e-01 4.3388790151e-01
6.0000000000e-02 4.3993558970e-01 4.3978244572e-01 5.2554043265e-05 4.3972989168e-01 4.3983499976e-01
7.0000000000e-02 4.4492389997e-01 4.4475353337e-01 5.8227398594e-05 4.4469530597e-01 4.4481176077e-01
8.0000000000e-02 4.4918782090e-01 4.4900291107e-01 6.2950652340e-05 4.4893996042e-01 4.4906586172e-01
9.0000000000e-02 4.5288913907e-01 4.5269233474e-01 6.6747880305e-05 4.5262558686e-01 4.5275908262e-01
1.0000000000e-01 4.5613952710e-01 4.5593342714e-01 6.9648813338e-05 4.5586377833e-01 4.5600307596e-01
1.1000000000e-01 4.5901938953e-01 4.5880652826e-01 7.1687152932e-05 4.5873484111e-01 4.5887821542e-01
1.2000000000e-01 4.6158858258e-01 4.6137141812e-01 7.2899441157e-05 4.6129851868e-01 4.6144431756e-01
1.3000000000e-01 4.6389288707e-01 4.6367379175e-01 7.3324264405e-05 4.6360046749e-01 4.6374711602e-01
1.4000000000e-01 4.6596810932e-01 4.6574936162e-01 7.3001669355e-05 4.6567635995e-01 4.6582236329e-01
1.5000000000e-01 4.6784278397e-01 4.6762656160e-01 7.1972719882e-05 4.6755458888e-01 4.6769853432e-01
1.6000000000e-01 4.6954001543e-01 4.6932838928e-01 7.0279151062e-05 4.6925811013e-01 4.6939866843e-01
1.7000000000e-01 4.7107876824e-01 4.7087369706e-01 6.7963092144e-05 4.7080573397e-01 4.7094166015e-01
1.8000000000e-01 4.7247479355e-01 4.7227811916e-01 6.5066839833e-05 4.7221305232e-01 4.7234318600e-01
1.9000000000e-01 4.7374130843e-01 4.7355475144e-01 6.1632669108e-05 4.7349311877e-01 4.7361638410e-01
2.0000000000e-01 4.7488950334e-01 4.7471465924e-01 5.7702672658e-05 4.7465695657e-01 4.7477236191e-01
2.1000000000e-01 4.7592892748e-01 4.7576726312e-01 5.3318622539e-05 4.7571394450e-01 4.7582058174e-01
2.2000000000e-01 4.7686778562e-01 4.7672063600e-01 4.8521849460e-05 4.7667211415e-01 4.7676915785e-01
2.3000000000e-01 4.7771316992e-01 4.7758173524e-01 4.3353136423e-05 4.7753838211e-01 4.7762508838e-01
2.4000000000e-01 4.7847124295e-01 4.7835658596e-01 3.7852624626e-05 4.7831873333e-01 4.7839443858e-01
2.5000000000e-01 4.7914738381e-01 4.7905042737e-01 3.2059731070e-05 4.7901836764e-01 4.7908248710e-01
2.6000000000e-01 4.7974630586e-01 4.7966783078e-01 2.6013080718e-05 4.7964181770e-01 4.7969384386e-01
2.7000000000e-01 4.8027215246e-01 4.8021279558e-01 1.9750468249e-05 4.8019304511e-01 4.8023254605e-01
2.8000000000e-01 4.8072857540e-01 4.8068882785e-01 1.3308929631e-05 4.8067551892e-01 4.8070213678e-01
2.9000000000e-01 4.8111879961e-01 4.8109900531e-01 6.7256507518e-06 4.8109227966e-01 4.8110573096e-01
3.0000000000e-01 4.8144567687e-01 4.8144603134e-01 2.8289150297e-07 4.8144574845e-01 4.8144631423e-01
3.1000000000e-01 4.8171173071e-01 4.8173228000e-01 6.7521516083e-06 4.8172552785e-01 4.8173903216e-01
3.2000000000e-01 4.8191919406e-01 4.8195983404e-01 1.3563157830e-05 4.8194627088e-01 4.8197339719e-01
3.3000000000e-01 4.8207004101e-01 4.8213051680e-01 2.0388239176e-05 4.8211012856e-01 4.8215090504e-01
3.4000000000e-01 4.8216601365e-01 4.8224591944e-01 2.7196102342e-05 4.8221872333e-01 4.8227311554e-01
3.5000000000e-01 4.8220864490e-01 4.8230742392e-01 3.3957970432e-05 4.8227346595e-01 4.8234138189e-01
3.6000000000e-01 4.8219927785e-01 4.8231622275e-01 4.0646637178e-05 4.8227557611e-01 4.8235686939e-01
3.7000000000e-01 4.8213908230e-01 4.8227333574e-01 4.7236367541e-05 4.8222609938e-01 4.8232057211e-01
3.8000000000e-01 4.8202906877e-01 4.8217962444e-01 5.3702902161e-05 4.8212592154e-01 4.8223332734e-01
3.9000000000e-01 4.8187010047e-01 4.8203580436e-01 6.0023483316e-05 4.8197578088e-01 4.8209582785e-01
4.0000000000e-01 4.8166290340e-01 4.8184245556e-01 6.6176885865e-05 4.8177627868e-01 4.8190863245e-01
4.1000000000e-01 4.8140807496e-01 4.8160003156e-01 7.2143448562e-05 4.8152788811e-01 4.8167217501e-01
4.2000000000e-01 4.8110609103e-01 4.8130886691e-01 7.7905104054e-05 4.8123096180e-01 4.8138677201e-01
4.3000000000e-01 4.8075731192e-01 4.8096918362e-01 8.3445406715e-05 4.8088573822e-01 4.8105262903e-01
4.4000000000e-01 4.8036198721e-01 4.8058109649e-01 8.8749557723e-05 4.8049234693e-01 4.8066984605e-01
4.5000000000e-01 4.7992025948e-01 4.8014461740e-01 9.3804426827e-05 4.8005081297e-01 4.8023842182e-01
4.6000000000e-01 4.7943216726e-01 4.7965965882e-01 9.8598570189e-05 4.7956106025e-01 4.7975825739e-01
4.7000000000e-01 4.7889764701e-01 4.7912603649e-01 1.0312224362e-04 4.7902291424e-01 4.7922915873e-01
4.8000000000e-01 4.7831653429e-01 4.7854347127e-01 1.0736741036e-04 4.7843610386e-01 4.7865083868e-01
4.9000000000e-01 4.7768856422e-01 4.7791159036e-01 1.1132774248e-04 4.7780026262e-01 4.7802291811e-01
5.0000000000e-01 4.7701337107e-01 4.7722992777e-01 1.1499861468e-04 4.7711492915e-01 4.7734492638e-01
5.1000000000e-01 4.7629048719e-01 4.7649792407e-01 1.1837708930e-04 4.7637954698e-01 4.7661630115e-01
5.2000000000e-01 4.7551934105e-01 4.7571492557e-01 1.2146189086e-04 4.7559346368e-01 4.7583638746e-01
5.3000000000e-01 4.7469925464e-01 4.7488018271e-01 1.2425336848e-04 4.7475592934e-01 4.7500443608e-01
5.4000000000e-01 4.7382943994e-01 4.7399284779e-01 1.2675344418e-04 4.7386609434e-01 4.7411960123e-01
5.5000000000e-01 4.7290899453e-01 4.7305197190e-01 1.2896554485e-04 4.7292300636e-01 4.7318093745e-01
5.6000000000e-01 4.7193689635e-01 4.7205650115e-01 1.3089451559e-04 4.7192560664e-01 4.7218739567e-01
5.7000000000e-01 4.7091199736e-01 4.7100527199e-01 1.3254651171e-04 4.7087272547e-01 4.7113781850e-01
5.8000000000e-01 4.6983301621e-01 4.6989700558e-01 1.3392886690e-04 4.6976307671e-01 4.7003093444e-01
5.9000000000e-01 4.6869852960e-01 4.6873030124e-01 1.3504993484e-04 4.6859525131e-01 4.6886535118e-01
6.0000000000e-01 4.6750696233e-01 4.6750362870e-01 1.3591890179e-04 4.6736770980e-01 4.6763954760e-01
6.1000000000e-01 4.6625657585e-01 4.6621531906e-01 1.3654556792e-04 4.6607877349e-01 4.6635186463e-01
6.2000000000e-01 4.6494545508e-01 4.6486355439e-01 1.3694009584e-04 4.6472661429e-01 4.6500049448e-01
6.3000000000e-01 4.6357149322e-01 4.6344635564e-01 1.3711272556e-04 4.6330924291e-01 4.6358346837e-01
6.4000000000e-01 4.6213237437e-01 4.6196156868e-01 1.3707345631e-04 4.6182449523e-01 4.6209864214e-01
6.5000000000e-01 4.6062555354e-01 4.6040684818e-01 1.3683169735e-04 4.6027001648e-01 4.6054367988e-01
6.6000000000e-01 4.5904823362e-01 4.5877963893e-01 1.3639589204e-04 4.5864324304e-01 4.5891603482e-01
6.7000000000e-01 4.5739733880e-01 4.5707715422e-01 1.3577312174e-04 4.5694138110e-01 4.5721292734e-01
6.8000000000e-01 4.5566948392e-01 4.5529635071e-01 1.3496869971e-04 4.5516138201e-01 4.5543131941e-01
6.9000000000e-01 4.5386093890e-01 4.5343389920e-01 1.3398576839e-04 4.5329991343e-01 4.5356788497e-01
7.0000000000e-01 4.5196758728e-01 4.5148615036e-01 1.3282491850e-04 4.5135332544e-01 4.5161897528e-01
7.1000000000e-01 4.4998487791e-01 4.4944909462e-01 1.3148385311e-04 4.4931761076e-01 4.4958057847e-01
7.2000000000e-01 4.4790776825e-01 4.4731831483e-01 1.2995712723e-04 4.4718835770e-01 4.4744827195e-01
7.3000000000e-01 4.4573065748e-01 4.4508893020e-01 1.2823600186e-04 4.4496069419e-01 4.4521716620e-01
7.4000000000e-01 4.4344730738e-01 4.4275552952e-01 1.2630846415e-04 4.4262922106e-01 4.4288183799e-01
7.5000000000e-01 4.4105074796e-01 4.4031209116e-01 1.2415948340e-04 4.4018793168e-01 4.4043625065e-01
7.6000000000e-01 4.3853316439e-01 4.3775188656e-01 1.2177160100e-04 4.3763011496e-01 4.3787365816e-01
7.7000000000e-01 4.3588576054e-01 4.3506736303e-01 1.1912599655e-04 4.3494823703e-01 4.3518648903e-01
7.8000000000e-01 4.3309859303e-01 4.3225000030e-01 1.1620424397e-04 4.3213379605e-01 4.3236620454e-01
7.9000000000e-01 4.3016036793e-01 4.2929013340e-01 1.1299108659e-04 4.2917714231e-01 4.2940312448e-01
8.0000000000e-01 4.2705818938e-01 4.2617673198e-01 1.0947874634e-04 4.2606725323e-01 4.2628621072e-01
8.1000000000e-01 4.2377724580e-01 4.2289712254e-01 1.0567357896e-04 4.2279144896e-01 4.2300279612e-01
8.2000000000e-01 4.2030041415e-01 4.1943663484e-01 1.0160634494e-04 4.1933502849e-01 4.1953824118e-01
8.3000000000e-01 4.1660775483e-01 4.1577814618e-01 9.7348016331e-05 4.1568079817e-01 4.1587549420e-01
8.4000000000e-01 4.1267585874e-01 4.1190148605e-01 9.3033779418e-05 4.1180845228e-01 4.1199451983e-01
8.5000000000e-01 4.0847699100e-01 4.0778264618e-01 8.8898110933e-05 4.0769374807e-01 4.0787154430e-01
8.6000000000e-01 4.0397794968e-01 4.0339271447e-01 8.5321478484e-05 4.0330739299e-01 4.0347803595e-01
8.7000000000e-01 3.9913851683e-01 3.9869640794e-01 8.2879638503e-05 3.9861352830e-01 3.9877928758e-01
8.8000000000e-01 3.9390931216e-01 3.9365000907e-01 8.2364281893e-05 3.9356764479e-01 3.9373237336e-01
8.9000000000e-01 3.8822874732e-01 3.8819838814e-01 8.4719389157e-05 3.8811366875e-01 3.8828310753e-01
9.0000000000e-01 3.8201858303e-01 3.8227057876e-01 9.0864361666e-05 3.8217971440e-01 3.8236144312e-01


==> plots/wzw_su2_k2_0h_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 6.8151423075e-02 6.8175490669e-02 3.0613954297e-06 6.8172429274e-02 6.8178552065e-02
2.0000000000e-02 9.3854778941e-02 9.3917688981e-02 7.9449431134e-06 9.3909744038e-02 9.3925633924e-02
3.0000000000e-02 1.1328799965e-01 1.1339592076e-01 1.3531632019e-05 1.1338238913e-01 1.1340945240e-01
4.0000000000e-02 1.2956161554e-01 1.2971726594e-01 1.9375700570e-05 1.2969789024e-01 1.2973664164e-01
5.0000000000e-02 1.4385744281e-01 1.4406139192e-01 2.5204880458e-05 1.4403618704e-01 1.4408659680e-01
6.0000000000e-02 1.5677357811e-01 1.5702487323e-01 3.0831650682e-05 1.5699404158e-01 1.5705570488e-01
7.0000000000e-02 1.6866166941e-01 1.6895821034e-01 3.6119666662e-05 1.6892209067e-01 1.6899433000e-01
8.0000000000e-02 1.7974891697e-01 1.8008770908e-01 4.0967334340e-05 1.8004674174e-01 1.8012867641e-01
9.0000000000e-02 1.9019203475e-01 1.9056937423e-01 4.5298485523e-05 1.9052407574e-01 1.9061467271e-01
1.0000000000e-01 2.0010445930e-01 2.0051607657e-01 4.9056530298e-05 2.0046702004e-01 2.0056513310e-01
1.1000000000e-01 2.0957141007e-01 2.1001258573e-01 5.2200514381e-05 2.0996038522e-01 2.1006478625e-01
1.2000000000e-01 2.1865883163e-01 2.1912449320e-01 5.4702308620e-05 2.1906979089e-01 2.1917919551e-01
1.3000000000e-01 2.2741900279e-01 2.2790380758e-01 5.6544514319e-05 2.2784726307e-01 2.2796035209e-01
1.4000000000e-01 2.3589421414e-01 2.3639262171e-01 5.7718843698e-05 2.3633490286e-01 2.3645034055e-01
1.5000000000e-01 2.4411926870e-01 2.4462560529e-01 5.8224828366e-05 2.4456738046e-01 2.4468383012e-01
1.6000000000e-01 2.5212323510e-01 2.5263175172e-01 5.8068761633e-05 2.5257368296e-01 2.5268982048e-01
1.7000000000e-01 2.5993070917e-01 2.6043563459e-01 5.7262812072e-05 2.6037837178e-01 2.6049289740e-01
1.8000000000e-01 2.6756274244e-01 2.6805833197e-01 5.5824265341e-05 2.6800250770e-01 2.6811415623e-01
1.9000000000e-01 2.7503753908e-01 2.7551811982e-01 5.3774863967e-05 2.7546434495e-01 2.7557189468e-01
2.0000000000e-01 2.8237098811e-01 2.8283100125e-01 5.1140223188e-05 2.8277986102e-01 2.8288214147e-01
2.1000000000e-01 2.8957707618e-01 2.9001111670e-01 4.7949306738e-05 2.8996316739e-01 2.9005906601e-01
2.2000000000e-01 2.9666821213e-01 2.9707106629e-01 4.4233950539e-05 2.9702683234e-01 2.9711530024e-01
2.3000000000e-01 3.0365548545e-01 3.0402216624e-01 4.0028425253e-05 3.0398213781e-01 3.0406219466e-01
2.4000000000e-01 3.1054887442e-01 3.1087465523e-01 3.5369031072e-05 3.1083928620e-01 3.1091002426e-01
2.5000000000e-01 3.1735741551e-01 3.1763786217e-01 3.0293720518e-05 3.1760756845e-01 3.1766815589e-01
2.6000000000e-01 3.2408934259e-01 3.2432034390e-01 2.4841748941e-05 3.2429550215e-01 3.2434518565e-01
2.7000000000e-01 3.3075220242e-01 3.3092999924e-01 1.9053364203e-05 3.3091094588e-01 3.3094905261e-01
2.8000000000e-01 3.3735295120e-01 3.3747416419e-01 1.2969607238e-05 3.3746119458e-01 3.3748713380e-01
2.9000000000e-01 3.4389803605e-01 3.4395969210e-01 6.6328841323e-06 3.4395305922e-01 3.4396632498e-01
3.0000000000e-01 3.5039346424e-01 3.5039302163e-01 2.7986515201e-07 3.5039274177e-01 3.5039330150e-01
3.1000000000e-01 3.5684486251e-01 3.5678023481e-01 6.6571824688e-06 3.5677357762e-01 3.5678689199e-01
3.2000000000e-01 3.6325752824e-01 3.6312710693e-01 1.3513150726e-05 3.6311359378e-01 3.6314062008e-01
3.3000000000e-01 3.6963647404e-01 3.6943914984e-01 2.0464382961e-05 3.6941868546e-01 3.6945961423e-01
3.4000000000e-01 3.7598646668e-01 3.7572164963e-01 2.7471274683e-05 3.7569417836e-01 3.7574912091e-01
3.5000000000e-01 3.8231206167e-01 3.8197969974e-01 3.4496725800e-05 3.8194520302e-01 3.8201419647e-01
3.6000000000e-01 3.8861763385e-01 3.8821823025e-01 4.1505452721e-05 3.8817672479e-01 3.8825973570e-01
3.7000000000e-01 3.9490740503e-01 3.9444203393e-01 4.8464093814e-05 3.9439356984e-01 3.9449049802e-01
3.8000000000e-01 4.0118546892e-01 4.0065578968e-01 5.5341402311e-05 4.0060044828e-01 4.0071113108e-01
3.9000000000e-01 4.0745581398e-01 4.0686408364e-01 6.2108446982e-05 4.0680197519e-01 4.0692619208e-01
4.0000000000e-01 4.1372234447e-01 4.1307142846e-01 6.8738802375e-05 4.1300268966e-01 4.1314016726e-01
4.1000000000e-01 4.1998890013e-01 4.1928228105e-01 7.5208720963e-05 4.1920707233e-01 4.1935748977e-01
4.2000000000e-01 4.2625927469e-01 4.2550105900e-01 8.1497281611e-05 4.2541956172e-01 4.2558255628e-01
4.3000000000e-01 4.3253723351e-01 4.3173215593e-01 8.7586508733e-05 4.3164456942e-01 4.3181974244e-01
4.4000000000e-01 4.3882653064e-01 4.3797995608e-01 9.3461455979e-05 4.3788649462e-01 4.3807341753e-01
4.5000000000e-01 4.4513092537e-01 4.4424884812e-01 9.9110247451e-05 4.4414973787e-01 4.4434795837e-01
4.6000000000e-01 4.5145419861e-01 4.5054323861e-01 1.0452406864e-04 4.5043871454e-01 4.5064776268e-01
4.7000000000e-01 4.5780016918e-01 4.5686756501e-01 1.0969709853e-04 4.5675786791e-01 4.5697726211e-01
4.8000000000e-01 4.6417271037e-01 4.6322630856e-01 1.1462637362e-04 4.6311168219e-01 4.6334093494e-01
4.9000000000e-01 4.7057576665e-01 4.6962400712e-01 1.1931157465e-04 4.6950469555e-01 4.6974331870e-01
5.0000000000e-01 4.7701337107e-01 4.7606526806e-01 1.2375472660e-04 4.7594151334e-01 4.7618902279e-01
5.1000000000e-01 4.8348966330e-01 4.8255478142e-01 1.2795980378e-04 4.8242682162e-01 4.8268274122e-01
5.2000000000e-01 4.9000890858e-01 4.8909733340e-01 1.3193223313e-04 4.8896540117e-01 4.8922926564e-01
5.3000000000e-01 4.9657551786e-01 4.9569782042e-01 1.3567829161e-04 4.9556214213e-01 4.9583349872e-01
5.4000000000e-01 5.0319406931e-01 5.0236126378e-01 1.3920439682e-04 5.0222205938e-01 5.0250046818e-01
5.5000000000e-01 5.0986933153e-01 5.0909282520e-01 1.4251629469e-04 5.0895030890e-01 5.0923534149e-01
5.6000000000e-01 5.1660628867e-01 5.1589782338e-01 1.4561815332e-04 5.1575220523e-01 5.1604344153e-01
5.7000000000e-01 5.2341016787e-01 5.2278175177e-01 1.4851157766e-04 5.2263324019e-01 5.2293026335e-01
5.8000000000e-01 5.3028646950e-01 5.2975029780e-01 1.5119456614e-04 5.2959910323e-01 5.2990149236e-01
5.9000000000e-01 5.3724100042e-01 5.3680936381e-01 1.5366043575e-04 5.3665570337e-01 5.3696302424e-01
6.0000000000e-01 5.4427991102e-01 5.4396509001e-01 1.5589674700e-04 5.4380919326e-01 5.4412098675e-01
6.1000000000e-01 5.5140973656e-01 5.5122387979e-01 1.5788426397e-04 5.5106599552e-01 5.5138176405e-01
6.2000000000e-01 5.5863744353e-01 5.5859242778e-01 1.5959598708e-04 5.5843283179e-01 5.5875202376e-01
6.3000000000e-01 5.6597048188e-01 5.6607775115e-01 1.6099629778e-04 5.6591675485e-01 5.6623874744e-01
6.4000000000e-01 5.7341684418e-01 5.7368722469e-01 1.6204025567e-04 5.7352518443e-01 5.7384926495e-01
6.5000000000e-01 5.8098513296e-01 5.8142862037e-01 1.6267309221e-04 5.8126594727e-01 5.8159129346e-01
6.6000000000e-01 5.8868463758e-01 5.8931015208e-01 1.6282995280e-04 5.8914732213e-01 5.8947298203e-01
6.7000000000e-01 5.9652542256e-01 5.9734052667e-01 1.6243595598e-04 5.9717809071e-01 5.9750296263e-01
6.8000000000e-01 6.0451842942e-01 6.0552900224e-01 1.6140667266e-04 6.0536759557e-01 6.0569040892e-01
6.9000000000e-01 6.1267559478e-01 6.1388545529e-01 1.5964919086e-04 6.1372580610e-01 6.1404510449e-01
7.0000000000e-01 6.2100998788e-01 6.2242045831e-01 1.5706404738e-04 6.2226339426e-01 6.2257752236e-01
7.1000000000e-01 6.2953597174e-01 6.3114537001e-01 1.5354851965e-04 6.3099182149e-01 6.3129891853e-01
7.2000000000e-01 6.3826939286e-01 6.4007244091e-01 1.4900216551e-04 6.3992343874e-01 6.4022144308e-01
7.3000000000e-01 6.4722780594e-01 6.4921493746e-01 1.4333625309e-04 6.4907160121e-01 6.4935827371e-01
7.4000000000e-01 6.5643074176e-01 6.5858728909e-01 1.3649020736e-04 6.5845079888e-01 6.5872377929e-01
7.5000000000e-01 6.6590002843e-01 6.6820526340e-01 1.2846119634e-04 6.6807680221e-01 6.6833372460e-01
7.6000000000e-01 6.7566017951e-01 6.7808617654e-01 1.1935908350e-04 6.7796681746e-01 6.7820553563e-01
7.7000000000e-01 6.8573886646e-01 6.8824914756e-01 1.0951089513e-04 6.8813963667e-01 6.8835865846e-01
7.8000000000e-01 6.9616749812e-01 6.9871540867e-01 9.9657692123e-05 6.9861575098e-01 6.9881506636e-01
7.9000000000e-01 7.0698193813e-01 7.0950868685e-01 9.1288269063e-05 7.0941739858e-01 7.0959997512e-01
8.0000000000e-01 7.1822340110e-01 7.2065567786e-01 8.6997405782e-05 7.2056868046e-01 7.2074267527e-01
8.1000000000e-01 7.2993958417e-01 7.3218664108e-01 9.0189078550e-05 7.3209645200e-01 7.3227683016e-01
8.2000000000e-01 7.4218611153e-01 7.4413615454e-01 1.0338310492e-04 7.4403277143e-01 7.4423953764e-01
8.3000000000e-01 7.5502840203e-01 7.5654408539e-01 1.2684933496e-04 7.5641723606e-01 7.5667093473e-01
8.4000000000e-01 7.6854411692e-01 7.6945685463e-01 1.5955314257e-04 7.6929730149e-01 7.6961640777e-01
8.5000000000e-01 7.8282641790e-01 7.8292911078e-01 2.0056015238e-04 7.8272855063e-01 7.8312967093e-01
8.6000000000e-01 7.9798837841e-01 7.9702598349e-01 2.4947478363e-04 7.9677650871e-01 7.9727545827e-01
8.7000000000e-01 8.1416907402e-01 8.1182617732e-01 3.0637339333e-04 8.1151980393e-01 8.1213255072e-01
8.8000000000e-01 8.3154217788e-01 8.2742631409e-01 3.7168205165e-04 8.2705463204e-01 8.2779799614e-01
8.9000000000e-01 8.5032840373e-01 8.4394718428e-01 4.4610848515e-04 8.4350107579e-01 8.4439329276e-01
9.0000000000e-01 8.7081405590e-01 8.6154301581e-01 5.3062979560e-04 8.6101238602e-01 8.6207364561e-01


==> plots/wzw_su2_k2_0h_histogram_f_z0.500.dat <==
BinCenter Count
4.7684221131e-01 0
4.7687092580e-01 1
4.7689964029e-01 1
4.7692835478e-01 1
4.7695706928e-01 1
4.7698578377e-01 0
4.7701449826e-01 2
4.7704321276e-01 2
4.7707192725e-01 2
4.7710064174e-01 6
4.7712935624e-01 4
4.7715807073e-01 8
4.7718678522e-01 6
4.7721549972e-01 5
4.7724421421e-01 18
4.7727292870e-01 15
4.7730164320e-01 10
4.7733035769e-01 6
4.7735907218e-01 3
4.7738778668e-01 5
4.7741650117e-01 0
4.7744521566e-01 2
4.7747393015e-01 1
4.7750264465e-01 1
4.7753135914e-01 0


==> plots/wzw_su2_k2_0h_histogram_g_z0.500.dat <==
BinCenter Count
4.7567002376e-01 0
4.7572900494e-01 2
4.7578798612e-01 1
4.7584696731e-01 6
4.7590594849e-01 5
4.7596492968e-01 11
4.7602391086e-01 19
4.7608289205e-01 19
4.7614187323e-01 19
4.7620085441e-01 11
4.7625983560e-01 2
4.7631881678e-01 5
4.7637779797e-01 0
4.7643677915e-01 0
4.7649576034e-01 0
4.7655474152e-01 0
4.7661372270e-01 0
4.7667270389e-01 0
4.7673168507e-01 0
4.7679066626e-01 0
4.7684964744e-01 0
4.7690862863e-01 0
4.7696760981e-01 0
4.7702659100e-01 0
4.7708557218e-01 0


==> plots/wzw_su2_k2_0h_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 -1.2550234885e-02 1.7015739720e-03 -1.4251808857e-02 -1.0848660913e-02
2.0000000000e-02 -2.4990661649e-02 3.3515805404e-03 -2.8342242189e-02 -2.1639081109e-02
3.0000000000e-02 -3.6619119251e-02 4.8571635537e-03 -4.1476282805e-02 -3.1761955697e-02
4.0000000000e-02 -4.7283400429e-02 6.2017571887e-03 -5.3485157617e-02 -4.1081643240e-02
5.0000000000e-02 -5.6919132553e-02 7.3811167390e-03 -6.4300249292e-02 -4.9538015814e-02
6.0000000000e-02 -6.5497101897e-02 8.3959201011e-03 -7.3893021998e-02 -5.7101181796e-02
7.0000000000e-02 -7.3006496710e-02 9.2493852357e-03 -8.2255881946e-02 -6.3757111475e-02
8.0000000000e-02 -7.9447717398e-02 9.9462333567e-03 -8.9393950755e-02 -6.9501484041e-02
9.0000000000e-02 -8.4828726123e-02 1.0492153385e-02 -9.5320879508e-02 -7.4336572738e-02
1.0000000000e-01 -8.9162976656e-02 1.0893491687e-02 -1.0005646834e-01 -7.8269484969e-02
1.1000000000e-01 -9.2468143956e-02 1.1157056563e-02 -1.0362520052e-01 -8.1311087393e-02
1.2000000000e-01 -9.4765296816e-02 1.1289986718e-02 -1.0605528353e-01 -8.3475310099e-02
1.3000000000e-01 -9.6078333459e-02 1.1299657936e-02 -1.0737799140e-01 -8.4778675523e-02
1.4000000000e-01 -9.6433581850e-02 1.1193613839e-02 -1.0762719569e-01 -8.5239968012e-02
1.5000000000e-01 -9.5859507799e-02 1.0979512486e-02 -1.0683902028e-01 -8.4879995313e-02
1.6000000000e-01 -9.4386496147e-02 1.0665083802e-02 -1.0505157995e-01 -8.3721412345e-02
1.7000000000e-01 -9.2046683023e-02 1.0258094592e-02 -1.0230477761e-01 -8.1788588432e-02
1.8000000000e-01 -8.8873824646e-02 9.7663190398e-03 -9.8640143686e-02 -7.9107505607e-02
1.9000000000e-01 -8.4903192847e-02 9.1975132374e-03 -9.4100706085e-02 -7.5705679610e-02
2.0000000000e-01 -8.0171490443e-02 8.5593927288e-03 -8.8730883172e-02 -7.1612097714e-02
2.1000000000e-01 -7.4716781565e-02 7.8596123573e-03 -8.2576393922e-02 -6.6857169208e-02
2.2000000000e-01 -6.8578433360e-02 7.1057478801e-03 -7.5684181240e-02 -6.1472685480e-02
2.3000000000e-01 -6.1797066399e-02 6.3052789657e-03 -6.8102345365e-02 -5.5491787433e-02
2.4000000000e-01 -5.4414511765e-02 5.4655732839e-03 -5.9880085049e-02 -4.8948938481e-02
2.5000000000e-01 -4.6473773249e-02 4.5938714868e-03 -5.1067644736e-02 -4.1879901762e-02
2.6000000000e-01 -3.8018993418e-02 3.6972729868e-03 -4.1716266404e-02 -3.4321720431e-02
2.7000000000e-01 -2.9095422545e-02 2.7827227073e-03 -3.1878145252e-02 -2.6312699838e-02
2.8000000000e-01 -1.9749389595e-02 1.8570003043e-03 -2.1606389900e-02 -1.7892389291e-02
2.9000000000e-01 -1.0028274562e-02 9.2672635450e-04 -1.0955000916e-02 -9.1015482072e-03
3.0000000000e-01 1.9518431123e-05 1.4788560547e-05 4.7298705764e-06 3.4306991670e-05
3.1000000000e-01 1.0344587782e-02 9.2256632564e-04 9.4220214559e-03 1.1267154107e-02
3.2000000000e-01 2.0896561298e-02 1.8290829968e-03 1.9067478302e-02 2.2725644295e-02
3.3000000000e-01 3.1624123756e-02 2.7159473375e-03 2.8908176419e-02 3.4340071094e-02
3.4000000000e-01 4.2475045536e-02 3.5776460861e-03 3.8897399450e-02 4.6052691622e-02
3.5000000000e-01 5.3396212758e-02 4.4089498410e-03 4.8987262917e-02 5.7805162599e-02
3.6000000000e-01 6.4333659305e-02 5.2049074358e-03 5.9128751869e-02 6.9538566741e-02
3.7000000000e-01 7.5232601163e-02 5.9608572594e-03 6.9271743904e-02 8.1193458422e-02
3.8000000000e-01 8.6037473490e-02 6.6724412301e-03 7.9365032260e-02 9.2709914720e-02
3.9000000000e-01 9.6691970876e-02 7.3356199993e-03 8.9356350877e-02 1.0402759088e-01
4.0000000000e-01 1.0713909127e-01 7.9466892868e-03 9.9192401983e-02 1.1508578056e-01
4.1000000000e-01 1.1732118410e-01 8.5022975465e-03 1.0881888655e-01 1.2582348165e-01
4.2000000000e-01 1.2718000315e-01 8.9994653010e-03 1.1818053785e-01 1.3617946845e-01
4.3000000000e-01 1.3665676485e-01 9.4356066094e-03 1.2722115824e-01 1.4609237146e-01
4.4000000000e-01 1.4569221260e-01 9.8085532840e-03 1.3588365932e-01 1.5550076589e-01
4.5000000000e-01 1.5422668801e-01 1.0116582674e-02 1.4411010534e-01 1.6434327068e-01
4.6000000000e-01 1.6220020984e-01 1.0358450101e-02 1.5184175974e-01 1.7255865994e-01
4.7000000000e-01 1.6955256167e-01 1.0533427390e-02 1.5901913428e-01 1.8008598906e-01
4.8000000000e-01 1.7622338940e-01 1.0641349443e-02 1.6558203996e-01 1.8686473884e-01
4.9000000000e-01 1.8215230980e-01 1.0682671458e-02 1.7146963834e-01 1.9283498126e-01
5.0000000000e-01 1.8727903162e-01 1.0658540308e-02 1.7662049131e-01 1.9793757193e-01
5.1000000000e-01 1.9154349087e-01 1.0570884793e-02 1.8097260607e-01 2.0211437566e-01
5.2000000000e-01 1.9488600208e-01 1.0422531018e-02 1.8446347106e-01 2.0530853310e-01
5.3000000000e-01 1.9724742787e-01 1.0217351064e-02 1.8703007681e-01 2.0746477894e-01
5.4000000000e-01 1.9856936916e-01 9.9604551743e-03 1.8860891398e-01 2.0852982433e-01
5.5000000000e-01 1.9879437897e-01 9.6584393386e-03 1.8913593963e-01 2.0845281831e-01
5.6000000000e-01 1.9786620330e-01 9.3196998072e-03 1.8854650349e-01 2.0718590310e-01
5.7000000000e-01 1.9573005274e-01 8.9548201750e-03 1.8677523256e-01 2.0468487291e-01
5.8000000000e-01 1.9233290966e-01 8.5770180498e-03 1.8375589161e-01 2.0090992771e-01
5.9000000000e-01 1.8762387615e-01 8.2025941900e-03 1.7942128196e-01 1.9582647034e-01
6.0000000000e-01 1.8155456914e-01 7.8512400205e-03 1.7370332912e-01 1.8940580916e-01
6.1000000000e-01 1.7407957010e-01 7.5459201132e-03 1.6653364998e-01 1.8162549021e-01
6.2000000000e-01 1.6515693822e-01 7.3118930876e-03 1.5784504513e-01 1.7246883131e-01
6.3000000000e-01 1.5474879759e-01 7.1744208478e-03 1.4757437675e-01 1.6192321844e-01
6.4000000000e-01 1.4282201095e-01 7.1551104613e-03 1.3566690049e-01 1.4997712141e-01
6.5000000000e-01 1.2934895518e-01 7.2677387832e-03 1.2208121640e-01 1.3661669396e-01
6.6000000000e-01 1.1430841684e-01 7.5152682630e-03 1.0679314857e-01 1.2182368510e-01
6.7000000000e-01 9.7686629774e-02 7.8895286771e-03 8.9797101097e-02 1.0557615845e-01
6.8000000000e-01 7.9478481920e-02 8.3735489316e-03 7.1104932988e-02 8.7852030852e-02
6.9000000000e-01 5.9688924249e-02 8.9451107293e-03 5.0743813519e-02 6.8634034978e-02
7.0000000000e-01 3.8334622717e-02 9.5799524531e-03 2.8754670264e-02 4.7914575170e-02
7.1000000000e-01 1.5445903715e-02 1.0253857077e-02 5.1920466384e-03 2.5699760792e-02
7.2000000000e-01 -8.9309438799e-03 1.0943645648e-02 -1.9874589528e-02 2.0127017678e-03
7.3000000000e-01 -3.4730930725e-02 1.1627432071e-02 -4.6358362796e-02 -2.3103498654e-02
7.4000000000e-01 -6.1867092690e-02 1.2284491746e-02 -7.4151584437e-02 -4.9582600944e-02
7.5000000000e-01 -9.0226552005e-02 1.2894979696e-02 -1.0312153170e-01 -7.7331572309e-02
7.6000000000e-01 -1.1966574885e-01 1.3439625474e-02 -1.3310537433e-01 -1.0622612338e-01
7.7000000000e-01 -1.5000462904e-01 1.3899463656e-02 -1.6390409270e-01 -1.3610516539e-01
7.8000000000e-01 -1.8101950643e-01 1.4255624587e-02 -1.9527513102e-01 -1.6676388184e-01
7.9000000000e-01 -2.1243422708e-01 1.4489198595e-02 -2.2692342568e-01 -1.9794502849e-01
8.0000000000e-01 -2.4390913463e-01 1.4581190713e-02 -2.5849032535e-01 -2.2932794392e-01
8.1000000000e-01 -2.7502715669e-01 1.4512601333e-02 -2.8953975803e-01 -2.6051455536e-01
8.2000000000e-01 -3.0527607535e-01 1.4264708668e-02 -3.1954078402e-01 -2.9101136668e-01
8.3000000000e-01 -3.3402567101e-01 1.3819714953e-02 -3.4784538597e-01 -3.2020595606e-01
8.4000000000e-01 -3.6049787507e-01 1.3162110074e-02 -3.7365998514e-01 -3.4733576499e-01
8.5000000000e-01 -3.8372722939e-01 1.2281564309e-02 -3.9600879370e-01 -3.7144566508e-01
8.6000000000e-01 -4.0250765458e-01 1.1179338130e-02 -4.1368699271e-01 -3.9132831645e-01
8.7000000000e-01 -4.1531947206e-01 9.8834230505e-03 -4.2520289511e-01 -4.0543604901e-01
8.8000000000e-01 -4.2022726408e-01 8.4866090155e-03 -4.2871387310e-01 -4.1174065507e-01
8.9000000000e-01 -4.1473348257e-01 7.2411124027e-03 -4.2197459497e-01 -4.0749237017e-01
9.0000000000e-01 -3.9556277059e-01 6.7168022503e-03 -4.0227957284e-01 -3.8884596834e-01


==> plots/wzw_su2_k2_0h_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 7.8938674897e-04 2.1297263770e-04 5.7641411127e-04 1.0023593867e-03
2.0000000000e-02 1.9942445515e-03 5.4176230015e-04 1.4524822513e-03 2.5360068516e-03
3.0000000000e-02 3.3253941707e-03 9.1017706295e-04 2.4152171078e-03 4.2355712337e-03
4.0000000000e-02 4.6740615906e-03 1.2897464682e-03 3.3843151224e-03 5.9638080588e-03
5.0000000000e-02 5.9769826673e-03 1.6638505353e-03 4.3131321320e-03 7.6408332026e-03
6.0000000000e-02 7.1927778920e-03 2.0214777265e-03 5.1713001655e-03 9.2142556185e-03
7.0000000000e-02 8.2931136915e-03 2.3548975174e-03 5.9382161741e-03 1.0648011209e-02
8.0000000000e-02 9.2584286430e-03 2.6585370911e-03 6.5998915519e-03 1.1916965734e-02
9.0000000000e-02 1.0075539092e-02 2.9283523352e-03 7.1471867572e-03 1.3003891428e-02
1.0000000000e-01 1.0736159587e-02 3.1614388987e-03 7.5747206884e-03 1.3897598486e-02
1.1000000000e-01 1.1235921521e-02 3.3557737905e-03 7.8801477308e-03 1.4591695312e-02
1.2000000000e-01 1.1573686054e-02 3.5100340391e-03 8.0636520151e-03 1.5083720093e-02
1.3000000000e-01 1.1751041870e-02 3.6234637928e-03 8.1275780771e-03 1.5374505663e-02
1.4000000000e-01 1.1771924759e-02 3.6957734223e-03 8.0761513369e-03 1.5467698181e-02
1.5000000000e-01 1.1642320624e-02 3.7270606446e-03 7.9152599795e-03 1.5369381269e-02
1.6000000000e-01 1.1370027401e-02 3.7177473250e-03 7.6522800757e-03 1.5087774726e-02
1.7000000000e-01 1.0964459645e-02 3.6685277718e-03 7.2959318731e-03 1.4632987417e-02
1.8000000000e-01 1.0436484628e-02 3.5803256752e-03 6.8561589530e-03 1.4016810303e-02
1.9000000000e-01 9.7982820705e-03 3.4542577000e-03 6.3440243705e-03 1.3252539771e-02
2.0000000000e-01 9.0632217981e-03 3.2916023087e-03 5.7716194895e-03 1.2354824107e-02
2.1000000000e-01 8.2457550913e-03 3.0937727831e-03 5.1519823081e-03 1.1339527874e-02
2.2000000000e-01 7.3613165001e-03 2.8622936822e-03 4.4990228179e-03 1.0223610182e-02
2.3000000000e-01 6.4262336339e-03 2.5987801706e-03 3.8274534633e-03 9.0250138045e-03
2.4000000000e-01 5.4576429457e-03 2.3049198065e-03 3.1527231392e-03 7.7625627522e-03
2.5000000000e-01 4.4734099096e-03 1.9824565063e-03 2.4909534034e-03 6.4558664159e-03
2.6000000000e-01 3.4920522684e-03 1.6331765773e-03 1.8588756911e-03 5.1252288457e-03
2.7000000000e-01 2.5326652291e-03 1.2588971406e-03 1.2737680886e-03 3.7915623697e-03
2.8000000000e-01 1.6148476383e-03 8.6145933644e-04 7.5338830185e-04 2.4763069747e-03
2.9000000000e-01 7.5862827414e-04 4.4274884106e-04 3.1587943308e-04 1.2013771152e-03
3.0000000000e-01 -1.5608524953e-05 1.3589098550e-05 -2.9197623503e-05 -2.0194264029e-06
3.1000000000e-01 -6.8719862606e-04 4.5187582474e-04 -1.1390744508e-03 -2.3532280133e-04
3.2000000000e-01 -1.2352759561e-03 9.2358036697e-04 -2.1588563230e-03 -3.1169558910e-04
3.3000000000e-01 -1.6388531241e-03 1.4093884141e-03 -3.0482415382e-03 -2.2946470992e-04
3.4000000000e-01 -1.8769054888e-03 1.9074724879e-03 -3.7843779768e-03 3.0566999072e-05
3.5000000000e-01 -1.9284593587e-03 2.4160666615e-03 -4.3445260201e-03 4.8760730277e-04
3.6000000000e-01 -1.7726850349e-03 2.9334358828e-03 -4.7061209177e-03 1.1607508479e-03
3.7000000000e-01 -1.3889954443e-03 3.4578712966e-03 -4.8468667409e-03 2.0688758523e-03
3.8000000000e-01 -7.5715115318e-04 3.9876877244e-03 -4.7448388776e-03 3.2305365712e-03
3.9000000000e-01 1.4262738779e-04 4.5212206737e-03 -4.3785932860e-03 4.6638480615e-03
4.0000000000e-01 1.3295394446e-03 5.0568223522e-03 -3.7272829076e-03 6.3863617969e-03
4.1000000000e-01 2.8220744415e-03 5.5928565504e-03 -2.7707821089e-03 8.4149309919e-03
4.2000000000e-01 4.6378721346e-03 6.1276923572e-03 -1.4898202226e-03 1.0765564492e-02
4.3000000000e-01 6.7935712953e-03 6.6596967112e-03 1.3387458410e-04 1.3453268007e-02
4.4000000000e-01 9.3046455412e-03 7.1872258094e-03 2.1174197318e-03 1.6491871351e-02
4.5000000000e-01 1.2185224796e-02 7.7086154109e-03 4.4766093852e-03 1.9893840207e-02
4.6000000000e-01 1.5447900677e-02 8.2221700869e-03 7.2257305901e-03 2.3670070764e-02
4.7000000000e-01 1.9103513893e-02 8.7261514827e-03 1.0377362410e-02 2.7829665376e-02
4.8000000000e-01 2.3160921492e-02 9.2187656697e-03 1.3942155822e-02 3.2379687161e-02
4.9000000000e-01 2.7626741511e-02 9.6981496822e-03 1.7928591829e-02 3.7324891193e-02
5.0000000000e-01 3.2505072247e-02 1.0162357349e-02 2.2342714899e-02 4.2667429596e-02
5.1000000000e-01 3.7797182979e-02 1.0609344543e-02 2.7187838435e-02 4.8406527522e-02
5.2000000000e-01 4.3501172517e-02 1.1036954002e-02 3.2464218516e-02 5.4538126519e-02
5.3000000000e-01 4.9611591443e-02 1.1442899865e-02 3.8168691578e-02 6.1054491309e-02
5.4000000000e-01 5.6119023246e-02 1.1824752144e-02 4.4294271102e-02 6.7943775391e-02
5.5000000000e-01 6.3009618871e-02 1.2179921318e-02 5.0829697554e-02 7.5189540189e-02
5.6000000000e-01 7.0264578302e-02 1.2505643328e-02 5.7758934974e-02 8.2770221630e-02
5.7000000000e-01 7.7859571793e-02 1.2798965285e-02 6.5060606508e-02 9.0658537077e-02
5.8000000000e-01 8.5764092142e-02 1.3056732269e-02 7.2707359873e-02 9.8820824411e-02
5.9000000000e-01 9.3940727954e-02 1.3275575735e-02 8.0665152219e-02 1.0721630369e-01
6.0000000000e-01 1.0234434609e-01 1.3451904176e-02 8.8892441916e-02 1.1579625027e-01
6.1000000000e-01 1.1092116945e-01 1.3581896973e-02 9.7339272474e-02 1.2450306642e-01
6.2000000000e-01 1.1960773361e-01 1.3661502698e-02 1.0594623092e-01 1.3326923631e-01
6.3000000000e-01 1.2832970302e-01 1.3686443768e-02 1.1464325925e-01 1.4201614679e-01
6.4000000000e-01 1.3700052329e-01 1.3652230219e-02 1.2334829307e-01 1.5065275351e-01
6.5000000000e-01 1.4551988215e-01 1.3554186895e-02 1.3196569526e-01 1.5907406905e-01
6.6000000000e-01 1.5377194536e-01 1.3387500733e-02 1.4038444463e-01 1.6715944609e-01
6.7000000000e-01 1.6162332749e-01 1.3147298960e-02 1.4847602853e-01 1.7477062645e-01
6.8000000000e-01 1.6892074838e-01 1.2828776026e-02 1.5609197235e-01 1.8174952440e-01
6.9000000000e-01 1.7548831544e-01 1.2427399719e-02 1.6306091572e-01 1.8791571516e-01
7.0000000000e-01 1.8112435820e-01 1.1939249940e-02 1.6918510826e-01 1.9306360814e-01
7.1000000000e-01 1.8559772406e-01 1.1361587595e-02 1.7423613646e-01 1.9695931165e-01
7.2000000000e-01 1.8864342191e-01 1.0693837490e-02 1.7794958442e-01 1.9933725940e-01
7.3000000000e-01 1.8995747163e-01 9.9393449387e-03 1.8001812669e-01 1.9989681657e-01
7.4000000000e-01 1.8919077996e-01 9.1086303163e-03 1.8008214964e-01 1.9829941028e-01
7.5000000000e-01 1.8594181428e-01 8.2256094047e-03 1.7771620488e-01 1.9416742369e-01
7.6000000000e-01 1.7974778081e-01 7.3395733102e-03 1.7240820750e-01 1.8708735412e-01
7.7000000000e-01 1.7007392665e-01 6.5467357417e-03 1.6352719090e-01 1.7662066239e-01
7.8000000000e-01 1.5630046742e-01 6.0180118619e-03 1.5028245556e-01 1.6231847928e-01
7.9000000000e-01 1.3770648075e-01 5.9916551599e-03 1.3171482559e-01 1.4369813591e-01
8.0000000000e-01 1.1344988183e-01 6.6568632955e-03 1.0679301854e-01 1.2010674513e-01
8.1000000000e-01 8.2542281834e-02 8.0239563055e-03 7.4518325529e-02 9.0566238140e-02
8.2000000000e-01 4.3817079001e-02 9.9825035626e-03 3.3834575438e-02 5.3799582564e-02
8.3000000000e-01 -4.1115239029e-03 1.2424881464e-02 -1.6536405367e-02 8.3133575610e-03
8.4000000000e-01 -6.2901854269e-02 1.5286746769e-02 -7.8188601038e-02 -4.7615107500e-02
8.5000000000e-01 -1.3455520583e-01 1.8539194506e-02 -1.5309440034e-01 -1.1601601132e-01
8.6000000000e-01 -2.2151040332e-01 2.2175729577e-02 -2.4368613290e-01 -1.9933467375e-01
8.7000000000e-01 -3.2677314159e-01 2.6203887371e-02 -3.5297702896e-01 -3.0056925422e-01
8.8000000000e-01 -4.5409666632e-01 3.0640847892e-02 -4.8473751421e-01 -4.2345581842e-01
8.9000000000e-01 -6.0824038024e-01 3.5511498236e-02 -6.4375187848e-01 -5.7272888201e-01
9.0000000000e-01 -7.9535056404e-01 4.0848030792e-02 -8.3619859483e-01 -7.5450253325e-01


==> plots/wzw_su2_k2_hh_ensemble_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.4198831895e-01 5.4252316171e-01 2.2140561700e-04 5.4230175609e-01 5.4274456732e-01
2.0000000000e-02 5.7555275963e-01 5.7663518306e-01 4.4913070894e-04 5.7618605235e-01 5.7708431377e-01
3.0000000000e-02 5.9673077446e-01 5.9833246573e-01 6.6615891874e-04 5.9766630681e-01 5.9899862465e-01
4.0000000000e-02 6.1265905372e-01 6.1474192194e-01 8.6834839921e-04 6.1387357354e-01 6.1561027034e-01
5.0000000000e-02 6.2565307339e-01 6.2817450765e-01 1.0537120502e-03 6.2712079560e-01 6.2922821970e-01
6.0000000000e-02 6.3676788144e-01 6.3968288806e-01 1.2211358334e-03 6.3846175223e-01 6.4090402389e-01
7.0000000000e-02 6.4657607045e-01 6.4983839913e-01 1.3699647762e-03 6.4846843436e-01 6.5120836391e-01
8.0000000000e-02 6.5542429416e-01 6.5898712431e-01 1.4998235923e-03 6.5748730072e-01 6.6048694791e-01
9.0000000000e-02 6.6353888935e-01 6.6735529044e-01 1.6105250511e-03 6.6574476539e-01 6.6896581549e-01
1.0000000000e-01 6.7107608892e-01 6.7509935135e-01 1.7020178819e-03 6.7339733346e-01 6.7680136923e-01
1.1000000000e-01 6.7814845458e-01 6.8233234035e-01 1.7743548495e-03 6.8055798550e-01 6.8410669520e-01
1.2000000000e-01 6.8483989775e-01 6.8913883842e-01 1.8276720952e-03 6.8731116633e-01 6.9096651052e-01
1.3000000000e-01 6.9121474124e-01 6.9558399956e-01 1.8621752191e-03 6.9372182434e-01 6.9744617478e-01
1.4000000000e-01 6.9732345517e-01 7.0171926083e-01 1.8781296238e-03 6.9984113121e-01 7.0359739045e-01
1.5000000000e-01 7.0320643450e-01 7.0758610079e-01 1.8758536735e-03 7.0571024711e-01 7.0946195446e-01
1.6000000000e-01 7.0889657070e-01 7.1321859676e-01 1.8557137873e-03 7.1136288297e-01 7.1507431055e-01
1.7000000000e-01 7.1442105279e-01 7.1864521478e-01 1.8181208988e-03 7.1682709388e-01 7.2046333568e-01
1.8000000000e-01 7.1980265980e-01 7.2389009331e-01 1.7635279123e-03 7.2212656540e-01 7.2565362122e-01
1.9000000000e-01 7.2506070830e-01 7.2897398378e-01 1.6924278969e-03 7.2728155589e-01 7.3066641168e-01
2.0000000000e-01 7.3021176014e-01 7.3391495270e-01 1.6053528425e-03 7.3230959986e-01 7.3552030555e-01
2.1000000000e-01 7.3527016008e-01 7.3872891460e-01 1.5028728453e-03 7.3722604176e-01 7.4023178745e-01
2.2000000000e-01 7.4024845029e-01 7.4343004273e-01 1.3855956292e-03 7.4204444710e-01 7.4481563836e-01
2.3000000000e-01 7.4515769438e-01 7.4803108982e-01 1.2541663269e-03 7.4677692349e-01 7.4928525615e-01
2.4000000000e-01 7.5000773378e-01 7.5254364175e-01 1.1092674652e-03 7.5143437428e-01 7.5365290921e-01
2.5000000000e-01 7.5480739305e-01 7.5697832046e-01 9.5161910757e-04 7.5602670135e-01 7.5792993956e-01
2.6000000000e-01 7.5956464589e-01 7.6134494801e-01 7.8197911358e-04 7.6056296889e-01 7.6212692712e-01
2.7000000000e-01 7.6428675086e-01 7.6565268052e-01 6.0114348380e-04 7.6505153703e-01 7.6625382400e-01
2.8000000000e-01 7.6898036339e-01 7.6991011858e-01 4.0994675844e-04 7.6950017182e-01 7.7032006534e-01
2.9000000000e-01 7.7365162888e-01 7.7412539911e-01 2.0926244353e-04 7.7391613667e-01 7.7433466155e-01
3.0000000000e-01 7.7830626109e-01 7.7830627242e-01 4.7464011999e-08 7.7830622496e-01 7.7830631988e-01
3.1000000000e-01 7.8294960843e-01 7.8246016747e-01 2.1687760544e-04 7.8224328987e-01 7.8267704508e-01
3.2000000000e-01 7.8758671065e-01 7.8659424760e-01 4.4038781432e-04 7.8615385979e-01 7.8703463542e-01
3.3000000000e-01 7.9222234776e-01 7.9071545852e-01 6.6949397798e-04 7.9004596454e-01 7.9138495250e-01
3.4000000000e-01 7.9686108256e-01 7.9483057002e-01 9.0312228576e-04 7.9392744773e-01 7.9573369230e-01
3.5000000000e-01 8.0150729800e-01 7.9894621260e-01 1.1401583198e-03 7.9780605428e-01 8.0008637092e-01
3.6000000000e-01 8.0616523033e-01 8.0306890990e-01 1.3794471847e-03 8.0168946271e-01 8.0444835708e-01
3.7000000000e-01 8.1083899878e-01 8.0720510768e-01 1.6197938331e-03 8.0558531385e-01 8.0882490152e-01
3.8000000000e-01 8.1553263244e-01 8.1136120015e-01 1.8599636190e-03 8.0950123653e-01 8.1322116377e-01
3.9000000000e-01 8.2025009494e-01 8.1554355388e-01 2.0986831164e-03 8.1344487076e-01 8.1764223699e-01
4.0000000000e-01 8.2499530717e-01 8.1975853011e-01 2.3346412385e-03 8.1742388887e-01 8.2209317134e-01
4.1000000000e-01 8.2977216880e-01 8.2401250551e-01 2.5664907008e-03 8.2144601480e-01 8.2657899621e-01
4.2000000000e-01 8.3458457855e-01 8.2831189194e-01 2.7928498671e-03 8.2551904207e-01 8.3110474180e-01
4.3000000000e-01 8.3943645379e-01 8.3266315541e-01 3.0123050276e-03 8.2965085038e-01 8.3567546043e-01
4.4000000000e-01 8.4433174967e-01 8.3707283451e-01 3.2234131530e-03 8.3384942136e-01 8.4029624766e-01
4.5000000000e-01 8.4927447789e-01 8.4154755860e-01 3.4247051772e-03 8.3812285342e-01 8.4497226377e-01
4.6000000000e-01 8.5426872564e-01 8.4609406586e-01 3.6146898599e-03 8.4247937600e-01 8.4970875572e-01
4.7000000000e-01 8.5931867463e-01 8.5071922159e-01 3.7918582843e-03 8.4692736331e-01 8.5451107988e-01
4.8000000000e-01 8.6442862066e-01 8.5543003681e-01 3.9546890471e-03 8.5147534776e-01 8.5938472586e-01
4.9000000000e-01 8.6960299387e-01 8.6023368740e-01 4.1016541993e-03 8.5613203320e-01 8.6433534159e-01
5.0000000000e-01 8.7484637988e-01 8.6513753401e-01 4.2312260002e-03 8.6090630801e-01 8.6936876001e-01
5.1000000000e-01 8.8016354212e-01 8.7014914299e-01 4.3418845453e-03 8.6580725845e-01 8.7449102754e-01
5.2000000000e-01 8.8555944566e-01 8.7527630839e-01 4.4321263347e-03 8.7084418206e-01 8.7970843473e-01
5.3000000000e-01 8.9103928266e-01 8.8052707545e-01 4.5004738457e-03 8.7602660160e-01 8.8502754929e-01
5.4000000000e-01 8.9660850000e-01 8.8590976571e-01 4.5454861774e-03 8.8136427953e-01 8.9045525188e-01
5.5000000000e-01 9.0227282924e-01 8.9143300407e-01 4.5657708352e-03 8.8686723324e-01 8.9599877491e-01
5.6000000000e-01 9.0803831947e-01 8.9710574809e-01 4.5599967246e-03 8.9254575136e-01 9.0166574481e-01
5.7000000000e-01 9.1391137337e-01 9.0293731976e-01 4.5269084272e-03 8.9841041134e-01 9.0746422819e-01
5.8000000000e-01 9.1989878721e-01 9.0893744039e-01 4.4653418331e-03 9.0447209855e-01 9.1340278222e-01
5.9000000000e-01 9.2600779519e-01 9.1511626867e-01 4.3742412161e-03 9.1074202745e-01 9.1949050988e-01
6.0000000000e-01 9.3224611902e-01 9.2148444277e-01 4.2526778452e-03 9.1723176493e-01 9.2573712062e-01
6.1000000000e-01 9.3862202350e-01 9.2805312682e-01 4.0998702589e-03 9.2395325656e-01 9.3215299708e-01
6.2000000000e-01 9.4514437909e-01 9.3483406245e-01 3.9152063735e-03 9.3091885607e-01 9.3874926882e-01
6.3000000000e-01 9.5182273271e-01 9.4183962635e-01 3.6982676990e-03 9.3814135865e-01 9.4553789405e-01
6.4000000000e-01 9.5866738814e-01 9.4908289456e-01 3.4488561449e-03 9.4563403841e-01 9.5253175070e-01
6.5000000000e-01 9.6568949774e-01 9.5657771473e-01 3.1670243475e-03 9.5341069038e-01 9.5974473907e-01
6.6000000000e-01 9.7290116747e-01 9.6433878759e-01 2.8531115233e-03 9.6148567607e-01 9.6719189912e-01
6.7000000000e-01 9.8031557775e-01 9.7238175933e-01 2.5077896019e-03 9.6987396973e-01 9.7488954893e-01
6.8000000000e-01 9.8794712314e-01 9.8072332659e-01 2.1321323954e-03 9.7859119419e-01 9.8285545898e-01
6.9000000000e-01 9.9581157453e-01 9.8938135663e-01 1.7277478553e-03 9.8765360877e-01 9.9110910449e-01
7.0000000000e-01 1.0039262683e+00 9.9837502546e-01 1.2971303017e-03 9.9707789516e-01 9.9967215576e-01
7.1000000000e-01 1.0123103283e+00 1.0077249774e+00 8.4510279082e-04 1.0068798746e+00 1.0085700802e+00
7.2000000000e-01 1.0209849274e+00 1.0174535105e+00 3.9083256967e-04 1.0170626779e+00 1.0178443431e+00
7.3000000000e-01 1.0299735980e+00 1.0275847936e+00 2.5345004847e-04 1.0273313435e+00 1.0278382436e+00
7.4000000000e-01 1.0393026019e+00 1.0381451214e+00 7.1007435493e-04 1.0374350471e+00 1.0388551958e+00
7.5000000000e-01 1.0490013751e+00 1.0491632175e+00 1.2302486001e-03 1.0479329689e+00 1.0503934661e+00
7.6000000000e-01 1.0591030652e+00 1.0606705954e+00 1.7646121798e-03 1.0589059833e+00 1.0624352076e+00
7.7000000000e-01 1.0696451864e+00 1.0727019938e+00 2.3028671884e-03 1.0703991266e+00 1.0750048610e+00
7.8000000000e-01 1.0806704231e+00 1.0852959045e+00 2.8374675679e-03 1.0824584369e+00 1.0881333721e+00
7.9000000000e-01 1.0922276265e+00 1.0984952199e+00 3.3608218299e-03 1.0951343980e+00 1.1018560417e+00
8.0000000000e-01 1.1043730598e+00 1.1123480335e+00 3.8647110552e-03 1.1084833225e+00 1.1162127446e+00
8.1000000000e-01 1.1171719723e+00 1.1269086424e+00 4.3400713862e-03 1.1225685710e+00 1.1312487138e+00
8.2000000000e-01 1.1307006097e+00 1.1422388147e+00 4.7768620678e-03 1.1374619527e+00 1.1470156768e+00
8.3000000000e-01 1.1450488161e+00 1.1584094159e+00 5.1639527266e-03 1.1532454631e+00 1.1635733686e+00
8.4000000000e-01 1.1603234464e+00 1.1755025226e+00 5.4890072781e-03 1.1700135153e+00 1.1809915299e+00
8.5000000000e-01 1.1766529121e+00 1.1936142154e+00 5.7383526038e-03 1.1878758628e+00 1.1993525680e+00
8.6000000000e-01 1.1941933409e+00 1.2128583313e+00 5.8968221515e-03 1.2069615092e+00 1.2187551535e+00
8.7000000000e-01 1.2131370872e+00 1.2333716090e+00 5.9475635758e-03 1.2274240454e+00 1.2393191725e+00
8.8000000000e-01 1.2337247531e+00 1.2553208981e+00 5.8717975142e-03 1.2494491006e+00 1.2611926956e+00
8.9000000000e-01 1.2562626025e+00 1.2789135260e+00 5.6485146158e-03 1.2732650114e+00 1.2845620406e+00
9.0000000000e-01 1.2811485436e+00 1.3044126482e+00 5.2541111482e-03 1.2991585371e+00 1.3096667594e+00


==> plots/wzw_su2_k2_hh_ensemble_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.4198831895e-01 5.4252316171e-01 2.2140561700e-04 5.4230175609e-01 5.4274456732e-01
2.0000000000e-02 5.7555275963e-01 5.7663518306e-01 4.4913070894e-04 5.7618605235e-01 5.7708431377e-01
3.0000000000e-02 5.9673077446e-01 5.9833246573e-01 6.6615891874e-04 5.9766630681e-01 5.9899862465e-01
4.0000000000e-02 6.1265905372e-01 6.1474192194e-01 8.6834839921e-04 6.1387357354e-01 6.1561027034e-01
5.0000000000e-02 6.2565307339e-01 6.2817450765e-01 1.0537120502e-03 6.2712079560e-01 6.2922821970e-01
6.0000000000e-02 6.3676788144e-01 6.3968288806e-01 1.2211358334e-03 6.3846175223e-01 6.4090402389e-01
7.0000000000e-02 6.4657607045e-01 6.4983839913e-01 1.3699647762e-03 6.4846843436e-01 6.5120836391e-01
8.0000000000e-02 6.5542429416e-01 6.5898712431e-01 1.4998235923e-03 6.5748730072e-01 6.6048694791e-01
9.0000000000e-02 6.6353888935e-01 6.6735529044e-01 1.6105250511e-03 6.6574476539e-01 6.6896581549e-01
1.0000000000e-01 6.7107608892e-01 6.7509935135e-01 1.7020178819e-03 6.7339733346e-01 6.7680136923e-01
1.1000000000e-01 6.7814845458e-01 6.8233234035e-01 1.7743548495e-03 6.8055798550e-01 6.8410669520e-01
1.2000000000e-01 6.8483989775e-01 6.8913883842e-01 1.8276720952e-03 6.8731116633e-01 6.9096651052e-01
1.3000000000e-01 6.9121474124e-01 6.9558399956e-01 1.8621752191e-03 6.9372182434e-01 6.9744617478e-01
1.4000000000e-01 6.9732345517e-01 7.0171926083e-01 1.8781296238e-03 6.9984113121e-01 7.0359739045e-01
1.5000000000e-01 7.0320643450e-01 7.0758610079e-01 1.8758536735e-03 7.0571024711e-01 7.0946195446e-01
1.6000000000e-01 7.0889657070e-01 7.1321859676e-01 1.8557137873e-03 7.1136288297e-01 7.1507431055e-01
1.7000000000e-01 7.1442105279e-01 7.1864521478e-01 1.8181208988e-03 7.1682709388e-01 7.2046333568e-01
1.8000000000e-01 7.1980265980e-01 7.2389009331e-01 1.7635279123e-03 7.2212656540e-01 7.2565362122e-01
1.9000000000e-01 7.2506070830e-01 7.2897398378e-01 1.6924278969e-03 7.2728155589e-01 7.3066641168e-01
2.0000000000e-01 7.3021176014e-01 7.3391495270e-01 1.6053528425e-03 7.3230959986e-01 7.3552030555e-01
2.1000000000e-01 7.3527016008e-01 7.3872891460e-01 1.5028728453e-03 7.3722604176e-01 7.4023178745e-01
2.2000000000e-01 7.4024845029e-01 7.4343004273e-01 1.3855956292e-03 7.4204444710e-01 7.4481563836e-01
2.3000000000e-01 7.4515769438e-01 7.4803108982e-01 1.2541663269e-03 7.4677692349e-01 7.4928525615e-01
2.4000000000e-01 7.5000773378e-01 7.5254364175e-01 1.1092674652e-03 7.5143437428e-01 7.5365290921e-01
2.5000000000e-01 7.5480739305e-01 7.5697832046e-01 9.5161910757e-04 7.5602670135e-01 7.5792993956e-01
2.6000000000e-01 7.5956464589e-01 7.6134494801e-01 7.8197911358e-04 7.6056296889e-01 7.6212692712e-01
2.7000000000e-01 7.6428675086e-01 7.6565268052e-01 6.0114348380e-04 7.6505153703e-01 7.6625382400e-01
2.8000000000e-01 7.6898036339e-01 7.6991011858e-01 4.0994675844e-04 7.6950017182e-01 7.7032006534e-01
2.9000000000e-01 7.7365162888e-01 7.7412539911e-01 2.0926244353e-04 7.7391613667e-01 7.7433466155e-01
3.0000000000e-01 7.7830626109e-01 7.7830627242e-01 4.7464011999e-08 7.7830622496e-01 7.7830631988e-01
3.1000000000e-01 7.8294960843e-01 7.8246016747e-01 2.1687760544e-04 7.8224328987e-01 7.8267704508e-01
3.2000000000e-01 7.8758671065e-01 7.8659424760e-01 4.4038781432e-04 7.8615385979e-01 7.8703463542e-01
3.3000000000e-01 7.9222234776e-01 7.9071545852e-01 6.6949397798e-04 7.9004596454e-01 7.9138495250e-01
3.4000000000e-01 7.9686108256e-01 7.9483057002e-01 9.0312228576e-04 7.9392744773e-01 7.9573369230e-01
3.5000000000e-01 8.0150729800e-01 7.9894621260e-01 1.1401583198e-03 7.9780605428e-01 8.0008637092e-01
3.6000000000e-01 8.0616523033e-01 8.0306890990e-01 1.3794471847e-03 8.0168946271e-01 8.0444835708e-01
3.7000000000e-01 8.1083899878e-01 8.0720510768e-01 1.6197938331e-03 8.0558531385e-01 8.0882490152e-01
3.8000000000e-01 8.1553263244e-01 8.1136120015e-01 1.8599636190e-03 8.0950123653e-01 8.1322116377e-01
3.9000000000e-01 8.2025009494e-01 8.1554355388e-01 2.0986831164e-03 8.1344487076e-01 8.1764223699e-01
4.0000000000e-01 8.2499530717e-01 8.1975853011e-01 2.3346412385e-03 8.1742388887e-01 8.2209317134e-01
4.1000000000e-01 8.2977216880e-01 8.2401250551e-01 2.5664907008e-03 8.2144601480e-01 8.2657899621e-01
4.2000000000e-01 8.3458457855e-01 8.2831189194e-01 2.7928498671e-03 8.2551904207e-01 8.3110474180e-01
4.3000000000e-01 8.3943645379e-01 8.3266315541e-01 3.0123050276e-03 8.2965085038e-01 8.3567546043e-01
4.4000000000e-01 8.4433174967e-01 8.3707283451e-01 3.2234131530e-03 8.3384942136e-01 8.4029624766e-01
4.5000000000e-01 8.4927447789e-01 8.4154755860e-01 3.4247051772e-03 8.3812285342e-01 8.4497226377e-01
4.6000000000e-01 8.5426872564e-01 8.4609406586e-01 3.6146898599e-03 8.4247937600e-01 8.4970875572e-01
4.7000000000e-01 8.5931867463e-01 8.5071922159e-01 3.7918582843e-03 8.4692736331e-01 8.5451107988e-01
4.8000000000e-01 8.6442862066e-01 8.5543003681e-01 3.9546890471e-03 8.5147534776e-01 8.5938472586e-01
4.9000000000e-01 8.6960299387e-01 8.6023368740e-01 4.1016541993e-03 8.5613203320e-01 8.6433534159e-01
5.0000000000e-01 8.7484637988e-01 8.6513753401e-01 4.2312260002e-03 8.6090630801e-01 8.6936876001e-01
5.1000000000e-01 8.8016354212e-01 8.7014914299e-01 4.3418845453e-03 8.6580725845e-01 8.7449102754e-01
5.2000000000e-01 8.8555944566e-01 8.7527630839e-01 4.4321263347e-03 8.7084418206e-01 8.7970843473e-01
5.3000000000e-01 8.9103928266e-01 8.8052707545e-01 4.5004738457e-03 8.7602660160e-01 8.8502754929e-01
5.4000000000e-01 8.9660850000e-01 8.8590976571e-01 4.5454861774e-03 8.8136427953e-01 8.9045525188e-01
5.5000000000e-01 9.0227282924e-01 8.9143300407e-01 4.5657708352e-03 8.8686723324e-01 8.9599877491e-01
5.6000000000e-01 9.0803831947e-01 8.9710574809e-01 4.5599967246e-03 8.9254575136e-01 9.0166574481e-01
5.7000000000e-01 9.1391137337e-01 9.0293731976e-01 4.5269084272e-03 8.9841041134e-01 9.0746422819e-01
5.8000000000e-01 9.1989878721e-01 9.0893744039e-01 4.4653418331e-03 9.0447209855e-01 9.1340278222e-01
5.9000000000e-01 9.2600779519e-01 9.1511626867e-01 4.3742412161e-03 9.1074202745e-01 9.1949050988e-01
6.0000000000e-01 9.3224611902e-01 9.2148444277e-01 4.2526778452e-03 9.1723176493e-01 9.2573712062e-01
6.1000000000e-01 9.3862202350e-01 9.2805312682e-01 4.0998702589e-03 9.2395325656e-01 9.3215299708e-01
6.2000000000e-01 9.4514437909e-01 9.3483406245e-01 3.9152063735e-03 9.3091885607e-01 9.3874926882e-01
6.3000000000e-01 9.5182273271e-01 9.4183962635e-01 3.6982676990e-03 9.3814135865e-01 9.4553789405e-01
6.4000000000e-01 9.5866738814e-01 9.4908289456e-01 3.4488561449e-03 9.4563403841e-01 9.5253175070e-01
6.5000000000e-01 9.6568949774e-01 9.5657771473e-01 3.1670243475e-03 9.5341069038e-01 9.5974473907e-01
6.6000000000e-01 9.7290116747e-01 9.6433878759e-01 2.8531115233e-03 9.6148567607e-01 9.6719189912e-01
6.7000000000e-01 9.8031557775e-01 9.7238175933e-01 2.5077896019e-03 9.6987396973e-01 9.7488954893e-01
6.8000000000e-01 9.8794712314e-01 9.8072332659e-01 2.1321323954e-03 9.7859119419e-01 9.8285545898e-01
6.9000000000e-01 9.9581157453e-01 9.8938135663e-01 1.7277478553e-03 9.8765360877e-01 9.9110910449e-01
7.0000000000e-01 1.0039262683e+00 9.9837502546e-01 1.2971303017e-03 9.9707789516e-01 9.9967215576e-01
7.1000000000e-01 1.0123103283e+00 1.0077249774e+00 8.4510279082e-04 1.0068798746e+00 1.0085700802e+00
7.2000000000e-01 1.0209849274e+00 1.0174535105e+00 3.9083256967e-04 1.0170626779e+00 1.0178443431e+00
7.3000000000e-01 1.0299735980e+00 1.0275847936e+00 2.5345004847e-04 1.0273313435e+00 1.0278382436e+00
7.4000000000e-01 1.0393026019e+00 1.0381451214e+00 7.1007435493e-04 1.0374350471e+00 1.0388551958e+00
7.5000000000e-01 1.0490013751e+00 1.0491632175e+00 1.2302486001e-03 1.0479329689e+00 1.0503934661e+00
7.6000000000e-01 1.0591030652e+00 1.0606705954e+00 1.7646121798e-03 1.0589059833e+00 1.0624352076e+00
7.7000000000e-01 1.0696451864e+00 1.0727019938e+00 2.3028671884e-03 1.0703991266e+00 1.0750048610e+00
7.8000000000e-01 1.0806704231e+00 1.0852959045e+00 2.8374675679e-03 1.0824584369e+00 1.0881333721e+00
7.9000000000e-01 1.0922276265e+00 1.0984952199e+00 3.3608218299e-03 1.0951343980e+00 1.1018560417e+00
8.0000000000e-01 1.1043730598e+00 1.1123480335e+00 3.8647110552e-03 1.1084833225e+00 1.1162127446e+00
8.1000000000e-01 1.1171719723e+00 1.1269086424e+00 4.3400713862e-03 1.1225685710e+00 1.1312487138e+00
8.2000000000e-01 1.1307006097e+00 1.1422388147e+00 4.7768620678e-03 1.1374619527e+00 1.1470156768e+00
8.3000000000e-01 1.1450488161e+00 1.1584094159e+00 5.1639527266e-03 1.1532454631e+00 1.1635733686e+00
8.4000000000e-01 1.1603234464e+00 1.1755025226e+00 5.4890072781e-03 1.1700135153e+00 1.1809915299e+00
8.5000000000e-01 1.1766529121e+00 1.1936142154e+00 5.7383526038e-03 1.1878758628e+00 1.1993525680e+00
8.6000000000e-01 1.1941933409e+00 1.2128583313e+00 5.8968221515e-03 1.2069615092e+00 1.2187551535e+00
8.7000000000e-01 1.2131370872e+00 1.2333716090e+00 5.9475635758e-03 1.2274240454e+00 1.2393191725e+00
8.8000000000e-01 1.2337247531e+00 1.2553208981e+00 5.8717975142e-03 1.2494491006e+00 1.2611926956e+00
8.9000000000e-01 1.2562626025e+00 1.2789135260e+00 5.6485146158e-03 1.2732650114e+00 1.2845620406e+00
9.0000000000e-01 1.2811485436e+00 1.3044126482e+00 5.2541111482e-03 1.2991585371e+00 1.3096667594e+00


==> plots/wzw_su2_k2_hh_hist_f.dat <==
BinCenter Count
8.6258095745e-01 6
8.6337942090e-01 24
8.6417788435e-01 48
8.6497634780e-01 14
8.6577481124e-01 1
8.6657327469e-01 0
8.6737173814e-01 0
8.6817020159e-01 0
8.6896866503e-01 0
8.6976712848e-01 0
8.7056559193e-01 0
8.7136405537e-01 0
8.7216251882e-01 0
8.7296098227e-01 0
8.7375944572e-01 0
8.7455790916e-01 1
8.7535637261e-01 0
8.7615483606e-01 0
8.7695329951e-01 0
8.7775176295e-01 0
8.7855022640e-01 0
8.7934868985e-01 1
8.8014715329e-01 0
8.8094561674e-01 2
8.8174408019e-01 3


==> plots/wzw_su2_k2_hh_hist_g.dat <==
BinCenter Count
8.6258095745e-01 6
8.6337942090e-01 24
8.6417788435e-01 48
8.6497634780e-01 14
8.6577481124e-01 1
8.6657327469e-01 0
8.6737173814e-01 0
8.6817020159e-01 0
8.6896866503e-01 0
8.6976712848e-01 0
8.7056559193e-01 0
8.7136405537e-01 0
8.7216251882e-01 0
8.7296098227e-01 0
8.7375944572e-01 0
8.7455790916e-01 1
8.7535637261e-01 0
8.7615483606e-01 0
8.7695329951e-01 0
8.7775176295e-01 0
8.7855022640e-01 0
8.7934868985e-01 1
8.8014715329e-01 0
8.8094561674e-01 2
8.8174408019e-01 3


==> plots/wzw_su2_k2_hh_pct_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 3.4685266160e-02 1.4358449690e-02 2.0326816470e-02 4.9043715850e-02
2.0000000000e-02 6.8701186052e-02 2.8506230984e-02 4.0194955067e-02 9.7207417036e-02
3.0000000000e-02 1.0031066541e-01 4.1720177841e-02 5.8590487565e-02 1.4203084325e-01
4.0000000000e-02 1.2915738237e-01 5.3845752282e-02 7.5311630086e-02 1.8300313465e-01
5.0000000000e-02 1.5510285069e-01 6.4817768775e-02 9.0285081913e-02 2.1992061946e-01
6.0000000000e-02 1.7809529676e-01 7.4606536896e-02 1.0348875987e-01 2.5270183366e-01
7.0000000000e-02 1.9812802712e-01 8.3200819010e-02 1.1492720811e-01 2.8132884613e-01
8.0000000000e-02 2.1522156996e-01 9.0600554649e-02 1.2462101531e-01 3.0582212461e-01
9.0000000000e-02 2.2941459987e-01 9.6813189125e-02 1.3260141075e-01 3.2622778900e-01
1.0000000000e-01 2.4075878105e-01 1.0185160887e-01 1.3890717218e-01 3.4261038991e-01
1.1000000000e-01 2.4931559289e-01 1.0573288940e-01 1.4358270348e-01 3.5504848229e-01
1.2000000000e-01 2.5515425396e-01 1.0847749377e-01 1.4667676019e-01 3.6363174774e-01
1.3000000000e-01 2.5835029806e-01 1.1010873863e-01 1.4824155943e-01 3.6845903669e-01
1.4000000000e-01 2.5898455890e-01 1.1065242857e-01 1.4833213033e-01 3.6963698747e-01
1.5000000000e-01 2.5714242261e-01 1.1013660091e-01 1.4700582169e-01 3.6727902352e-01
1.6000000000e-01 2.5291326193e-01 1.0859134596e-01 1.4432191597e-01 3.6150460790e-01
1.7000000000e-01 2.4638999773e-01 1.0604868016e-01 1.4034131757e-01 3.5243867789e-01
1.8000000000e-01 2.3766875178e-01 1.0254245755e-01 1.3512629424e-01 3.4021120933e-01
1.9000000000e-01 2.2684856658e-01 9.8108309395e-02 1.2874025719e-01 3.2495687598e-01
2.0000000000e-01 2.1403117520e-01 9.2783604843e-02 1.2124757036e-01 3.0681478004e-01
2.1000000000e-01 1.9932080915e-01 8.6607427472e-02 1.1271338168e-01 2.8592823663e-01
2.2000000000e-01 1.8282403541e-01 7.9620563892e-02 1.0320347151e-01 2.6244459930e-01
2.3000000000e-01 1.6464961611e-01 7.1865501378e-02 9.2784114736e-02 2.3651511749e-01
2.4000000000e-01 1.4490838612e-01 6.3386432176e-02 8.1521953946e-02 2.0829481830e-01
2.5000000000e-01 1.2371314450e-01 5.4229262501e-02 6.9483882002e-02 1.7794240700e-01
2.6000000000e-01 1.0117855720e-01 4.4441624547e-02 5.6736932653e-02 1.4562018175e-01
2.7000000000e-01 7.7421068493e-02 3.4072889994e-02 4.3348178499e-02 1.1149395849e-01
2.8000000000e-01 5.2558819464e-02 2.3174183667e-02 2.9384635797e-02 7.5733003131e-02
2.9000000000e-01 2.6711571964e-02 1.1798396039e-02 1.4913175925e-02 3.8509968004e-02
3.0000000000e-01 6.3689892202e-07 2.6690572393e-06 -2.0321583173e-06 3.3059561613e-06
3.1000000000e-01 -2.7451194192e-02 1.2163978411e-02 -3.9615172602e-02 -1.5287215781e-02
3.2000000000e-01 -5.5519715094e-02 2.4635885448e-02 -8.0155600542e-02 -3.0883829646e-02
3.3000000000e-01 -8.4079369152e-02 3.7355520023e-02 -1.2143488918e-01 -4.6723849129e-02
3.4000000000e-01 -1.1300331241e-01 5.0261107802e-02 -1.6326442021e-01 -6.2742204609e-02
3.5000000000e-01 -1.4216347623e-01 6.3289131331e-02 -2.0545260757e-01 -7.8874344903e-02
3.6000000000e-01 -1.7143062994e-01 7.6374362741e-02 -2.4780499268e-01 -9.5056267197e-02
3.7000000000e-01 -2.0067444393e-01 8.9449908807e-02 -2.9012435273e-01 -1.1122453512e-01
3.8000000000e-01 -2.2976355384e-01 1.0244727006e-01 -3.3221082390e-01 -1.2731628378e-01
3.9000000000e-01 -2.5856562623e-01 1.1529641571e-01 -3.7386204193e-01 -1.4326921052e-01
4.0000000000e-01 -2.8694742621e-01 1.2792587627e-01 -4.1487330248e-01 -1.5902154994e-01
4.1000000000e-01 -3.1477488780e-01 1.4026285592e-01 -4.5503774372e-01 -1.7451203188e-01
4.2000000000e-01 -3.4191318747e-01 1.5223336660e-01 -4.9414655407e-01 -1.8967982087e-01
4.3000000000e-01 -3.6822682158e-01 1.6376238611e-01 -5.3198920769e-01 -2.0446443547e-01
4.4000000000e-01 -3.9357968869e-01 1.7477404234e-01 -5.6835373103e-01 -2.1880564635e-01
4.5000000000e-01 -4.1783517749e-01 1.8519182621e-01 -6.0302700370e-01 -2.3264335128e-01
4.6000000000e-01 -4.4085626159e-01 1.9493883545e-01 -6.3579509704e-01 -2.4591742613e-01
4.7000000000e-01 -4.6250560238e-01 2.0393805194e-01 -6.6644365432e-01 -2.5856755045e-01
4.8000000000e-01 -4.8264566156e-01 2.1211265496e-01 -6.9475831652e-01 -2.7053300661e-01
4.9000000000e-01 -5.0113882504e-01 2.1938637308e-01 -7.2052519812e-01 -2.8175245195e-01
5.0000000000e-01 -5.1784754040e-01 2.2568387712e-01 -7.4353141752e-01 -2.9216366328e-01
5.1000000000e-01 -5.3263447052e-01 2.3093121678e-01 -7.6356568730e-01 -3.0170325374e-01
5.2000000000e-01 -5.4536266610e-01 2.3505630358e-01 -7.8041896968e-01 -3.1030636252e-01
5.3000000000e-01 -5.5589576093e-01 2.3798944247e-01 -7.9388520340e-01 -3.1790631846e-01
5.4000000000e-01 -5.6409819384e-01 2.3966391469e-01 -8.0376210853e-01 -3.2443427915e-01
5.5000000000e-01 -5.6983546241e-01 2.4001661407e-01 -8.0985207648e-01 -3.2981884833e-01
5.6000000000e-01 -5.7297441427e-01 2.3898873928e-01 -8.1196315354e-01 -3.3398567499e-01
5.7000000000e-01 -5.7338358303e-01 2.3652654403e-01 -8.0991012706e-01 -3.3685703901e-01
5.8000000000e-01 -5.7093357699e-01 2.3258214771e-01 -8.0351572470e-01 -3.3835142928e-01
5.9000000000e-01 -5.6549753047e-01 2.2711440873e-01 -7.9261193920e-01 -3.3838312175e-01
6.0000000000e-01 -5.5695162950e-01 2.2008986347e-01 -7.7704149296e-01 -3.3686176603e-01
6.1000000000e-01 -5.4517572558e-01 2.1148373480e-01 -7.5665946038e-01 -3.3369199078e-01
6.2000000000e-01 -5.3005405422e-01 2.0128101624e-01 -7.3133507046e-01 -3.2877303799e-01
6.3000000000e-01 -5.1147607792e-01 1.8947764246e-01 -7.0095372039e-01 -3.2199843546e-01
6.4000000000e-01 -4.8933747723e-01 1.7608176691e-01 -6.6541924414e-01 -3.1325571032e-01
6.5000000000e-01 -4.6354131851e-01 1.6111518890e-01 -6.2465650741e-01 -3.0242612961e-01
6.6000000000e-01 -4.3399943251e-01 1.4461502534e-01 -5.7861445785e-01 -2.8938440717e-01
6.7000000000e-01 -4.0063404551e-01 1.2663585694e-01 -5.2726990245e-01 -2.7399818857e-01
6.8000000000e-01 -3.6337971335e-01 1.0725297321e-01 -4.7063268656e-01 -2.5612674014e-01
6.9000000000e-01 -3.2218562018e-01 8.6568686009e-02 -4.0875430619e-01 -2.3561693418e-01
7.0000000000e-01 -2.7701831772e-01 6.4729442505e-02 -3.4174776022e-01 -2.1228887521e-01
7.1000000000e-01 -2.2786499856e-01 4.1996643308e-02 -2.6986164187e-01 -1.8586835525e-01
7.2000000000e-01 -1.7473742018e-01 1.9338717690e-02 -1.9407613787e-01 -1.5539870249e-01
7.3000000000e-01 -1.1767662521e-01 1.2485386446e-02 -1.3016201165e-01 -1.0519123876e-01
7.4000000000e-01 -5.6758641965e-02 3.4819469866e-02 -9.1578111831e-02 -2.1939172100e-02
7.5000000000e-01 7.8986008297e-03 6.0041375036e-02 -5.2142774206e-02 6.7939975866e-02
7.6000000000e-01 7.6126845273e-02 8.5698098828e-02 -9.5712535545e-03 1.6182494410e-01
7.7000000000e-01 1.4769717278e-01 1.1126869492e-01 3.6428477856e-02 2.5896586770e-01
7.8000000000e-01 2.2230726154e-01 1.3637275449e-01 8.5934507042e-02 3.5868001603e-01
7.9000000000e-01 2.9956556048e-01 1.6063366086e-01 1.3893189962e-01 4.6019922134e-01
8.0000000000e-01 3.7897147934e-01 1.8365142232e-01 1.9532005702e-01 5.6262290165e-01
8.1000000000e-01 4.5989037370e-01 2.0499380508e-01 2.5489656862e-01 6.6488417878e-01
8.2000000000e-01 5.4152164521e-01 2.2419208245e-01 3.1732956275e-01 7.6571372766e-01
8.3000000000e-01 6.2285760949e-01 2.4073823812e-01 3.8211937138e-01 8.6359584761e-01
8.4000000000e-01 7.0262979589e-01 2.5408266004e-01 4.4854713584e-01 9.5671245593e-01
8.5000000000e-01 7.7923784623e-01 2.6363195399e-01 5.1560589224e-01 1.0428698002e+00
8.6000000000e-01 8.5065386400e-01 2.6874669801e-01 5.8190716599e-01 1.1194005620e+00
8.7000000000e-01 9.1429138455e-01 2.6873904965e-01 6.4555233490e-01 1.1830304342e+00
8.8000000000e-01 9.6682211818e-01 2.6287023529e-01 7.0395188288e-01 1.2296923535e+00
8.9000000000e-01 1.0039134401e+00 2.5034827992e-01 7.5356516022e-01 1.2542617201e+00
9.0000000000e-01 1.0198417246e+00 2.3032744461e-01 7.8951428002e-01 1.2501691693e+00


==> plots/wzw_su2_k2_hh_pct_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 3.4685266160e-02 1.4358449690e-02 2.0326816470e-02 4.9043715850e-02
2.0000000000e-02 6.8701186052e-02 2.8506230984e-02 4.0194955067e-02 9.7207417036e-02
3.0000000000e-02 1.0031066541e-01 4.1720177841e-02 5.8590487565e-02 1.4203084325e-01
4.0000000000e-02 1.2915738237e-01 5.3845752282e-02 7.5311630086e-02 1.8300313465e-01
5.0000000000e-02 1.5510285069e-01 6.4817768775e-02 9.0285081913e-02 2.1992061946e-01
6.0000000000e-02 1.7809529676e-01 7.4606536896e-02 1.0348875987e-01 2.5270183366e-01
7.0000000000e-02 1.9812802712e-01 8.3200819010e-02 1.1492720811e-01 2.8132884613e-01
8.0000000000e-02 2.1522156996e-01 9.0600554649e-02 1.2462101531e-01 3.0582212461e-01
9.0000000000e-02 2.2941459987e-01 9.6813189125e-02 1.3260141075e-01 3.2622778900e-01
1.0000000000e-01 2.4075878105e-01 1.0185160887e-01 1.3890717218e-01 3.4261038991e-01
1.1000000000e-01 2.4931559289e-01 1.0573288940e-01 1.4358270348e-01 3.5504848229e-01
1.2000000000e-01 2.5515425396e-01 1.0847749377e-01 1.4667676019e-01 3.6363174774e-01
1.3000000000e-01 2.5835029806e-01 1.1010873863e-01 1.4824155943e-01 3.6845903669e-01
1.4000000000e-01 2.5898455890e-01 1.1065242857e-01 1.4833213033e-01 3.6963698747e-01
1.5000000000e-01 2.5714242261e-01 1.1013660091e-01 1.4700582169e-01 3.6727902352e-01
1.6000000000e-01 2.5291326193e-01 1.0859134596e-01 1.4432191597e-01 3.6150460790e-01
1.7000000000e-01 2.4638999773e-01 1.0604868016e-01 1.4034131757e-01 3.5243867789e-01
1.8000000000e-01 2.3766875178e-01 1.0254245755e-01 1.3512629424e-01 3.4021120933e-01
1.9000000000e-01 2.2684856658e-01 9.8108309395e-02 1.2874025719e-01 3.2495687598e-01
2.0000000000e-01 2.1403117520e-01 9.2783604843e-02 1.2124757036e-01 3.0681478004e-01
2.1000000000e-01 1.9932080915e-01 8.6607427472e-02 1.1271338168e-01 2.8592823663e-01
2.2000000000e-01 1.8282403541e-01 7.9620563892e-02 1.0320347151e-01 2.6244459930e-01
2.3000000000e-01 1.6464961611e-01 7.1865501378e-02 9.2784114736e-02 2.3651511749e-01
2.4000000000e-01 1.4490838612e-01 6.3386432176e-02 8.1521953946e-02 2.0829481830e-01
2.5000000000e-01 1.2371314450e-01 5.4229262501e-02 6.9483882002e-02 1.7794240700e-01
2.6000000000e-01 1.0117855720e-01 4.4441624547e-02 5.6736932653e-02 1.4562018175e-01
2.7000000000e-01 7.7421068493e-02 3.4072889994e-02 4.3348178499e-02 1.1149395849e-01
2.8000000000e-01 5.2558819464e-02 2.3174183667e-02 2.9384635797e-02 7.5733003131e-02
2.9000000000e-01 2.6711571964e-02 1.1798396039e-02 1.4913175925e-02 3.8509968004e-02
3.0000000000e-01 6.3689892202e-07 2.6690572393e-06 -2.0321583173e-06 3.3059561613e-06
3.1000000000e-01 -2.7451194192e-02 1.2163978411e-02 -3.9615172602e-02 -1.5287215781e-02
3.2000000000e-01 -5.5519715094e-02 2.4635885448e-02 -8.0155600542e-02 -3.0883829646e-02
3.3000000000e-01 -8.4079369152e-02 3.7355520023e-02 -1.2143488918e-01 -4.6723849129e-02
3.4000000000e-01 -1.1300331241e-01 5.0261107802e-02 -1.6326442021e-01 -6.2742204609e-02
3.5000000000e-01 -1.4216347623e-01 6.3289131331e-02 -2.0545260757e-01 -7.8874344903e-02
3.6000000000e-01 -1.7143062994e-01 7.6374362741e-02 -2.4780499268e-01 -9.5056267197e-02
3.7000000000e-01 -2.0067444393e-01 8.9449908807e-02 -2.9012435273e-01 -1.1122453512e-01
3.8000000000e-01 -2.2976355384e-01 1.0244727006e-01 -3.3221082390e-01 -1.2731628378e-01
3.9000000000e-01 -2.5856562623e-01 1.1529641571e-01 -3.7386204193e-01 -1.4326921052e-01
4.0000000000e-01 -2.8694742621e-01 1.2792587627e-01 -4.1487330248e-01 -1.5902154994e-01
4.1000000000e-01 -3.1477488780e-01 1.4026285592e-01 -4.5503774372e-01 -1.7451203188e-01
4.2000000000e-01 -3.4191318747e-01 1.5223336660e-01 -4.9414655407e-01 -1.8967982087e-01
4.3000000000e-01 -3.6822682158e-01 1.6376238611e-01 -5.3198920769e-01 -2.0446443547e-01
4.4000000000e-01 -3.9357968869e-01 1.7477404234e-01 -5.6835373103e-01 -2.1880564635e-01
4.5000000000e-01 -4.1783517749e-01 1.8519182621e-01 -6.0302700370e-01 -2.3264335128e-01
4.6000000000e-01 -4.4085626159e-01 1.9493883545e-01 -6.3579509704e-01 -2.4591742613e-01
4.7000000000e-01 -4.6250560238e-01 2.0393805194e-01 -6.6644365432e-01 -2.5856755045e-01
4.8000000000e-01 -4.8264566156e-01 2.1211265496e-01 -6.9475831652e-01 -2.7053300661e-01
4.9000000000e-01 -5.0113882504e-01 2.1938637308e-01 -7.2052519812e-01 -2.8175245195e-01
5.0000000000e-01 -5.1784754040e-01 2.2568387712e-01 -7.4353141752e-01 -2.9216366328e-01
5.1000000000e-01 -5.3263447052e-01 2.3093121678e-01 -7.6356568730e-01 -3.0170325374e-01
5.2000000000e-01 -5.4536266610e-01 2.3505630358e-01 -7.8041896968e-01 -3.1030636252e-01
5.3000000000e-01 -5.5589576093e-01 2.3798944247e-01 -7.9388520340e-01 -3.1790631846e-01
5.4000000000e-01 -5.6409819384e-01 2.3966391469e-01 -8.0376210853e-01 -3.2443427915e-01
5.5000000000e-01 -5.6983546241e-01 2.4001661407e-01 -8.0985207648e-01 -3.2981884833e-01
5.6000000000e-01 -5.7297441427e-01 2.3898873928e-01 -8.1196315354e-01 -3.3398567499e-01
5.7000000000e-01 -5.7338358303e-01 2.3652654403e-01 -8.0991012706e-01 -3.3685703901e-01
5.8000000000e-01 -5.7093357699e-01 2.3258214771e-01 -8.0351572470e-01 -3.3835142928e-01
5.9000000000e-01 -5.6549753047e-01 2.2711440873e-01 -7.9261193920e-01 -3.3838312175e-01
6.0000000000e-01 -5.5695162950e-01 2.2008986347e-01 -7.7704149296e-01 -3.3686176603e-01
6.1000000000e-01 -5.4517572558e-01 2.1148373480e-01 -7.5665946038e-01 -3.3369199078e-01
6.2000000000e-01 -5.3005405422e-01 2.0128101624e-01 -7.3133507046e-01 -3.2877303799e-01
6.3000000000e-01 -5.1147607792e-01 1.8947764246e-01 -7.0095372039e-01 -3.2199843546e-01
6.4000000000e-01 -4.8933747723e-01 1.7608176691e-01 -6.6541924414e-01 -3.1325571032e-01
6.5000000000e-01 -4.6354131851e-01 1.6111518890e-01 -6.2465650741e-01 -3.0242612961e-01
6.6000000000e-01 -4.3399943251e-01 1.4461502534e-01 -5.7861445785e-01 -2.8938440717e-01
6.7000000000e-01 -4.0063404551e-01 1.2663585694e-01 -5.2726990245e-01 -2.7399818857e-01
6.8000000000e-01 -3.6337971335e-01 1.0725297321e-01 -4.7063268656e-01 -2.5612674014e-01
6.9000000000e-01 -3.2218562018e-01 8.6568686009e-02 -4.0875430619e-01 -2.3561693418e-01
7.0000000000e-01 -2.7701831772e-01 6.4729442505e-02 -3.4174776022e-01 -2.1228887521e-01
7.1000000000e-01 -2.2786499856e-01 4.1996643308e-02 -2.6986164187e-01 -1.8586835525e-01
7.2000000000e-01 -1.7473742018e-01 1.9338717690e-02 -1.9407613787e-01 -1.5539870249e-01
7.3000000000e-01 -1.1767662521e-01 1.2485386446e-02 -1.3016201165e-01 -1.0519123876e-01
7.4000000000e-01 -5.6758641965e-02 3.4819469866e-02 -9.1578111831e-02 -2.1939172100e-02
7.5000000000e-01 7.8986008297e-03 6.0041375036e-02 -5.2142774206e-02 6.7939975866e-02
7.6000000000e-01 7.6126845273e-02 8.5698098828e-02 -9.5712535545e-03 1.6182494410e-01
7.7000000000e-01 1.4769717278e-01 1.1126869492e-01 3.6428477856e-02 2.5896586770e-01
7.8000000000e-01 2.2230726154e-01 1.3637275449e-01 8.5934507042e-02 3.5868001603e-01
7.9000000000e-01 2.9956556048e-01 1.6063366086e-01 1.3893189962e-01 4.6019922134e-01
8.0000000000e-01 3.7897147934e-01 1.8365142232e-01 1.9532005702e-01 5.6262290165e-01
8.1000000000e-01 4.5989037370e-01 2.0499380508e-01 2.5489656862e-01 6.6488417878e-01
8.2000000000e-01 5.4152164521e-01 2.2419208245e-01 3.1732956275e-01 7.6571372766e-01
8.3000000000e-01 6.2285760949e-01 2.4073823812e-01 3.8211937138e-01 8.6359584761e-01
8.4000000000e-01 7.0262979589e-01 2.5408266004e-01 4.4854713584e-01 9.5671245593e-01
8.5000000000e-01 7.7923784623e-01 2.6363195399e-01 5.1560589224e-01 1.0428698002e+00
8.6000000000e-01 8.5065386400e-01 2.6874669801e-01 5.8190716599e-01 1.1194005620e+00
8.7000000000e-01 9.1429138455e-01 2.6873904965e-01 6.4555233490e-01 1.1830304342e+00
8.8000000000e-01 9.6682211818e-01 2.6287023529e-01 7.0395188288e-01 1.2296923535e+00
8.9000000000e-01 1.0039134401e+00 2.5034827992e-01 7.5356516022e-01 1.2542617201e+00
9.0000000000e-01 1.0198417246e+00 2.3032744461e-01 7.8951428002e-01 1.2501691693e+00


==> plots/wzw_su3_k1_00_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.2607395823e-01 3.2781459757e-01 1.8629627547e-04 3.2762830129e-01 3.2800089384e-01
2.0000000000e-02 3.5424830320e-01 3.5701177173e-01 2.9682510697e-04 3.5671494662e-01 3.5730859683e-01
3.0000000000e-02 3.7414452588e-01 3.7769212884e-01 3.8052399789e-04 3.7731160485e-01 3.7807265284e-01
4.0000000000e-02 3.9037064715e-01 3.9454233446e-01 4.4580206965e-04 3.9409653239e-01 3.9498813653e-01
5.0000000000e-02 4.0447268037e-01 4.0914443395e-01 4.9667519593e-04 4.0864775875e-01 4.0964110915e-01
6.0000000000e-02 4.1717469967e-01 4.2224366421e-01 5.3560076309e-04 4.2170806345e-01 4.2277926498e-01
7.0000000000e-02 4.2887932707e-01 4.3425684705e-01 5.6429351646e-04 4.3369255354e-01 4.3482114057e-01
8.0000000000e-02 4.3983577701e-01 4.4544357081e-01 5.8405238988e-04 4.4485951842e-01 4.4602762320e-01
9.0000000000e-02 4.5021016313e-01 4.5597799382e-01 5.9591786860e-04 4.5538207595e-01 4.5657391169e-01
1.0000000000e-01 4.6011941187e-01 4.6598356359e-01 6.0075744393e-04 4.6538280614e-01 4.6658432103e-01
1.1000000000e-01 4.6964935719e-01 4.7555158415e-01 5.9931616741e-04 4.7495226799e-01 4.7615090032e-01
1.2000000000e-01 4.7886515421e-01 4.8475192569e-01 5.9224854238e-04 4.8415967714e-01 4.8534417423e-01
1.3000000000e-01 4.8781763713e-01 4.9363957740e-01 5.8013967295e-04 4.9305943773e-01 4.9421971708e-01
1.4000000000e-01 4.9654739004e-01 5.0225885218e-01 5.6351985916e-04 5.0169533233e-01 5.0282237204e-01
1.5000000000e-01 5.0508745735e-01 5.1064619200e-01 5.4287500097e-04 5.1010331700e-01 5.1118906700e-01
1.6000000000e-01 5.1346520857e-01 5.1883210215e-01 5.1865421552e-04 5.1831344793e-01 5.1935075637e-01
1.7000000000e-01 5.2170365782e-01 5.2684252268e-01 4.9127553903e-04 5.2635124715e-01 5.2733379822e-01
1.8000000000e-01 5.2982242022e-01 5.3469982446e-01 4.6113027533e-04 5.3423869419e-01 5.3516095474e-01
1.9000000000e-01 5.3783841991e-01 5.4242354807e-01 4.2858636403e-04 5.4199496171e-01 5.4285213444e-01
2.0000000000e-01 5.4576642412e-01 5.5003096225e-01 3.9399102364e-04 5.4963697122e-01 5.5042495327e-01
2.1000000000e-01 5.5361945266e-01 5.5753749301e-01 3.5767284818e-04 5.5717982017e-01 5.5789516586e-01
2.2000000000e-01 5.6140909688e-01 5.6495705841e-01 3.1994348497e-04 5.6463711492e-01 5.6527700189e-01
2.3000000000e-01 5.6914577127e-01 5.7230233320e-01 2.8109898671e-04 5.7202123422e-01 5.7258343219e-01
2.4000000000e-01 5.7683891470e-01 5.7958496086e-01 2.4142090680e-04 5.7934353995e-01 5.7982638177e-01
2.5000000000e-01 5.8449715304e-01 5.8681572527e-01 2.0117718986e-04 5.8661454808e-01 5.8701690246e-01
2.6000000000e-01 5.9212843231e-01 5.9400469140e-01 1.6062289725e-04 5.9384406850e-01 5.9416531430e-01
2.7000000000e-01 5.9974012860e-01 6.0116132177e-01 1.2000079855e-04 6.0104132097e-01 6.0128132257e-01
2.8000000000e-01 6.0733913991e-01 6.0829457375e-01 7.9541855475e-05 6.0821503189e-01 6.0837411560e-01
2.9000000000e-01 6.1493196364e-01 6.1541298173e-01 3.9465639182e-05 6.1537351609e-01 6.1545244737e-01
3.0000000000e-01 6.2252476253e-01 6.2252472724e-01 1.1939765275e-07 6.2252460784e-01 6.2252484663e-01
3.1000000000e-01 6.3012342152e-01 6.2963769919e-01 3.8716545427e-05 6.2959898264e-01 6.2967641573e-01
3.2000000000e-01 6.3773359705e-01 6.3675954631e-01 7.6437576921e-05 6.3668310873e-01 6.3683598388e-01
3.3000000000e-01 6.4536076050e-01 6.4389772316e-01 1.1300685587e-04 6.4378471631e-01 6.4401073002e-01
3.4000000000e-01 6.5301023671e-01 6.5105953097e-01 1.4825844527e-04 6.5091127252e-01 6.5120778941e-01
3.5000000000e-01 6.6068723863e-01 6.5825215415e-01 1.8203681250e-04 6.5807011734e-01 6.5843419096e-01
3.6000000000e-01 6.6839689877e-01 6.6548269354e-01 2.1419676688e-04 6.6526849678e-01 6.6569689031e-01
3.7000000000e-01 6.7614429820e-01 6.7275819676e-01 2.4460345187e-04 6.7251359331e-01 6.7300280021e-01
3.8000000000e-01 6.8393449357e-01 6.8008568640e-01 2.7313236776e-04 6.7981255403e-01 6.8035881877e-01
3.9000000000e-01 6.9177254261e-01 6.8747218653e-01 2.9966942111e-04 6.8717251711e-01 6.8777185595e-01
4.0000000000e-01 6.9966352856e-01 6.9492474786e-01 3.2411099998e-04 6.9460063686e-01 6.9524885886e-01
4.1000000000e-01 7.0761258384e-01 7.0245047194e-01 3.4636407546e-04 7.0210410787e-01 7.0279683602e-01
4.2000000000e-01 7.1562491328e-01 7.1005653483e-01 3.6634633083e-04 7.0969018850e-01 7.1042288116e-01
4.3000000000e-01 7.2370581727e-01 7.1775021032e-01 3.8398632130e-04 7.1736622400e-01 7.1813419664e-01
4.4000000000e-01 7.3186071510e-01 7.2553889325e-01 3.9922366857e-04 7.2513966958e-01 7.2593811692e-01
4.5000000000e-01 7.4009516861e-01 7.3343012296e-01 4.1200929662e-04 7.3301811366e-01 7.3384213225e-01
4.6000000000e-01 7.4841490671e-01 7.4143160725e-01 4.2230571762e-04 7.4100930153e-01 7.4185391297e-01
4.7000000000e-01 7.5682585077e-01 7.4955124716e-01 4.3008738052e-04 7.4912115978e-01 7.4998133455e-01
4.8000000000e-01 7.6533414134e-01 7.5779716268e-01 4.3534109953e-04 7.5736182158e-01 7.5823250378e-01
4.9000000000e-01 7.7394616642e-01 7.6617771977e-01 4.3806658656e-04 7.6573965319e-01 7.6661578636e-01
5.0000000000e-01 7.8266859161e-01 7.7470155905e-01 4.3827712106e-04 7.7426328193e-01 7.7513983617e-01
5.1000000000e-01 7.9150839253e-01 7.8337762629e-01 4.3600040409e-04 7.8294162589e-01 7.8381362669e-01
5.2000000000e-01 8.0047288989e-01 7.9221520526e-01 4.3127966318e-04 7.9178392559e-01 7.9264648492e-01
5.3000000000e-01 8.0956978760e-01 8.0122395315e-01 4.2417510291e-04 8.0079977805e-01 8.0164812826e-01
5.4000000000e-01 8.1880721444e-01 8.1041393916e-01 4.1476583827e-04 8.0999917332e-01 8.1082870500e-01
5.5000000000e-01 8.2819376989e-01 8.1979568656e-01 4.0315251104e-04 8.1939253405e-01 8.2019883907e-01
5.6000000000e-01 8.3773857474e-01 8.2938021895e-01 3.8946088369e-04 8.2899075806e-01 8.2976967983e-01
5.7000000000e-01 8.4745132707e-01 8.3917911131e-01 3.7384684761e-04 8.3880526446e-01 8.3955295816e-01
5.8000000000e-01 8.5734236479e-01 8.4920454650e-01 3.5650349479e-04 8.4884804301e-01 8.4956105000e-01
5.9000000000e-01 8.6742273534e-01 8.5946937821e-01 3.3767121213e-04 8.5913170700e-01 8.5980704942e-01
6.0000000000e-01 8.7770427404e-01 8.6998720124e-01 3.1765218528e-04 8.6966954905e-01 8.7030485342e-01
6.1000000000e-01 8.8819969229e-01 8.8077243037e-01 2.9683120894e-04 8.8047559916e-01 8.8106926158e-01
6.2000000000e-01 8.9892267732e-01 8.9184038924e-01 2.7570506032e-04 8.9156468418e-01 8.9211609430e-01
6.3000000000e-01 9.0988800538e-01 9.0320741076e-01 2.5492208331e-04 9.0295248868e-01 9.0346233284e-01
6.4000000000e-01 9.2111167078e-01 9.1489095123e-01 2.3532980869e-04 9.1465562142e-01 9.1512628104e-01
6.5000000000e-01 9.3261103349e-01 9.2690972036e-01 2.1801656380e-04 9.2669170379e-01 9.2712773692e-01
6.6000000000e-01 9.4440498866e-01 9.3928383012e-01 2.0430699112e-04 9.3907952313e-01 9.3948813711e-01
6.7000000000e-01 9.5651416219e-01 9.5203496596e-01 1.9563766608e-04 9.5183932830e-01 9.5223060363e-01
6.8000000000e-01 9.6896113739e-01 9.6518658444e-01 1.9325012898e-04 9.6499333431e-01 9.6537983457e-01
6.9000000000e-01 9.8177071872e-01 9.7876414260e-01 1.9777940910e-04 9.7856636320e-01 9.7896192201e-01
7.0000000000e-01 9.9497024034e-01 9.9279536543e-01 2.0901087036e-04 9.9258635456e-01 9.9300437630e-01
7.1000000000e-01 1.0085899288e+00 1.0073105592e+00 2.2601182260e-04 1.0070845474e+00 1.0075365710e+00
7.2000000000e-01 1.0226633320e+00 1.0223429809e+00 2.4750542788e-04 1.0220954755e+00 1.0225904864e+00
7.3000000000e-01 1.0372278283e+00 1.0379292760e+00 2.7220373880e-04 1.0376570722e+00 1.0382014797e+00
7.4000000000e-01 1.0523252368e+00 1.0541099999e+00 2.9897354356e-04 1.0538110264e+00 1.0544089735e+00
7.5000000000e-01 1.0680025507e+00 1.0709302453e+00 3.2687180327e-04 1.0706033735e+00 1.0712571171e+00
7.6000000000e-01 1.0843128273e+00 1.0884403987e+00 3.5512231690e-04 1.0880852764e+00 1.0887955211e+00
7.7000000000e-01 1.1013162747e+00 1.1066970631e+00 3.8307873501e-04 1.1063139844e+00 1.1070801419e+00
7.8000000000e-01 1.1190815901e+00 1.1257641903e+00 4.1019242909e-04 1.1253539979e+00 1.1261743828e+00
7.9000000000e-01 1.1376876223e+00 1.1457144837e+00 4.3599019802e-04 1.1452784935e+00 1.1461504739e+00
8.0000000000e-01 1.1572254576e+00 1.1666311530e+00 4.6006201023e-04 1.1661710910e+00 1.1670912150e+00
8.1000000000e-01 1.1778010627e+00 1.1886101312e+00 4.8205811723e-04 1.1881280731e+00 1.1890921893e+00
8.2000000000e-01 1.1995386739e+00 1.2117629099e+00 5.0169548338e-04 1.2112612144e+00 1.2122646053e+00
8.3000000000e-01 1.2225851969e+00 1.2362202088e+00 5.1877464718e-04 1.2357014342e+00 1.2367389835e+00
8.4000000000e-01 1.2471160005e+00 1.2621367950e+00 5.3320964153e-04 1.2616035854e+00 1.2626700046e+00
8.5000000000e-01 1.2733426635e+00 1.2896979082e+00 5.4507546161e-04 1.2891528327e+00 1.2902429836e+00
8.6000000000e-01 1.3015235178e+00 1.3191279808e+00 5.5467974314e-04 1.3185733010e+00 1.3196826605e+00
8.7000000000e-01 1.3319782797e+00 1.3507027064e+00 5.6266735266e-04 1.3501400391e+00 1.3512653738e+00
8.8000000000e-01 1.3651088176e+00 1.3847661214e+00 5.7016696124e-04 1.3841959545e+00 1.3853362884e+00
8.9000000000e-01 1.4014293948e+00 1.4217554121e+00 5.7898362461e-04 1.4211764284e+00 1.4223343957e+00
9.0000000000e-01 1.4416120473e+00 1.4622380344e+00 5.9182427803e-04 1.4616462101e+00 1.4628298587e+00


==> plots/wzw_su3_k1_00_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 5.4097007179e-01 5.4138181283e-01 4.2268688194e-05 5.4133954415e-01 5.4142408152e-01
2.0000000000e-02 5.7338582703e-01 5.7421813866e-01 8.4755703828e-05 5.7413338296e-01 5.7430289436e-01
3.0000000000e-02 5.9335400058e-01 5.9458411731e-01 1.2424731080e-04 5.9445987000e-01 5.9470836462e-01
4.0000000000e-02 6.0802716344e-01 6.0962486524e-01 1.6005287535e-04 6.0946481236e-01 6.0978491812e-01
5.0000000000e-02 6.1972838797e-01 6.2166006850e-01 1.9191087765e-04 6.2146815762e-01 6.2185197937e-01
6.0000000000e-02 6.2951715310e-01 6.3174747652e-01 2.1973447554e-04 6.3152774204e-01 6.3196721100e-01
7.0000000000e-02 6.3796891340e-01 6.4046168899e-01 2.4352819025e-04 6.4021816080e-01 6.4070521718e-01
8.0000000000e-02 6.4543228612e-01 6.4815100211e-01 2.6335123779e-04 6.4788765087e-01 6.4841435335e-01
9.0000000000e-02 6.5213500579e-01 6.5504318796e-01 2.7929843926e-04 6.5476388952e-01 6.5532248640e-01
1.0000000000e-01 6.5823432188e-01 6.6129579153e-01 2.9148910885e-04 6.6100430242e-01 6.6158728064e-01
1.1000000000e-01 6.6384354215e-01 6.6702261159e-01 3.0006004132e-04 6.6672255155e-01 6.6732267163e-01
1.2000000000e-01 6.6904712395e-01 6.7230875083e-01 3.0516080410e-04 6.7200359002e-01 6.7261391163e-01
1.3000000000e-01 6.7390978278e-01 6.7721969598e-01 3.0695041731e-04 6.7691274556e-01 6.7752664640e-01
1.4000000000e-01 6.7848226066e-01 6.8180706586e-01 3.0559491608e-04 6.8150147095e-01 6.8211266078e-01
1.5000000000e-01 6.8280512669e-01 6.8611239683e-01 3.0126549941e-04 6.8581113133e-01 6.8641366232e-01
1.6000000000e-01 6.8691136556e-01 6.9016971985e-01 2.9413708338e-04 6.8987558276e-01 6.9046385693e-01
1.7000000000e-01 6.9082819107e-01 6.9400736518e-01 2.8438714220e-04 6.9372297803e-01 6.9429175232e-01
1.8000000000e-01 6.9457834803e-01 6.9764925721e-01 2.7219475974e-04 6.9737706245e-01 6.9792145197e-01
1.9000000000e-01 6.9818106699e-01 7.0111586353e-01 2.5773983867e-04 7.0085812369e-01 7.0137360337e-01
2.0000000000e-01 7.0165277755e-01 7.0442490361e-01 2.4120243030e-04 7.0418370118e-01 7.0466610604e-01
2.1000000000e-01 7.0500765027e-01 7.0759188683e-01 2.2276215845e-04 7.0736912467e-01 7.0781464899e-01
2.2000000000e-01 7.0825801452e-01 7.1063052711e-01 2.0259771813e-04 7.1042792939e-01 7.1083312482e-01
2.3000000000e-01 7.1141468506e-01 7.1355306671e-01 1.8088643465e-04 7.1337218028e-01 7.1373395315e-01
2.4000000000e-01 7.1448722047e-01 7.1637053226e-01 1.5780387220e-04 7.1621272839e-01 7.1652833613e-01
2.5000000000e-01 7.1748412981e-01 7.1909293936e-01 1.3352348392e-04 7.1895941587e-01 7.1922646284e-01
2.6000000000e-01 7.2041303982e-01 7.2172945787e-01 1.0821629703e-04 7.2162124157e-01 7.2183767417e-01
2.7000000000e-01 7.2328083131e-01 7.2428854674e-01 8.2050629088e-05 7.2420649611e-01 7.2437059736e-01
2.8000000000e-01 7.2609375159e-01 7.2677806482e-01 5.5191835192e-05 7.2672287298e-01 7.2683325665e-01
2.9000000000e-01 7.2885750784e-01 7.2920536293e-01 2.7802118785e-05 7.2917756082e-01 7.2923316505e-01
3.0000000000e-01 7.3157734534e-01 7.3157736082e-01 1.3237096057e-07 7.3157722845e-01 7.3157749319e-01
3.1000000000e-01 7.3425811361e-01 7.3390061200e-01 2.7940017166e-05 7.3387267198e-01 7.3392855201e-01
3.2000000000e-01 7.3690432263e-01 7.3618135887e-01 5.5985213467e-05 7.3612537366e-01 7.3623734409e-01
3.3000000000e-01 7.3952019112e-01 7.3842557990e-01 8.3949137426e-05 7.3834163077e-01 7.3850952904e-01
3.4000000000e-01 7.4210968833e-01 7.4063903025e-01 1.1168852381e-04 7.4052734173e-01 7.4075071878e-01
3.5000000000e-01 7.4467657044e-01 7.4282727709e-01 1.3906441985e-04 7.4268821267e-01 7.4296634151e-01
3.6000000000e-01 7.4722441260e-01 7.4499573053e-01 1.6594226000e-04 7.4482978827e-01 7.4516167279e-01
3.7000000000e-01 7.4975663732e-01 7.4714967088e-01 1.9219196857e-04 7.4695747892e-01 7.4734186285e-01
3.8000000000e-01 7.5227653993e-01 7.4929427292e-01 2.1768805442e-04 7.4907658487e-01 7.4951196097e-01
3.9000000000e-01 7.5478731161e-01 7.5143462767e-01 2.4230969393e-04 7.5119231797e-01 7.5167693736e-01
4.0000000000e-01 7.5729206037e-01 7.5357576211e-01 2.6594080146e-04 7.5330982131e-01 7.5384170291e-01
4.1000000000e-01 7.5979383051e-01 7.5572265722e-01 2.8847008702e-04 7.5543418713e-01 7.5601112731e-01
4.2000000000e-01 7.6229562077e-01 7.5788026463e-01 3.0979110093e-04 7.5757047353e-01 7.5819005573e-01
4.3000000000e-01 7.6480040148e-01 7.6005352216e-01 3.2980226533e-04 7.5972371989e-01 7.6038332442e-01
4.4000000000e-01 7.6731113106e-01 7.6224736850e-01 3.4840689227e-04 7.6189896161e-01 7.6259577540e-01
4.5000000000e-01 7.6983077191e-01 7.6446675725e-01 3.6551318846e-04 7.6410124406e-01 7.6483227044e-01
4.6000000000e-01 7.7236230621e-01 7.6671667043e-01 3.8103424635e-04 7.6633563619e-01 7.6709770468e-01
4.7000000000e-01 7.7490875143e-01 7.6900213175e-01 3.9488802203e-04 7.6860724373e-01 7.6939701977e-01
4.8000000000e-01 7.7747317622e-01 7.7132821971e-01 4.0699730008e-04 7.7092122241e-01 7.7173521701e-01
4.9000000000e-01 7.8005871639e-01 7.7370008075e-01 4.1728964656e-04 7.7328279110e-01 7.7411737039e-01
5.0000000000e-01 7.8266859161e-01 7.7612294249e-01 4.2569735159e-04 7.7569724514e-01 7.7654863985e-01
5.1000000000e-01 7.8530612276e-01 7.7860212745e-01 4.3215736442e-04 7.7816997008e-01 7.7903428481e-01
5.2000000000e-01 7.8797475025e-01 7.8114306705e-01 4.3661122519e-04 7.8070645582e-01 7.8157967827e-01
5.3000000000e-01 7.9067805354e-01 7.8375131642e-01 4.3900500063e-04 7.8331231142e-01 7.8419032142e-01
5.4000000000e-01 7.9341977214e-01 7.8643256991e-01 4.3928923409e-04 7.8599328068e-01 7.8687185915e-01
5.5000000000e-01 7.9620382834e-01 7.8919267770e-01 4.3741892709e-04 7.8875525878e-01 7.8963009663e-01
5.6000000000e-01 7.9903435198e-01 7.9203766350e-01 4.3335357792e-04 7.9160430992e-01 7.9247101708e-01
5.7000000000e-01 8.0191570777e-01 7.9497374377e-01 4.2705731849e-04 7.9454668645e-01 7.9540080108e-01
5.8000000000e-01 8.0485252537e-01 7.9800734861e-01 4.1849921359e-04 7.9758884940e-01 7.9842584783e-01
5.9000000000e-01 8.0784973290e-01 8.0114514466e-01 4.0765382645e-04 8.0073749084e-01 8.0155279849e-01
6.0000000000e-01 8.1091259442e-01 8.0439406026e-01 3.9450222115e-04 8.0399955803e-01 8.0478856248e-01
6.1000000000e-01 8.1404675202e-01 8.0776131337e-01 3.7903368795e-04 8.0738227968e-01 8.0814034706e-01
6.2000000000e-01 8.1725827329e-01 8.1125444271e-01 3.6124868738e-04 8.1089319403e-01 8.1161569140e-01
6.3000000000e-01 8.2055370531e-01 8.1488134256e-01 3.4116389892e-04 8.1454017866e-01 8.1522250645e-01
6.4000000000e-01 8.2394013604e-01 8.1865030188e-01 3.1882102040e-04 8.1833148086e-01 8.1896912290e-01
6.5000000000e-01 8.2742526473e-01 8.2257004866e-01 2.9430251110e-04 8.2227574615e-01 8.2286435117e-01
6.6000000000e-01 8.3101748286e-01 8.2664980021e-01 2.6776077615e-04 8.2638203944e-01 8.2691756099e-01
6.7000000000e-01 8.3472596767e-01 8.3089932059e-01 2.3947470020e-04 8.3065984589e-01 8.3113879529e-01
6.8000000000e-01 8.3856079082e-01 8.3532898651e-01 2.0996472616e-04 8.3511902179e-01 8.3553895124e-01
6.9000000000e-01 8.4253304520e-01 8.3994986333e-01 1.8023806059e-04 8.3976962527e-01 8.4013010139e-01
7.0000000000e-01 8.4665499354e-01 8.4477379314e-01 1.5231682365e-04 8.4462147631e-01 8.4492610996e-01
7.1000000000e-01 8.5094024384e-01 8.4981349739e-01 1.3023375900e-04 8.4968326363e-01 8.4994373115e-01
7.2000000000e-01 8.5540395726e-01 8.5508269721e-01 1.2079542134e-04 8.5496190179e-01 8.5520349263e-01
7.3000000000e-01 8.6006309609e-01 8.6059625526e-01 1.3047854202e-04 8.6046577672e-01 8.6072673380e-01
7.4000000000e-01 8.6493672141e-01 8.6637034396e-01 1.5911768467e-04 8.6621122628e-01 8.6652946165e-01
7.5000000000e-01 8.7004635277e-01 8.7242264651e-01 2.0169405600e-04 8.7222095245e-01 8.7262434057e-01
7.6000000000e-01 8.7541640576e-01 8.7877259862e-01 2.5396224183e-04 8.7851863638e-01 8.7902656086e-01
7.7000000000e-01 8.8107472866e-01 8.8544168154e-01 3.1363717233e-04 8.8512804437e-01 8.8575531871e-01
7.8000000000e-01 8.8705326583e-01 8.9245378018e-01 3.7967921730e-04 8.9207410097e-01 8.9283345940e-01
7.9000000000e-01 8.9338888525e-01 8.9983562468e-01 4.5170850406e-04 8.9938391617e-01 9.0028733318e-01
8.0000000000e-01 9.0012442065e-01 9.0761734005e-01 5.2970917425e-04 9.0708763088e-01 9.0814704923e-01
8.1000000000e-01 9.0730999806e-01 9.1583313787e-01 6.1389296989e-04 9.1521924490e-01 9.1644703084e-01
8.2000000000e-01 9.1500474372e-01 9.2452219638e-01 7.0463903597e-04 9.2381755735e-01 9.2522683542e-01
8.3000000000e-01 9.2327901128e-01 9.3372979500e-01 8.0247150519e-04 9.3292732349e-01 9.3453226650e-01
8.4000000000e-01 9.3221732731e-01 9.4350879716e-01 9.0805819149e-04 9.4260073897e-01 9.4441685535e-01
8.5000000000e-01 9.4192234815e-01 9.5392161913e-01 1.0222236906e-03 9.5289939544e-01 9.5494384282e-01
8.6000000000e-01 9.5252026957e-01 9.6504288996e-01 1.1459752004e-03 9.6389691476e-01 9.6618886516e-01
8.7000000000e-01 9.6416837044e-01 9.7696311701e-01 1.2805425823e-03 9.7568257443e-01 9.7824365960e-01
8.8000000000e-01 9.7706577167e-01 9.8979385168e-01 1.4274371868e-03 9.8836641449e-01 9.9122128886e-01
8.9000000000e-01 9.9146918306e-01 1.0036751593e+00 1.5885379321e-03 1.0020866213e+00 1.0052636972e+00
9.0000000000e-01 1.0077166524e+00 1.0187867490e+00 1.7662195686e-03 1.0170205294e+00 1.0205529686e+00


==> plots/wzw_su3_k1_00_histogram_f_z0.500.dat <==
BinCenter Count
7.7323434350e-01 0
7.7364856484e-01 1
7.7406278618e-01 7
7.7447700752e-01 49
7.7489122886e-01 28
7.7530545020e-01 10
7.7571967154e-01 3
7.7613389288e-01 1
7.7654811422e-01 1
7.7696233556e-01 0
7.7737655690e-01 0
7.7779077824e-01 0
7.7820499958e-01 0
7.7861922092e-01 0
7.7903344226e-01 0
7.7944766360e-01 0
7.7986188494e-01 0
7.8027610628e-01 0
7.8069032762e-01 0
7.8110454896e-01 0
7.8151877030e-01 0
7.8193299164e-01 0
7.8234721298e-01 0
7.8276143432e-01 0
7.8317565566e-01 0


==> plots/wzw_su3_k1_00_histogram_g_z0.500.dat <==
BinCenter Count
7.7440099830e-01 0
7.7476399635e-01 1
7.7512699439e-01 2
7.7548999243e-01 8
7.7585299047e-01 33
7.7621598851e-01 37
7.7657898655e-01 10
7.7694198459e-01 7
7.7730498263e-01 1
7.7766798067e-01 1
7.7803097871e-01 0
7.7839397675e-01 0
7.7875697479e-01 0
7.7911997283e-01 0
7.7948297087e-01 0
7.7984596891e-01 0
7.8020896695e-01 0
7.8057196499e-01 0
7.8093496303e-01 0
7.8129796107e-01 0
7.8166095912e-01 0
7.8202395716e-01 0
7.8238695520e-01 0
7.8274995324e-01 0
7.8311295128e-01 0


==> plots/wzw_su3_k1_00_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 1.3133551599e-01 1.4019017319e-02 1.1731649867e-01 1.4535453331e-01
2.0000000000e-02 2.0417356835e-01 2.1870773821e-02 1.8230279453e-01 2.2604434217e-01
3.0000000000e-02 2.5831336619e-01 2.7630731269e-02 2.3068263492e-01 2.8594409746e-01
4.0000000000e-02 3.0021049691e-01 3.1991559668e-02 2.6821893724e-01 3.3220205658e-01
5.0000000000e-02 3.3282155840e-01 3.5282922328e-02 2.9753863607e-01 3.6810448073e-01
6.0000000000e-02 3.5788258239e-01 3.7705516016e-02 3.2017706637e-01 3.9558809840e-01
7.0000000000e-02 3.7655714858e-01 3.9398400784e-02 3.3715874779e-01 4.1595554936e-01
8.0000000000e-02 3.8969343063e-01 4.0465993193e-02 3.4922743744e-01 4.3015942382e-01
9.0000000000e-02 3.9794684051e-01 4.0991081645e-02 3.5695575887e-01 4.3893792216e-01
1.0000000000e-01 4.0184607905e-01 4.1041907825e-02 3.6080417122e-01 4.4288798687e-01
1.1000000000e-01 4.0183191825e-01 4.0676365938e-02 3.6115555231e-01 4.4250828418e-01
1.2000000000e-01 3.9828150460e-01 3.9944659196e-02 3.5833684541e-01 4.3822616380e-01
1.3000000000e-01 3.9152438466e-01 3.8891067295e-02 3.5263331736e-01 4.3041545195e-01
1.4000000000e-01 3.8185351440e-01 3.7555170885e-02 3.4429834351e-01 4.1940868528e-01
1.5000000000e-01 3.6953308178e-01 3.5972728358e-02 3.3356035342e-01 4.0550581014e-01
1.6000000000e-01 3.5480422381e-01 3.4176321173e-02 3.2062790264e-01 3.8898054498e-01
1.7000000000e-01 3.3788930588e-01 3.2195839934e-02 3.0569346594e-01 3.7008514581e-01
1.8000000000e-01 3.1899519120e-01 3.0058857781e-02 2.8893633342e-01 3.4905404899e-01
1.9000000000e-01 2.9831578337e-01 2.7790922124e-02 2.7052486125e-01 3.2610670550e-01
2.0000000000e-01 2.7603403420e-01 2.5415785890e-02 2.5061824831e-01 3.0144982009e-01
2.1000000000e-01 2.5232355092e-01 2.2955593192e-02 2.2936795773e-01 2.7527914411e-01
2.2000000000e-01 2.2734989781e-01 2.0431030026e-02 2.0691886779e-01 2.4778092784e-01
2.3000000000e-01 2.0127166137e-01 1.7861447791e-02 1.8341021358e-01 2.1913310916e-01
2.4000000000e-01 1.7424132979e-01 1.5264965385e-02 1.5897636441e-01 1.8950629518e-01
2.5000000000e-01 1.4640602485e-01 1.2658554226e-02 1.3374747063e-01 1.5906457908e-01
2.6000000000e-01 1.1790811498e-01 1.0058109521e-02 1.0785000546e-01 1.2796622450e-01
2.7000000000e-01 8.8885731684e-02 7.4785103833e-03 8.1407221301e-02 9.6364242068e-02
2.8000000000e-01 5.9473206535e-02 4.9336709001e-03 5.4539535634e-02 6.4406877435e-02
2.9000000000e-01 2.9801442053e-02 2.4365846939e-03 2.7364857359e-02 3.2238026747e-02
3.0000000000e-01 -1.7727599836e-06 6.0533846700e-06 -7.8261446536e-06 4.2806246864e-06
3.1000000000e-01 -2.9811493870e-02 2.3667843367e-03 -3.2178278207e-02 -2.7444709533e-02
3.2000000000e-01 -5.9505393829e-02 4.6513637668e-03 -6.4156757596e-02 -5.4854030063e-02
3.3000000000e-01 -8.8963568141e-02 6.8447827387e-03 -9.5808350880e-02 -8.2118785403e-02
3.4000000000e-01 -1.1806837197e-01 8.9381972472e-03 -1.2700656921e-01 -1.0913017472e-01
3.5000000000e-01 -1.4670428363e-01 1.0923529991e-02 -1.5762781362e-01 -1.3578075363e-01
3.6000000000e-01 -1.7475779204e-01 1.2793454227e-02 -1.8755124627e-01 -1.6196433782e-01
3.7000000000e-01 -2.0211730582e-01 1.4541380858e-02 -2.1665868668e-01 -1.8757592496e-01
3.8000000000e-01 -2.2867308210e-01 1.6161447591e-02 -2.4483452969e-01 -2.1251163451e-01
3.9000000000e-01 -2.5431717387e-01 1.7648509889e-02 -2.7196568376e-01 -2.3666866398e-01
4.0000000000e-01 -2.7894339443e-01 1.8998133582e-02 -2.9794152801e-01 -2.5994526085e-01
4.1000000000e-01 -3.0244729852e-01 2.0206589084e-02 -3.2265388760e-01 -2.8224070944e-01
4.2000000000e-01 -3.2472617927e-01 2.1270847203e-02 -3.4599702647e-01 -3.0345533206e-01
4.3000000000e-01 -3.4567908094e-01 2.2188576634e-02 -3.6786765757e-01 -3.2349050431e-01
4.4000000000e-01 -3.6520682733e-01 2.2958143265e-02 -3.8816497060e-01 -3.4224868407e-01
4.5000000000e-01 -3.8321206599e-01 2.3578611579e-02 -4.0679067756e-01 -3.5963345441e-01
4.6000000000e-01 -3.9959932864e-01 2.4049748504e-02 -4.2364907715e-01 -3.7554958014e-01
4.7000000000e-01 -4.1427510863e-01 2.4372030310e-02 -4.3864713894e-01 -3.8990307832e-01
4.8000000000e-01 -4.2714795591e-01 2.4546653305e-02 -4.5169460921e-01 -4.0260130261e-01
4.9000000000e-01 -4.3812859106e-01 2.4575549491e-02 -4.6270414055e-01 -4.1355304157e-01
5.0000000000e-01 -4.4713003945e-01 2.4461408742e-02 -4.7159144820e-01 -4.2266863071e-01
5.1000000000e-01 -4.5406778740e-01 2.4207709756e-02 -4.7827549716e-01 -4.2986007765e-01
5.2000000000e-01 -4.5885996227e-01 2.3818762986e-02 -4.8267872525e-01 -4.3504119928e-01
5.3000000000e-01 -4.6142753896e-01 2.3299770145e-02 -4.8472730910e-01 -4.3812776881e-01
5.4000000000e-01 -4.6169457567e-01 2.2656907011e-02 -4.8435148269e-01 -4.3903766866e-01
5.5000000000e-01 -4.5958848228e-01 2.1897439342e-02 -4.8148592162e-01 -4.3769104294e-01
5.6000000000e-01 -4.5504032523e-01 2.1029886522e-02 -4.7607021175e-01 -4.3401043870e-01
5.7000000000e-01 -4.4798517374e-01 2.0064254761e-02 -4.6804942850e-01 -4.2792091898e-01
5.8000000000e-01 -4.3836249272e-01 1.9012372636e-02 -4.5737486535e-01 -4.1935012008e-01
5.9000000000e-01 -4.2611658882e-01 1.7888378085e-02 -4.4400496691e-01 -4.0822821074e-01
6.0000000000e-01 -4.1119711742e-01 1.6709429105e-02 -4.2790654652e-01 -3.9448768831e-01
6.1000000000e-01 -3.9355965932e-01 1.5496739622e-02 -4.0905639894e-01 -3.7806291969e-01
6.2000000000e-01 -3.7316637817e-01 1.4277066753e-02 -3.8744344493e-01 -3.5888931142e-01
6.3000000000e-01 -3.4998677120e-01 1.3084755451e-02 -3.6307152665e-01 -3.3690201575e-01
6.4000000000e-01 -3.2399852852e-01 1.1964261269e-02 -3.3596278979e-01 -3.1203426725e-01
6.5000000000e-01 -2.9518851948e-01 1.0972443790e-02 -3.0616096327e-01 -2.8421607569e-01
6.6000000000e-01 -2.6355392800e-01 1.0178450743e-02 -2.7373237875e-01 -2.5337547726e-01
6.7000000000e-01 -2.2910356371e-01 9.6569423595e-03 -2.3876050607e-01 -2.1944662136e-01
6.8000000000e-01 -1.9185938142e-01 9.4708018173e-03 -2.0133018324e-01 -1.8238857960e-01
6.9000000000e-01 -1.5185824871e-01 9.6478475557e-03 -1.6150609627e-01 -1.4221040116e-01
7.0000000000e-01 -1.0915401070e-01 1.0168038940e-02 -1.1932204964e-01 -9.8985971764e-02
7.1000000000e-01 -6.3819912568e-02 1.0973040768e-02 -7.4792953337e-02 -5.2846871800e-02
7.2000000000e-01 -1.5951455373e-02 1.1988783753e-02 -2.7940239126e-02 -3.9626716194e-03
7.3000000000e-01 3.4330219960e-02 1.3143887998e-02 2.1186331962e-02 4.7474107957e-02
7.4000000000e-01 8.6874300791e-02 1.4377720823e-02 7.2496579967e-02 1.0125202161e-01
7.5000000000e-01 1.4149547040e-01 1.5641277593e-02 1.2585419281e-01 1.5713674799e-01
7.6000000000e-01 1.9796807902e-01 1.6895250943e-02 1.8107282808e-01 2.1486332996e-01
7.7000000000e-01 2.5601906405e-01 1.8107702889e-02 2.3791136116e-01 2.7412676694e-01
7.8000000000e-01 3.1531928639e-01 1.9252194007e-02 2.9606709239e-01 3.3457148040e-01
7.9000000000e-01 3.7547284227e-01 2.0306524002e-02 3.5516631827e-01 3.9577936627e-01
8.0000000000e-01 4.3600376002e-01 2.1252024195e-02 4.1475173583e-01 4.5725578422e-01
8.1000000000e-01 4.9633928135e-01 2.2073320848e-02 4.7426596050e-01 5.1841260220e-01
8.2000000000e-01 5.5578862568e-01 2.2758527212e-02 5.3303009846e-01 5.7854715289e-01
8.3000000000e-01 6.1351569982e-01 2.3299877147e-02 5.9021582268e-01 6.3681557697e-01
8.4000000000e-01 6.6850356890e-01 2.3694873676e-02 6.4480869523e-01 6.9219844258e-01
8.5000000000e-01 7.1950752811e-01 2.3948090670e-02 6.9555943744e-01 7.4345561878e-01
8.6000000000e-01 7.6499210613e-01 2.4073830231e-02 7.4091827590e-01 7.8906593636e-01
8.7000000000e-01 8.0304493779e-01 2.4099877948e-02 7.7894505984e-01 8.2714481573e-01
8.8000000000e-01 8.3125653709e-01 2.4072542557e-02 8.0718399453e-01 8.5532907964e-01
8.9000000000e-01 8.4654841074e-01 2.4062857171e-02 8.2248555357e-01 8.7061126791e-01
9.0000000000e-01 8.4492040157e-01 2.4172990903e-02 8.2074741067e-01 8.6909339247e-01


==> plots/wzw_su3_k1_00_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 2.6722147313e-02 2.7455412747e-03 2.3976606038e-02 2.9467688588e-02
2.0000000000e-02 5.2904659339e-02 5.3918688152e-03 4.7512790524e-02 5.8296528154e-02
3.0000000000e-02 7.7210976055e-02 7.8051664134e-03 6.9405809642e-02 8.5016142468e-02
4.0000000000e-02 9.9368592602e-02 9.9627441897e-03 8.9405848412e-02 1.0933133679e-01
5.0000000000e-02 1.1927288175e-01 1.1859525151e-02 1.0741335660e-01 1.3113240690e-01
6.0000000000e-02 1.3688609359e-01 1.3497388868e-02 1.2338870472e-01 1.5038348246e-01
7.0000000000e-02 1.5220529884e-01 1.4881757450e-02 1.3732354139e-01 1.6708705629e-01
8.0000000000e-02 1.6524864262e-01 1.6020115770e-02 1.4922852685e-01 1.8126875839e-01
9.0000000000e-02 1.7604836087e-01 1.6921249963e-02 1.5912711090e-01 1.9296961083e-01
1.0000000000e-01 1.8464681294e-01 1.7594808064e-02 1.6705200488e-01 2.0224162101e-01
1.1000000000e-01 1.9109403971e-01 1.8051024504e-02 1.7304301521e-01 2.0914506422e-01
1.2000000000e-01 1.9544616647e-01 1.8300535940e-02 1.7714563053e-01 2.1374670241e-01
1.3000000000e-01 1.9776430738e-01 1.8354251657e-02 1.7941005572e-01 2.1611855904e-01
1.4000000000e-01 1.9811378415e-01 1.8223258445e-02 1.7989052570e-01 2.1633704259e-01
1.5000000000e-01 1.9656355041e-01 1.7918748238e-02 1.7864480218e-01 2.1448229865e-01
1.6000000000e-01 1.9318575595e-01 1.7451961388e-02 1.7573379456e-01 2.1063771733e-01
1.7000000000e-01 1.8805540849e-01 1.6834141010e-02 1.7122126748e-01 2.0488954950e-01
1.8000000000e-01 1.8125010584e-01 1.6076495401e-02 1.6517361044e-01 1.9732660124e-01
1.9000000000e-01 1.7284981933e-01 1.5190166488e-02 1.5765965284e-01 1.8803998582e-01
2.0000000000e-01 1.6293671566e-01 1.4186202897e-02 1.4875051276e-01 1.7712291856e-01
2.1000000000e-01 1.5159500789e-01 1.3075536615e-02 1.3851947127e-01 1.6467054450e-01
2.2000000000e-01 1.3891082863e-01 1.1868962516e-02 1.2704186611e-01 1.5077979114e-01
2.3000000000e-01 1.2497212054e-01 1.0577120213e-02 1.1439500033e-01 1.3554924075e-01
2.4000000000e-01 1.0986854021e-01 9.2104778192e-03 1.0065806239e-01 1.1907901803e-01
2.5000000000e-01 9.3691372433e-02 7.7793173170e-03 8.5912055116e-02 1.0147068975e-01
2.6000000000e-01 7.6533452682e-02 6.2937213030e-03 7.0239731379e-02 8.2827173985e-02
2.7000000000e-01 5.8489095761e-02 4.7635609430e-03 5.3725534818e-02 6.3252656704e-02
2.8000000000e-01 3.9654029207e-02 3.1984850941e-03 3.6455544113e-02 4.2852514301e-02
2.9000000000e-01 2.0125330119e-02 1.6079113672e-03 1.8517418752e-02 2.1733241487e-02
3.0000000000e-01 1.3643505824e-06 4.8856915529e-06 -3.5213409705e-06 6.2500421353e-06
3.1000000000e-01 -2.0618272913e-02 1.6133129090e-03 -2.2231585823e-02 -1.9004960004e-02
3.2000000000e-01 -4.1632816026e-02 3.2263534746e-03 -4.4859169501e-02 -3.8406462552e-02
3.3000000000e-01 -6.2940388001e-02 4.8297341141e-03 -6.7770122116e-02 -5.8110653887e-02
3.4000000000e-01 -8.4438060627e-02 6.4153248889e-03 -9.0853385516e-02 -7.8022735738e-02
3.5000000000e-01 -1.0602191629e-01 7.9752748580e-03 -1.1399719115e-01 -9.8046641436e-02
3.6000000000e-01 -1.2758711227e-01 9.5020160896e-03 -1.3708912836e-01 -1.1808509618e-01
3.7000000000e-01 -1.4902794813e-01 1.0988268079e-02 -1.6001621621e-01 -1.3803968005e-01
3.8000000000e-01 -1.7023793715e-01 1.2427041684e-02 -1.8266497884e-01 -1.5781089547e-01
3.9000000000e-01 -1.9110988244e-01 1.3811642482e-02 -2.0492152493e-01 -1.7729823996e-01
4.0000000000e-01 -2.1153595866e-01 1.5135673514e-02 -2.2667163217e-01 -1.9640028514e-01
4.1000000000e-01 -2.3140780030e-01 1.6393037415e-02 -2.4780083772e-01 -2.1501476289e-01
4.2000000000e-01 -2.5061659763e-01 1.7577937906e-02 -2.6819453554e-01 -2.3303865972e-01
4.3000000000e-01 -2.6905320125e-01 1.8684880644e-02 -2.8773808189e-01 -2.5036832060e-01
4.4000000000e-01 -2.8660823677e-01 1.9708673417e-02 -3.0631691019e-01 -2.6689956336e-01
4.5000000000e-01 -3.0317223093e-01 2.0644425671e-02 -3.2381665660e-01 -2.8252780526e-01
4.6000000000e-01 -3.1863575076e-01 2.1487547382e-02 -3.4012329814e-01 -2.9714820337e-01
4.7000000000e-01 -3.3288955774e-01 2.2233747269e-02 -3.5512330501e-01 -3.1065581047e-01
4.8000000000e-01 -3.4582477896e-01 2.2879030375e-02 -3.6870380934e-01 -3.2294574859e-01
4.9000000000e-01 -3.5733309775e-01 2.3419695075e-02 -3.8075279282e-01 -3.3391340267e-01
5.0000000000e-01 -3.6730696642e-01 2.3852329595e-02 -3.9115929602e-01 -3.4345463683e-01
5.1000000000e-01 -3.7563984454e-01 2.4173808191e-02 -3.9981365273e-01 -3.5146603635e-01
5.2000000000e-01 -3.8222646605e-01 2.4381287222e-02 -4.0660775328e-01 -3.5784517883e-01
5.3000000000e-01 -3.8696313987e-01 2.4472201494e-02 -4.1143534136e-01 -3.6249093837e-01
5.4000000000e-01 -3.8974808850e-01 2.4444261427e-02 -4.1419234993e-01 -3.6530382708e-01
5.5000000000e-01 -3.9048183078e-01 2.4295451943e-02 -4.1477728273e-01 -3.6618637884e-01
5.6000000000e-01 -3.8906761517e-01 2.4024034421e-02 -4.1309164959e-01 -3.6504358074e-01
5.7000000000e-01 -3.8541191162e-01 2.3628553851e-02 -4.0904046547e-01 -3.6178335777e-01
5.8000000000e-01 -3.7942497129e-01 2.3107854542e-02 -4.0253282583e-01 -3.5631711675e-01
5.9000000000e-01 -3.7102146492e-01 2.2461109782e-02 -3.9348257470e-01 -3.4856035514e-01
6.0000000000e-01 -3.6012121291e-01 2.1687874327e-02 -3.8180908724e-01 -3.3843333858e-01
6.1000000000e-01 -3.4665002246e-01 2.0788174626e-02 -3.6743819709e-01 -3.2586184784e-01
6.2000000000e-01 -3.3054065015e-01 1.9762662678e-02 -3.5030331283e-01 -3.1077798747e-01
6.3000000000e-01 -3.1173391189e-01 1.8612879944e-02 -3.3034679183e-01 -2.9312103194e-01
6.4000000000e-01 -2.9017996682e-01 1.7341718050e-02 -3.0752168487e-01 -2.7283824877e-01
6.5000000000e-01 -2.6583980709e-01 1.5954245636e-02 -2.8179405273e-01 -2.4988556146e-01
6.6000000000e-01 -2.3868699235e-01 1.4459249299e-02 -2.5314624165e-01 -2.2422774305e-01
6.7000000000e-01 -2.0870967634e-01 1.2872243018e-02 -2.2158191935e-01 -1.9583743332e-01
6.8000000000e-01 -1.7591298372e-01 1.1221669103e-02 -1.8713465282e-01 -1.6469131461e-01
6.9000000000e-01 -1.4032180885e-01 9.5623508335e-03 -1.4988415968e-01 -1.3075945801e-01
7.0000000000e-01 -1.0198412530e-01 8.0052394367e-03 -1.0998936473e-01 -9.3978885859e-02
7.1000000000e-01 -6.0974917150e-02 6.7755458321e-03 -6.7750462982e-02 -5.4199371318e-02
7.2000000000e-01 -1.7400871494e-02 6.2591240245e-03 -2.3659995518e-02 -1.1141747469e-02
7.3000000000e-01 2.8593991598e-02 6.8121397008e-03 2.1781851897e-02 3.5406131299e-02
7.4000000000e-01 7.6821526683e-02 8.3903392848e-03 6.8431187398e-02 8.5211865968e-02
7.5000000000e-01 1.2704121932e-01 1.0690860483e-02 1.1635035883e-01 1.3773207980e-01
7.6000000000e-01 1.7895011667e-01 1.3477068433e-02 1.6547304823e-01 1.9242718510e-01
7.7000000000e-01 2.3217044247e-01 1.6625698240e-02 2.1554474423e-01 2.4879614071e-01
7.8000000000e-01 2.8623424897e-01 2.0080031867e-02 2.6615421710e-01 3.0631428083e-01
7.9000000000e-01 3.4056424103e-01 2.3817038356e-02 3.1674720267e-01 3.6438127939e-01
8.0000000000e-01 3.9444960348e-01 2.7831540341e-02 3.6661806314e-01 4.2228114382e-01
8.1000000000e-01 4.4701523126e-01 3.2128974416e-02 4.1488625685e-01 4.7914420568e-01
8.2000000000e-01 4.9718214014e-01 3.6722081293e-02 4.6046005884e-01 5.3390422143e-01
8.3000000000e-01 5.4361592436e-01 4.1629457288e-02 5.0198646707e-01 5.8524538165e-01
8.4000000000e-01 5.8465876666e-01 4.6875069808e-02 5.3778369685e-01 6.3153383647e-01
8.5000000000e-01 6.1823843065e-01 5.2488348349e-02 5.6575008230e-01 6.7072677900e-01
8.6000000000e-01 6.4174442752e-01 5.8504697818e-02 5.8323972970e-01 7.0024912534e-01
8.7000000000e-01 6.5185636353e-01 6.4966407308e-02 5.8688995622e-01 7.1682277084e-01
8.8000000000e-01 6.4430092387e-01 7.1924017318e-02 5.7237690656e-01 7.1622494119e-01
8.9000000000e-01 6.1349937142e-01 7.9438301666e-02 5.3406106975e-01 6.9293767309e-01
9.0000000000e-01 5.5204161487e-01 8.7583151848e-02 4.6445846302e-01 6.3962476672e-01


==> plots/wzw_su3_k1_01_ensemble_comparison_f.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 3.0545684575e-01 3.0610959159e-01 3.7293589403e-04 3.0573665570e-01 3.0648252749e-01
2.0000000000e-02 3.1944254078e-01 3.2046322698e-01 5.9695551421e-04 3.1986627147e-01 3.2106018250e-01
3.0000000000e-02 3.2678737500e-01 3.2808837645e-01 7.6886036473e-04 3.2731951608e-01 3.2885723681e-01
4.0000000000e-02 3.3138164616e-01 3.3290648193e-01 9.0499142646e-04 3.3200149051e-01 3.3381147336e-01
5.0000000000e-02 3.3446418724e-01 3.3617011007e-01 1.0130358152e-03 3.3515707425e-01 3.3718314588e-01
6.0000000000e-02 3.3659049687e-01 3.3844250456e-01 1.0976314502e-03 3.3734487311e-01 3.3954013601e-01
7.0000000000e-02 3.3805762230e-01 3.4002569534e-01 1.1619745713e-03 3.3886372077e-01 3.4118766991e-01
8.0000000000e-02 3.3904286770e-01 3.4110047555e-01 1.2084615909e-03 3.3989201396e-01 3.4230893714e-01
9.0000000000e-02 3.3966040015e-01 3.4178360744e-01 1.2389971244e-03 3.4054461031e-01 3.4302260456e-01
1.0000000000e-01 3.3998793846e-01 3.4215483121e-01 1.2551607188e-03 3.4089967049e-01 3.4340999193e-01
1.1000000000e-01 3.4008069305e-01 3.4227099112e-01 1.2583051661e-03 3.4101268595e-01 3.4352929628e-01
1.2000000000e-01 3.3997922857e-01 3.4217401365e-01 1.2496183202e-03 3.4092439533e-01 3.4342363197e-01
1.3000000000e-01 3.3971417318e-01 3.4189569243e-01 1.2301639566e-03 3.4066552847e-01 3.4312585638e-01
1.4000000000e-01 3.3930917872e-01 3.4146069991e-01 1.2009098735e-03 3.4025979003e-01 3.4266160978e-01
1.5000000000e-01 3.3878285687e-01 3.4088855987e-01 1.1627478542e-03 3.3972581202e-01 3.4205130772e-01
1.6000000000e-01 3.3815008844e-01 3.4019498319e-01 1.1165082258e-03 3.3907847497e-01 3.4131149142e-01
1.7000000000e-01 3.3742293421e-01 3.3939279838e-01 1.0629707124e-03 3.3832982767e-01 3.4045576909e-01
1.8000000000e-01 3.3661128420e-01 3.3849261590e-01 1.0028726714e-03 3.3748974323e-01 3.3949548857e-01
1.9000000000e-01 3.3572333050e-01 3.3750331269e-01 9.3691543758e-04 3.3656639725e-01 3.3844022813e-01
2.0000000000e-01 3.3476591794e-01 3.3643239215e-01 8.6576926612e-04 3.3556662288e-01 3.3729816142e-01
2.1000000000e-01 3.3374480867e-01 3.3528625619e-01 7.9007722015e-04 3.3449617897e-01 3.3607633341e-01
2.2000000000e-01 3.3266488457e-01 3.3407041377e-01 7.1045824694e-04 3.3335995553e-01 3.3478087202e-01
2.3000000000e-01 3.3153030425e-01 3.3278964303e-01 6.2750962177e-04 3.3216213341e-01 3.3341715265e-01
2.4000000000e-01 3.3034462626e-01 3.3144811871e-01 5.4180889082e-04 3.3090630982e-01 3.3198992760e-01
2.5000000000e-01 3.2911090671e-01 3.3004951353e-01 4.5391541179e-04 3.2959559812e-01 3.3050342894e-01
2.6000000000e-01 3.2783177754e-01 3.2859707956e-01 3.6437156737e-04 3.2823270799e-01 3.2896145113e-01
2.7000000000e-01 3.2650950969e-01 3.2709371415e-01 2.7370370935e-04 3.2682001044e-01 3.2736741786e-01
2.8000000000e-01 3.2514606445e-01 3.2554201378e-01 1.8242287883e-04 3.2535959090e-01 3.2572443666e-01
2.9000000000e-01 3.2374313571e-01 3.2394431842e-01 9.1025342912e-05 3.2385329307e-01 3.2403534376e-01
3.0000000000e-01 3.2230218463e-01 3.2230274820e-01 8.7515232428e-08 3.2230266069e-01 3.2230283572e-01
3.1000000000e-01 3.2082446857e-01 3.2061923409e-01 9.0206828676e-05 3.2052902727e-01 3.2070944092e-01
3.2000000000e-01 3.1931106503e-01 3.1889554354e-01 1.7912010252e-04 3.1871642344e-01 3.1907466364e-01
3.3000000000e-01 3.1776289187e-01 3.1713330209e-01 2.6630753010e-04 3.1686699456e-01 3.1739960962e-01
3.4000000000e-01 3.1618072413e-01 3.1533401169e-01 3.5134377256e-04 3.1498266791e-01 3.1568535546e-01
3.5000000000e-01 3.1456520829e-01 3.1349906620e-01 4.3381785335e-04 3.1306524835e-01 3.1393288405e-01
3.6000000000e-01 3.1291687425e-01 3.1162976463e-01 5.1333341044e-04 3.1111643122e-01 3.1214309804e-01
3.7000000000e-01 3.1123614547e-01 3.0972732238e-01 5.8950902660e-04 3.0913781335e-01 3.1031683140e-01
3.8000000000e-01 3.0952334747e-01 3.0779288082e-01 6.6197862734e-04 3.0713090219e-01 3.0845485944e-01
3.9000000000e-01 3.0777871500e-01 3.0582751553e-01 7.3039194190e-04 3.0509712359e-01 3.0655790747e-01
4.0000000000e-01 3.0600239808e-01 3.0383224322e-01 7.9441502415e-04 3.0303782820e-01 3.0462665824e-01
4.1000000000e-01 3.0419446694e-01 3.0180802761e-01 8.5373083077e-04 3.0095429678e-01 3.0266175844e-01
4.2000000000e-01 3.0235491614e-01 2.9975578436e-01 9.0803985509e-04 2.9884774450e-01 3.0066382422e-01
4.3000000000e-01 3.0048366787e-01 2.9767638517e-01 9.5706081537e-04 2.9671932435e-01 2.9863344599e-01
4.4000000000e-01 2.9858057455e-01 2.9557066107e-01 1.0005313969e-03 2.9457012967e-01 2.9657119247e-01
4.5000000000e-01 2.9664542079e-01 2.9343940502e-01 1.0382090480e-03 2.9240119598e-01 2.9447761407e-01
4.6000000000e-01 2.9467792475e-01 2.9128337388e-01 1.0698718304e-03 2.9021350205e-01 2.9235324571e-01
4.7000000000e-01 2.9267773897e-01 2.8910328968e-01 1.0953193247e-03 2.8800797035e-01 2.9019860900e-01
4.8000000000e-01 2.9064445070e-01 2.8689984031e-01 1.1143735940e-03 2.8578546671e-01 2.8801421390e-01
4.9000000000e-01 2.8857758162e-01 2.8467367964e-01 1.1268802074e-03 2.8354679943e-01 2.8580055985e-01
5.0000000000e-01 2.8647658727e-01 2.8242542700e-01 1.1327093270e-03 2.8129271767e-01 2.8355813633e-01
5.1000000000e-01 2.8434085579e-01 2.8015566600e-01 1.1317568655e-03 2.7902390914e-01 2.8128742287e-01
5.2000000000e-01 2.8216970631e-01 2.7786494278e-01 1.1239457208e-03 2.7674099706e-01 2.7898888850e-01
5.3000000000e-01 2.7996238678e-01 2.7555376351e-01 1.1092270997e-03 2.7444453641e-01 2.7666299061e-01
5.4000000000e-01 2.7771807132e-01 2.7322259117e-01 1.0875819465e-03 2.7213500922e-01 2.7431017312e-01
5.5000000000e-01 2.7543585698e-01 2.7087184156e-01 1.0590225021e-03 2.6981281906e-01 2.7193086406e-01
5.6000000000e-01 2.7311475995e-01 2.6850187837e-01 1.0235940327e-03 2.6747828433e-01 2.6952547240e-01
5.7000000000e-01 2.7075371109e-01 2.6611300730e-01 9.8137679046e-04 2.6513163050e-01 2.6709438409e-01
5.8000000000e-01 2.6835155087e-01 2.6370546907e-01 9.3248831221e-04 2.6277298076e-01 2.6463795738e-01
5.9000000000e-01 2.6590702346e-01 2.6127943119e-01 8.7708624248e-04 2.6040234495e-01 2.6215651743e-01
6.0000000000e-01 2.6341877000e-01 2.5883497828e-01 8.1537202327e-04 2.5801960626e-01 2.5965035030e-01
6.1000000000e-01 2.6088532097e-01 2.5637210077e-01 7.4759612010e-04 2.5562450465e-01 2.5711969689e-01
6.2000000000e-01 2.5830508747e-01 2.5389068171e-01 6.7406617968e-04 2.5321661553e-01 2.5456474789e-01
6.3000000000e-01 2.5567635128e-01 2.5139048136e-01 5.9516126966e-04 2.5079532009e-01 2.5198564263e-01
6.4000000000e-01 2.5299725362e-01 2.4887111928e-01 5.1136004259e-04 2.4835975923e-01 2.4938247932e-01
6.5000000000e-01 2.5026578224e-01 2.4633205330e-01 4.2330493255e-04 2.4590874837e-01 2.4675535823e-01
6.6000000000e-01 2.4747975681e-01 2.4377255503e-01 3.3197586713e-04 2.4344057917e-01 2.4410453090e-01
6.7000000000e-01 2.4463681210e-01 2.4119168112e-01 2.3928013550e-04 2.4095240098e-01 2.4143096125e-01
6.8000000000e-01 2.4173437878e-01 2.3858823940e-01 1.5081949509e-04 2.3843741991e-01 2.3873905890e-01
6.9000000000e-01 2.3876966131e-01 2.3596074912e-01 9.3390011790e-05 2.3586735911e-01 2.3605413913e-01
7.0000000000e-01 2.3573961248e-01 2.3330739372e-01 1.2939618137e-04 2.3317799754e-01 2.3343678990e-01
7.1000000000e-01 2.3264090385e-01 2.3062596487e-01 2.1863397163e-04 2.3040733090e-01 2.3084459884e-01
7.2000000000e-01 2.2946989151e-01 2.2791379558e-01 3.1970944017e-04 2.2759408614e-01 2.2823350502e-01
7.3000000000e-01 2.2622257593e-01 2.2516768000e-01 4.2372543380e-04 2.2474395456e-01 2.2559140543e-01
7.4000000000e-01 2.2289455503e-01 2.2238377672e-01 5.2773543655e-04 2.2185604129e-01 2.2291151216e-01
7.5000000000e-01 2.1948096863e-01 2.1955749146e-01 6.3000001163e-04 2.1892749145e-01 2.2018749148e-01
7.6000000000e-01 2.1597643262e-01 2.1668333373e-01 7.2908195274e-04 2.1595425178e-01 2.1741241568e-01
7.7000000000e-01 2.1237496028e-01 2.1375474064e-01 8.2359800654e-04 2.1293114263e-01 2.1457833864e-01
7.8000000000e-01 2.0866986767e-01 2.1076385847e-01 9.1212848504e-04 2.0985172998e-01 2.1167598695e-01
7.9000000000e-01 2.0485365892e-01 2.0770126967e-01 9.9317478186e-04 2.0670809488e-01 2.0869444445e-01
8.0000000000e-01 2.0091788605e-01 2.0455564833e-01 1.0651333771e-03 2.0349051495e-01 2.0562078171e-01
8.1000000000e-01 1.9685297608e-01 2.0131332114e-01 1.1262753543e-03 2.0018704579e-01 2.0243959649e-01
8.2000000000e-01 1.9264801571e-01 1.9795770136e-01 1.1747267761e-03 1.9678297459e-01 1.9913242814e-01
8.3000000000e-01 1.8829048010e-01 1.9446855010e-01 1.2084474408e-03 1.9326010266e-01 1.9567699754e-01
8.4000000000e-01 1.8376588705e-01 1.9082099874e-01 1.2252063047e-03 1.8959579244e-01 1.9204620505e-01
8.5000000000e-01 1.7905735012e-01 1.8698423530e-01 1.2225521534e-03 1.8576168314e-01 1.8820678745e-01
8.6000000000e-01 1.7414499219e-01 1.8291970820e-01 1.1977784606e-03 1.8172192974e-01 1.8411748667e-01
8.7000000000e-01 1.6900516250e-01 1.7857862202e-01 1.1478826660e-03 1.7743073935e-01 1.7972650468e-01
8.8000000000e-01 1.6360937064e-01 1.7389836706e-01 1.0695249846e-03 1.7282884207e-01 1.7496789204e-01
8.9000000000e-01 1.5792280220e-01 1.6879729733e-01 9.5901026182e-04 1.6783828707e-01 1.6975630760e-01
9.0000000000e-01 1.5190219715e-01 1.6316686192e-01 8.1239296789e-04 1.6235446895e-01 1.6397925489e-01


==> plots/wzw_su3_k1_01_ensemble_comparison_g.dat <==
z Exact Mean Std Mean_minus_Std Mean_plus_Std
1.0000000000e-02 1.1903295441e-02 1.1918545695e-02 3.5971883060e-06 1.1914948506e-02 1.1922142883e-02
2.0000000000e-02 2.0095116302e-02 2.0143994919e-02 1.1480820542e-05 2.0132514098e-02 2.0155475739e-02
3.0000000000e-02 2.7341663807e-02 2.7436214006e-02 2.2115374605e-05 2.7414098631e-02 2.7458329380e-02
4.0000000000e-02 3.4057315599e-02 3.4205905359e-02 3.4610660363e-05 3.4171294699e-02 3.4240516019e-02
5.0000000000e-02 4.0419422355e-02 4.0627638832e-02 4.8298989684e-05 4.0579339842e-02 4.0675937822e-02
6.0000000000e-02 4.6525311182e-02 4.6796461667e-02 6.2639689999e-05 4.6733821977e-02 4.6859101357e-02
7.0000000000e-02 5.2435935700e-02 5.2771385325e-02 7.7178917100e-05 5.2694206408e-02 5.2848564242e-02
8.0000000000e-02 5.8192813323e-02 5.8592237764e-02 9.1528364545e-05 5.8500709400e-02 5.8683766129e-02
9.0000000000e-02 6.3825935417e-02 6.4287523137e-02 1.0535235679e-04 6.4182170780e-02 6.4392875494e-02
1.0000000000e-01 6.9357938513e-02 6.9878560291e-02 1.1835928094e-04 6.9760201010e-02 6.9996919572e-02
1.1000000000e-01 7.4806503124e-02 7.5381859039e-02 1.3029551028e-04 7.5251563528e-02 7.5512154549e-02
1.2000000000e-01 8.0185826556e-02 8.0810576657e-02 1.4094087158e-04 8.0669635785e-02 8.0951517528e-02
1.3000000000e-01 8.5507574776e-02 8.6175457515e-02 1.5010512661e-04 8.6025352388e-02 8.6325562641e-02
1.4000000000e-01 9.0781523631e-02 9.1485464835e-02 1.5762515118e-04 9.1327839683e-02 9.1643089986e-02
1.5000000000e-01 9.6016005850e-02 9.6748220199e-02 1.6336261292e-04 9.6584857586e-02 9.6911582812e-02
1.6000000000e-01 1.0121823180e-01 1.0197031824e-01 1.6720201696e-04 1.0180311622e-01 1.0213752025e-01
1.7000000000e-01 1.0639452538e-01 1.0715755755e-01 1.6904903077e-04 1.0698850852e-01 1.0732660658e-01
1.8000000000e-01 1.1155050139e-01 1.1231511385e-01 1.6882902592e-04 1.1214628482e-01 1.1248394288e-01
1.9000000000e-01 1.1669120128e-01 1.1744767224e-01 1.6648579214e-04 1.1728118645e-01 1.1761415804e-01
2.0000000000e-01 1.2182119904e-01 1.2255953000e-01 1.6198039081e-04 1.2239754961e-01 1.2272151039e-01
2.1000000000e-01 1.2694468490e-01 1.2765467767e-01 1.5529012353e-04 1.2749938755e-01 1.2780996780e-01
2.2000000000e-01 1.3206553255e-01 1.3273686395e-01 1.4640759707e-04 1.3259045636e-01 1.3288327155e-01
2.3000000000e-01 1.3718735385e-01 1.3780964831e-01 1.3533987052e-04 1.3767430844e-01 1.3794498818e-01
2.4000000000e-01 1.4231354378e-01 1.4287644414e-01 1.2210767342e-04 1.4275433647e-01 1.4299855181e-01
2.5000000000e-01 1.4744731807e-01 1.4794055464e-01 1.0674468638e-04 1.4783380996e-01 1.4804729933e-01
2.6000000000e-01 1.5259174478e-01 1.5300520294e-01 8.9296877562e-05 1.5291590606e-01 1.5309449981e-01
2.7000000000e-01 1.5774977138e-01 1.5807355766e-01 6.9821890952e-05 1.5800373576e-01 1.5814337955e-01
2.8000000000e-01 1.6292424808e-01 1.6314875496e-01 4.8388489456e-05 1.6310036647e-01 1.6319714345e-01
2.9000000000e-01 1.6811794819e-01 1.6823391766e-01 2.5076116340e-05 1.6820884155e-01 1.6825899378e-01
3.0000000000e-01 1.7333358617e-01 1.7333217203e-01 1.6886914954e-07 1.7333200316e-01 1.7333234090e-01
3.1000000000e-01 1.7857383375e-01 1.7844666280e-01 2.6820484961e-05 1.7841984231e-01 1.7847348328e-01
3.2000000000e-01 1.8384133457e-01 1.8358056660e-01 5.5195846465e-05 1.8352537075e-01 1.8363576244e-01
3.3000000000e-01 1.8913871764e-01 1.8873710432e-01 8.5036818104e-05 1.8865206751e-01 1.8882214114e-01
3.4000000000e-01 1.9446860976e-01 1.9391955247e-01 1.1621772693e-04 1.9380333474e-01 1.9403577020e-01
3.5000000000e-01 1.9983364739e-01 1.9913125378e-01 1.4860485385e-04 1.9898264893e-01 1.9927985863e-01
3.6000000000e-01 2.0523648785e-01 2.0437562734e-01 1.8205663589e-04 2.0419357070e-01 2.0455768397e-01
3.7000000000e-01 2.1067982020e-01 2.0965617826e-01 2.1642391458e-04 2.0943975435e-01 2.0987260218e-01
3.8000000000e-01 2.1616637599e-01 2.1497650713e-01 2.5155016387e-04 2.1472495696e-01 2.1522805729e-01
3.9000000000e-01 2.2169893973e-01 2.2034031923e-01 2.8727169015e-04 2.2005304754e-01 2.2062759092e-01
4.0000000000e-01 2.2728035965e-01 2.2575143387e-01 3.2341780279e-04 2.2542801607e-01 2.2607485167e-01
4.1000000000e-01 2.3291355839e-01 2.3121379359e-01 3.5981095446e-04 2.3085398264e-01 2.3157360455e-01
4.2000000000e-01 2.3860154409e-01 2.3673147371e-01 3.9626685058e-04 2.3633520686e-01 2.3712774056e-01
4.3000000000e-01 2.4434742188e-01 2.4230869200e-01 4.3259452727e-04 2.4187609747e-01 2.4274128653e-01
4.4000000000e-01 2.5015440578e-01 2.4794981879e-01 4.6859639699e-04 2.4748122239e-01 2.4841841519e-01
4.5000000000e-01 2.5602583128e-01 2.5365938747e-01 5.0406826093e-04 2.5315531921e-01 2.5416345573e-01
4.6000000000e-01 2.6196516867e-01 2.5944210557e-01 5.3879928722e-04 2.5890330628e-01 2.5998090486e-01
4.7000000000e-01 2.6797603729e-01 2.6530286650e-01 5.7257195358e-04 2.6473029455e-01 2.6587543846e-01
4.8000000000e-01 2.7406222067e-01 2.7124676203e-01 6.0516195324e-04 2.7064160007e-01 2.7185192398e-01
4.9000000000e-01 2.8022768309e-01 2.7727909565e-01 6.3633806284e-04 2.7664275759e-01 2.7791543372e-01
5.0000000000e-01 2.8647658727e-01 2.8340539705e-01 6.6586197060e-04 2.8273953508e-01 2.8407125902e-01
5.1000000000e-01 2.9281331386e-01 2.8963143761e-01 6.9348806364e-04 2.8893794955e-01 2.9032492567e-01
5.2000000000e-01 2.9924248257e-01 2.9596324742e-01 7.1896317297e-04 2.9524428424e-01 2.9668221059e-01
5.3000000000e-01 3.0576897543e-01 3.0240713366e-01 7.4202627519e-04 3.0166510739e-01 3.0314915994e-01
5.4000000000e-01 3.1239796243e-01 3.0896970090e-01 7.6240815044e-04 3.0820729275e-01 3.0973210905e-01
5.5000000000e-01 3.1913492982e-01 3.1565787319e-01 7.7983099726e-04 3.1487804219e-01 3.1643770419e-01
5.6000000000e-01 3.2598571146e-01 3.2247891864e-01 7.9400800637e-04 3.2168491063e-01 3.2327292665e-01
5.7000000000e-01 3.3295652383e-01 3.2944047643e-01 8.0464289872e-04 3.2863583353e-01 3.3024511933e-01
5.8000000000e-01 3.4005400497e-01 3.3655058687e-01 8.1142943736e-04 3.3573915743e-01 3.3736201631e-01
5.9000000000e-01 3.4728525818e-01 3.4381772488e-01 8.1405093080e-04 3.4300367395e-01 3.4463177581e-01
6.0000000000e-01 3.5465790112e-01 3.5125083735e-01 8.1217975857e-04 3.5043865759e-01 3.5206301711e-01
6.1000000000e-01 3.6218012115e-01 3.5885938504e-01 8.0547697211e-04 3.5805390807e-01 3.5966486201e-01
6.2000000000e-01 3.6986073795e-01 3.6665338976e-01 7.9359206322e-04 3.6585979770e-01 3.6744698182e-01
6.3000000000e-01 3.7770927460e-01 3.7464348754e-01 7.7616306299e-04 3.7386732448e-01 3.7541965060e-01
6.4000000000e-01 3.8573603860e-01 3.8284098895e-01 7.5281726415e-04 3.8208817169e-01 3.8359380622e-01
6.5000000000e-01 3.9395221449e-01 3.9125794765e-01 7.2317311248e-04 3.9053477454e-01 3.9198112076e-01
6.6000000000e-01 4.0236997021e-01 3.9990723868e-01 6.8684432386e-04 3.9922039436e-01 4.0059408301e-01
6.7000000000e-01 4.1100257971e-01 4.0880264819e-01 6.4344838232e-04 4.0815919981e-01 4.0944609658e-01
6.8000000000e-01 4.1986456485e-01 4.1795897678e-01 5.9262410466e-04 4.1736635267e-01 4.1855160088e-01
6.9000000000e-01 4.2897186050e-01 4.2739215895e-01 5.3406930347e-04 4.2685808965e-01 4.2792622825e-01
7.0000000000e-01 4.3834200737e-01 4.3711940202e-01 4.6762726065e-04 4.3665177476e-01 4.3758702928e-01
7.1000000000e-01 4.4799437845e-01 4.4715934829e-01 3.9350690250e-04 4.4676584139e-01 4.4755285519e-01
7.2000000000e-01 4.5795044637e-01 4.5753226545e-01 3.1293203257e-04 4.5721933342e-01 4.5784519749e-01
7.3000000000e-01 4.6823410076e-01 4.6826027156e-01 2.3046746312e-04 4.6802980410e-01 4.6849073903e-01
7.4000000000e-01 4.7887202737e-01 4.7936760223e-01 1.6378024531e-04 4.7920382199e-01 4.7953138248e-01
7.5000000000e-01 4.8989416381e-01 4.9088093026e-01 1.6396447750e-04 4.9071696579e-01 4.9104489474e-01
7.6000000000e-01 5.0133425123e-01 5.0282975056e-01 2.5061407356e-04 5.0257913649e-01 5.0308036464e-01
7.7000000000e-01 5.1323050720e-01 5.1524684726e-01 3.8222111794e-04 5.1486462614e-01 5.1562906838e-01
7.8000000000e-01 5.2562645302e-01 5.2816886519e-01 5.3907763732e-04 5.2762978756e-01 5.2870794283e-01
7.9000000000e-01 5.3857193988e-01 5.4163701525e-01 7.1625991027e-04 5.4092075534e-01 5.4235327516e-01
8.0000000000e-01 5.5212443387e-01 5.5569795339e-01 9.1292750495e-04 5.5478502588e-01 5.5661088089e-01
8.1000000000e-01 5.6635064188e-01 5.7040488753e-01 1.1295992789e-03 5.6927528825e-01 5.7153448681e-01
8.2000000000e-01 5.8132859253e-01 5.8581898768e-01 1.3674234088e-03 5.8445156427e-01 5.8718641109e-01
8.3000000000e-01 5.9715033317e-01 6.0201120506e-01 1.6279597897e-03 6.0038324527e-01 6.0363916485e-01
8.4000000000e-01 6.1392547425e-01 6.1906465207e-01 1.9131280261e-03 6.1715152404e-01 6.2097778009e-01
8.5000000000e-01 6.3178592027e-01 6.3707776497e-01 2.2252264905e-03 6.3485253848e-01 6.3930299146e-01
8.6000000000e-01 6.5089229521e-01 6.5616858089e-01 2.5669958877e-03 6.5360158500e-01 6.5873557678e-01
8.7000000000e-01 6.7144284225e-01 6.7648063673e-01 2.9417244810e-03 6.7353891225e-01 6.7942236121e-01
8.8000000000e-01 6.9368602913e-01 6.9819129009e-01 3.3534048304e-03 6.9483788526e-01 7.0154469492e-01
8.9000000000e-01 7.1793886598e-01 7.2152376261e-01 3.8069640802e-03 7.1771679852e-01 7.2533072669e-01
9.0000000000e-01 7.4461432914e-01 7.4676510043e-01 4.3086076491e-03 7.4245649278e-01 7.5107370808e-01


==> plots/wzw_su3_k1_01_histogram_f_z0.500.dat <==
BinCenter Count
2.8089111174e-01 0
2.8114365949e-01 1
2.8139620723e-01 3
2.8164875497e-01 23
2.8190130271e-01 26
2.8215385046e-01 14
2.8240639820e-01 6
2.8265894594e-01 7
2.8291149368e-01 3
2.8316404142e-01 3
2.8341658917e-01 1
2.8366913691e-01 3
2.8392168465e-01 1
2.8417423239e-01 2
2.8442678014e-01 0
2.8467932788e-01 1
2.8493187562e-01 0
2.8518442336e-01 0
2.8543697110e-01 0
2.8568951885e-01 1
2.8594206659e-01 3
2.8619461433e-01 0
2.8644716207e-01 1
2.8669970982e-01 1
2.8695225756e-01 0


==> plots/wzw_su3_k1_01_histogram_g_z0.500.dat <==
BinCenter Count
2.8158692223e-01 0
2.8180160851e-01 1
2.8201629479e-01 0
2.8223098106e-01 0
2.8244566734e-01 0
2.8266035362e-01 4
2.8287503990e-01 18
2.8308972617e-01 22
2.8330441245e-01 21
2.8351909873e-01 10
2.8373378501e-01 8
2.8394847128e-01 4
2.8416315756e-01 2
2.8437784384e-01 2
2.8459253011e-01 1
2.8480721639e-01 1
2.8502190267e-01 0
2.8523658895e-01 3
2.8545127522e-01 2
2.8566596150e-01 1
2.8588064778e-01 0
2.8609533406e-01 0
2.8631002033e-01 0
2.8652470661e-01 0
2.8673939289e-01 0


==> plots/wzw_su3_k1_01_percentage_error_f.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 6.4332886359e-03 4.5272890639e-03 1.9059995720e-03 1.0960577700e-02
2.0000000000e-02 7.6442864595e-03 7.1102824210e-03 5.3400403859e-04 1.4754568880e-02
3.0000000000e-02 7.8298365511e-03 9.0315626434e-03 -1.2017260923e-03 1.6861399194e-02
4.0000000000e-02 7.5712905714e-03 1.0506399052e-02 -2.9351084808e-03 1.8077689624e-02
5.0000000000e-02 7.0982117384e-03 1.1636980313e-02 -4.5387685748e-03 1.8735192051e-02
6.0000000000e-02 6.5251525889e-03 1.2485549366e-02 -5.9603967773e-03 1.9010701955e-02
7.0000000000e-02 5.9160990943e-03 1.3095332073e-02 -7.1792329792e-03 1.9011431168e-02
8.0000000000e-02 5.3089354532e-03 1.3498891718e-02 -8.1899562650e-03 1.8807827171e-02
9.0000000000e-02 4.7266139666e-03 1.3722142568e-02 -8.9955286013e-03 1.8448756534e-02
1.0000000000e-01 4.1829088723e-03 1.3786526777e-02 -9.6036179042e-03 1.7969435649e-02
1.1000000000e-01 3.6856464327e-03 1.3710301895e-02 -1.0024655462e-02 1.7395948327e-02
1.2000000000e-01 3.2386395912e-03 1.3509353662e-02 -1.0270714071e-02 1.6747993253e-02
1.3000000000e-01 2.8429070839e-03 1.3197735959e-02 -1.0354828875e-02 1.6040643043e-02
1.4000000000e-01 2.4974738507e-03 1.2788044517e-02 -1.0290570667e-02 1.5285518368e-02
1.5000000000e-01 2.1999147679e-03 1.2291684437e-02 -1.0091769669e-02 1.4491599205e-02
1.6000000000e-01 1.9467348809e-03 1.1719067160e-02 -9.7723322787e-03 1.3665802040e-02
1.7000000000e-01 1.7336420982e-03 1.1079759003e-02 -9.3461169047e-03 1.2813401101e-02
1.8000000000e-01 1.5557472217e-03 1.0382595493e-02 -8.8268482715e-03 1.1938342715e-02
1.9000000000e-01 1.4077137350e-03 9.6357709449e-03 -8.2280572099e-03 1.1043484680e-02
2.0000000000e-01 1.2838721737e-03 8.8469097493e-03 -7.5630375756e-03 1.0130781923e-02
2.1000000000e-01 1.1783091122e-03 8.0231238891e-03 -6.8448147768e-03 9.2014330013e-03
2.2000000000e-01 1.0849377116e-03 7.1710599131e-03 -6.0861222015e-03 8.2559976247e-03
2.3000000000e-01 9.9755472444e-04 6.2969377325e-03 -5.2993830080e-03 7.2944924569e-03
2.4000000000e-01 9.0988747479e-04 5.4065830020e-03 -4.4966955272e-03 6.3164704768e-03
2.5000000000e-01 8.1563337872e-04 4.5054544571e-03 -3.6898210784e-03 5.3210878358e-03
2.6000000000e-01 7.0849390960e-04 3.5986673813e-03 -2.8901734717e-03 4.3071612909e-03
2.7000000000e-01 5.8220444019e-04 2.6910146155e-03 -2.1088101753e-03 3.2732190557e-03
2.8000000000e-01 4.3056105693e-04 1.7869889057e-03 -1.3564278488e-03 2.2175499627e-03
2.9000000000e-01 2.4744519607e-04 8.9083559183e-04 -6.4339039576e-04 1.1382807879e-03
3.0000000000e-01 2.6846771761e-05 2.1089238528e-05 5.7575332329e-06 4.7936010288e-05
3.1000000000e-01 -2.3711366565e-04 8.6341849139e-04 -1.1005321570e-03 6.2630482574e-04
3.2000000000e-01 -5.5016330095e-04 1.7138050261e-03 -2.2639683271e-03 1.1636417252e-03
3.3000000000e-01 -9.1785558799e-04 2.5424232943e-03 -3.4602788823e-03 1.6245677063e-03
3.4000000000e-01 -1.3455486318e-03 3.3463307973e-03 -4.6918794291e-03 2.0007821655e-03
3.5000000000e-01 -1.8383831440e-03 4.1228691391e-03 -5.9612522831e-03 2.2844859950e-03
3.6000000000e-01 -2.4012597249e-03 4.8696185860e-03 -7.2708783109e-03 2.4683588611e-03
3.7000000000e-01 -3.0388152437e-03 5.5843870660e-03 -8.6232023096e-03 2.5455718223e-03
3.8000000000e-01 -3.7553981015e-03 6.2652039054e-03 -1.0020602007e-02 2.5098058039e-03
3.9000000000e-01 -4.5550421677e-03 6.9103149603e-03 -1.1465357128e-02 2.3552727926e-03
4.0000000000e-01 -5.4414391796e-03 7.5181784217e-03 -1.2959617601e-02 2.0767392421e-03
4.1000000000e-01 -6.4179093967e-03 8.0874610615e-03 -1.4505370458e-02 1.6695516648e-03
4.2000000000e-01 -7.4873702884e-03 8.6170348068e-03 -1.6104405095e-02 1.1296645184e-03
4.3000000000e-01 -8.6523030277e-03 9.1059735706e-03 -1.7758276598e-02 4.5367054290e-04
4.4000000000e-01 -9.9147165476e-03 9.5535502852e-03 -1.9468266833e-02 -3.6116626236e-04
4.5000000000e-01 -1.1276108898e-02 9.9592340871e-03 -2.1235342985e-02 -1.3168748112e-03
4.6000000000e-01 -1.2737425624e-02 1.0322687608e-02 -2.3060113232e-02 -2.4147380163e-03
4.7000000000e-01 -1.4299014852e-02 1.0643764324e-02 -2.4942779175e-02 -3.6552505276e-03
4.8000000000e-01 -1.5960578751e-02 1.0922505916e-02 -2.6883084668e-02 -5.0380728353e-03
4.9000000000e-01 -1.7721121005e-02 1.1159139586e-02 -2.8880260592e-02 -6.5619814189e-03
5.0000000000e-01 -1.9578889864e-02 1.1354075275e-02 -3.0932965140e-02 -8.2248145894e-03
5.1000000000e-01 -2.1531316347e-02 1.1507902714e-02 -3.3039219061e-02 -1.0023413634e-02
5.2000000000e-01 -2.3574947071e-02 1.1621388243e-02 -3.5196335313e-02 -1.1953558828e-02
5.3000000000e-01 -2.5705371149e-02 1.1695471310e-02 -3.7400842459e-02 -1.4009899839e-02
5.4000000000e-01 -2.7917140531e-02 1.1731260564e-02 -3.9648401096e-02 -1.6185879967e-02
5.5000000000e-01 -3.0203683076e-02 1.1730029429e-02 -4.1933712505e-02 -1.8473653647e-02
5.6000000000e-01 -3.2557207560e-02 1.1693211055e-02 -4.4250418615e-02 -2.0863996505e-02
5.7000000000e-01 -3.4968599744e-02 1.1622392520e-02 -4.6590992264e-02 -2.3346207224e-02
5.8000000000e-01 -3.7427308484e-02 1.1519308136e-02 -4.8946616620e-02 -2.5908000348e-02
5.9000000000e-01 -3.9921220763e-02 1.1385831753e-02 -5.1307052516e-02 -2.8535389010e-02
6.0000000000e-01 -4.2436524363e-02 1.1223967923e-02 -5.3660492285e-02 -3.1212556440e-02
6.1000000000e-01 -4.4957556732e-02 1.1035841843e-02 -5.5993398575e-02 -3.3921714888e-02
6.2000000000e-01 -4.7466638418e-02 1.0823688069e-02 -5.8290326487e-02 -3.6642950350e-02
6.3000000000e-01 -4.9943889211e-02 1.0589838067e-02 -6.0533727278e-02 -3.9354051145e-02
6.4000000000e-01 -5.2367024884e-02 1.0336706906e-02 -6.2703731790e-02 -4.2030317978e-02
6.5000000000e-01 -5.4711132162e-02 1.0066779635e-02 -6.4777911798e-02 -4.4644352527e-02
6.6000000000e-01 -5.6948419194e-02 9.7825983446e-03 -6.6731017538e-02 -4.7165820849e-02
6.7000000000e-01 -5.9047938457e-02 9.4867515452e-03 -6.8534690002e-02 -4.9561186912e-02
6.8000000000e-01 -6.0975278612e-02 9.1818684046e-03 -7.0157147016e-02 -5.1793410207e-02
6.9000000000e-01 -6.2692221345e-02 8.8706216440e-03 -7.1562842989e-02 -5.3821599701e-02
7.0000000000e-01 -6.4156358760e-02 8.5557446337e-03 -7.2712103394e-02 -5.5600614127e-02
7.1000000000e-01 -6.5320666303e-02 8.2400704864e-03 -7.3560736789e-02 -5.7080595817e-02
7.2000000000e-01 -6.6133025640e-02 7.9266038031e-03 -7.4059629443e-02 -5.8206421837e-02
7.3000000000e-01 -6.6535691340e-02 7.6186390563e-03 -7.4154330396e-02 -5.8917052284e-02
7.4000000000e-01 -6.6464694659e-02 7.3199429479e-03 -7.3784637607e-02 -5.9144751711e-02
7.5000000000e-01 -6.5849177375e-02 7.0350202342e-03 -7.2884197609e-02 -5.8814157141e-02
7.6000000000e-01 -6.4610648490e-02 6.7694807496e-03 -7.1380129239e-02 -5.7841167740e-02
7.7000000000e-01 -6.2662157080e-02 6.5305143328e-03 -6.9192671413e-02 -5.6131642748e-02
7.8000000000e-01 -5.9907375987e-02 6.3274511564e-03 -6.6234827143e-02 -5.3579924831e-02
7.9000000000e-01 -5.6239594100e-02 6.1723265305e-03 -6.2411920631e-02 -5.0067267570e-02
8.0000000000e-01 -5.1540620934e-02 6.0802778070e-03 -5.7620898741e-02 -4.5460343127e-02
8.1000000000e-01 -4.5679617924e-02 6.0695041686e-03 -5.1749122093e-02 -3.9610113755e-02
8.2000000000e-01 -3.8511889871e-02 6.1605075864e-03 -4.4672397458e-02 -3.2351382285e-02
8.3000000000e-01 -2.9877702994e-02 6.3745382688e-03 -3.6252241263e-02 -2.3503164726e-02
8.4000000000e-01 -1.9601253493e-02 6.7316175061e-03 -2.6332871000e-02 -1.2869635987e-02
8.5000000000e-01 -7.4900107963e-03 7.2489310516e-03 -1.4738941848e-02 -2.4107974465e-04
8.6000000000e-01 6.6651633376e-03 7.9403356496e-03 -1.2751723120e-03 1.4605498987e-02
8.7000000000e-01 2.3088401041e-02 8.8171345499e-03 1.4271266492e-02 3.1905535591e-02
8.8000000000e-01 4.2014418572e-02 9.8896608571e-03 3.2124757714e-02 5.1904079429e-02
8.9000000000e-01 6.3678911231e-02 1.1169046822e-02 5.2509864409e-02 7.4847958053e-02
9.0000000000e-01 8.8299213169e-02 1.2668816490e-02 7.5630396680e-02 1.0096802966e-01


==> plots/wzw_su3_k1_01_percentage_error_g.dat <==
z PctError PctStd PctError_minus_PctStd PctError_plus_PctStd
1.0000000000e-02 6.8762896124e-04 1.0696779804e-04 5.8066116320e-04 7.9459675929e-04
2.0000000000e-02 2.1861005905e-03 3.3755829990e-04 1.8485422906e-03 2.5236588904e-03
3.0000000000e-02 4.1984575130e-03 6.4345975768e-04 3.5549977553e-03 4.8419172707e-03
4.0000000000e-02 6.5540548009e-03 9.9693852425e-04 5.5571162766e-03 7.5509933251e-03
5.0000000000e-02 9.1257381276e-03 1.3776130554e-03 7.7481250722e-03 1.0503351183e-02
6.0000000000e-02 1.1811040922e-02 1.7693887157e-03 1.0041652207e-02 1.3580429638e-02
7.0000000000e-02 1.4524276093e-02 2.1591411377e-03 1.2365134956e-02 1.6683417231e-02
8.0000000000e-02 1.7192366213e-02 2.5360050292e-03 1.4656361183e-02 1.9728371242e-02
9.0000000000e-02 1.9752337449e-02 2.8909347810e-03 1.6861402668e-02 2.2643272230e-02
1.0000000000e-01 2.2149676368e-02 3.2164072505e-03 1.8933269117e-02 2.5366083618e-02
1.1000000000e-01 2.4337182840e-02 3.5062069873e-03 2.0830975853e-02 2.7843389828e-02
1.2000000000e-01 2.6274130325e-02 3.7552629698e-03 2.2518867355e-02 3.0029393295e-02
1.3000000000e-01 2.7925627668e-02 3.9595194036e-03 2.3966108265e-02 3.1885147072e-02
1.4000000000e-01 2.9262119023e-02 4.1158300715e-03 2.5146288952e-02 3.3377949095e-02
1.5000000000e-01 3.0258981831e-02 4.2218695579e-03 2.6037112273e-02 3.4480851389e-02
1.6000000000e-01 3.0896196443e-02 4.2760569283e-03 2.6620139514e-02 3.5172253371e-02
1.7000000000e-01 3.1158069309e-02 4.2774888283e-03 2.6880580481e-02 3.5435558137e-02
1.8000000000e-01 3.1032996981e-02 4.2258798536e-03 2.6807117128e-02 3.5258876835e-02
1.9000000000e-01 3.0513261673e-02 4.1215086383e-03 2.6391753035e-02 3.4634770311e-02
2.0000000000e-01 2.9594851499e-02 3.9651685044e-03 2.5629682994e-02 3.3560020003e-02
2.1000000000e-01 2.8277300178e-02 3.7581218051e-03 2.4519178373e-02 3.2035421983e-02
2.2000000000e-01 2.6563542148e-02 3.5020572949e-03 2.3061484853e-02 3.0065599443e-02
2.3000000000e-01 2.4459779880e-02 3.1990500147e-03 2.1260729866e-02 2.7658829895e-02
2.4000000000e-01 2.1975360834e-02 2.8515232997e-03 1.9123837535e-02 2.4826884134e-02
2.5000000000e-01 1.9122661918e-02 2.4622126386e-03 1.6660449280e-02 2.1584874557e-02
2.6000000000e-01 1.5916979701e-02 2.0341312811e-03 1.3882848420e-02 1.7951110982e-02
2.7000000000e-01 1.2376424854e-02 1.5705379773e-03 1.0805886877e-02 1.3946962832e-02
2.8000000000e-01 8.5218195358e-03 1.0749096544e-03 7.4469098814e-03 9.5967291902e-03
2.9000000000e-01 4.3765965284e-03 5.5094561219e-04 3.8256509162e-03 4.9275421406e-03
3.0000000000e-01 -3.3300892029e-05 1.5688087537e-05 -4.8988979567e-05 -1.7612804492e-05
3.1000000000e-01 -4.6795193437e-03 5.6755374175e-04 -5.2470730855e-03 -4.1119656020e-03
3.2000000000e-01 -9.5313968908e-03 1.1535238325e-03 -1.0684920723e-02 -8.3778730582e-03
3.3000000000e-01 -1.4556066641e-02 1.7521974473e-03 -1.6308264088e-02 -1.2803869194e-02
3.4000000000e-01 -1.9718563255e-02 2.3594225428e-03 -2.2077985798e-02 -1.7359140712e-02
3.5000000000e-01 -2.4981933231e-02 2.9710851515e-03 -2.7953018383e-02 -2.2010848080e-02
3.6000000000e-01 -3.0307349844e-02 3.5831001877e-03 -3.3890450031e-02 -2.6724249656e-02
3.7000000000e-01 -3.5654233649e-02 4.1914329581e-03 -3.9845666608e-02 -3.1462800691e-02
3.8000000000e-01 -4.0980379507e-02 4.7921241358e-03 -4.5772503643e-02 -3.6188255371e-02
3.9000000000e-01 -4.6242091123e-02 5.3813151882e-03 -5.1623406311e-02 -4.0860775935e-02
4.0000000000e-01 -5.1394324204e-02 5.9552736580e-03 -5.7349597862e-02 -4.5439050546e-02
4.1000000000e-01 -5.6390839387e-02 6.5104181307e-03 -6.2901257518e-02 -4.9880421256e-02
4.2000000000e-01 -6.1184366218e-02 7.0433428182e-03 -6.8227709036e-02 -5.4141023400e-02
4.3000000000e-01 -6.5726779583e-02 7.5508417158e-03 -7.3277621299e-02 -5.8175937867e-02
4.4000000000e-01 -6.9969290134e-02 8.0299322878e-03 -7.7999222422e-02 -6.1939357847e-02
4.5000000000e-01 -7.3862650426e-02 8.4778786269e-03 -8.2340529053e-02 -6.5384771799e-02
4.6000000000e-01 -7.7357378680e-02 8.8922140196e-03 -8.6249592699e-02 -6.8465164660e-02
4.7000000000e-01 -8.0404002313e-02 9.2707628265e-03 -8.9674765140e-02 -7.1133239487e-02
4.8000000000e-01 -8.2953323663e-02 9.6116615606e-03 -9.2564985224e-02 -7.3341662103e-02
4.9000000000e-01 -8.4956710605e-02 9.9133790145e-03 -9.4870089619e-02 -7.5043331590e-02
5.0000000000e-01 -8.6366415176e-02 1.0174735245e-02 -9.6541150421e-02 -7.6191679930e-02
5.1000000000e-01 -8.7135923700e-02 1.0394919175e-02 -9.7530842874e-02 -7.6741004525e-02
5.2000000000e-01 -8.7220342422e-02 1.0573504503e-02 -9.7793846925e-02 -7.6646837919e-02
5.3000000000e-01 -8.6576823235e-02 1.0710463562e-02 -9.7287286797e-02 -7.5866359673e-02
5.4000000000e-01 -8.5165034749e-02 1.0806178646e-02 -9.5971213394e-02 -7.4358856103e-02
5.5000000000e-01 -8.2947684775e-02 1.0861450278e-02 -9.3809135054e-02 -7.2086234497e-02
5.6000000000e-01 -7.9891101209e-02 1.0877501775e-02 -9.0768602984e-02 -6.9013599434e-02
5.7000000000e-01 -7.5965879427e-02 1.0855979381e-02 -8.6821858808e-02 -6.5109900047e-02
5.8000000000e-01 -7.1147605642e-02 1.0798947234e-02 -8.1946552876e-02 -6.0348658409e-02
5.9000000000e-01 -6.5417667214e-02 1.0708876442e-02 -7.6126543656e-02 -5.4708790772e-02
6.0000000000e-01 -5.8764162834e-02 1.0588627734e-02 -6.9352790567e-02 -4.8175535100e-02
6.1000000000e-01 -5.1182927740e-02 1.0441427587e-02 -6.1624355328e-02 -4.0741500153e-02
6.2000000000e-01 -4.2678691881e-02 1.0270838528e-02 -5.2949530410e-02 -3.2407853353e-02
6.3000000000e-01 -3.3266392239e-02 1.0080725673e-02 -4.3347117912e-02 -2.3185666566e-02
6.4000000000e-01 -2.2972664586e-02 9.8752237532e-03 -3.2847888339e-02 -1.3097440833e-02
6.5000000000e-01 -1.1837544875e-02 9.6587121063e-03 -2.1496256981e-02 -2.1788327684e-03
6.6000000000e-01 8.3583460455e-05 9.4358096493e-03 -9.3522261889e-03 9.5193931098e-03
6.7000000000e-01 1.2717752487e-02 9.2114078246e-03 3.5063446619e-03 2.1929160311e-02
6.8000000000e-01 2.5971829895e-02 8.9907666793e-03 1.6981063216e-02 3.4962596574e-02
6.9000000000e-01 3.9729531415e-02 8.7797067350e-03 3.0949824680e-02 4.8509238150e-02
7.0000000000e-01 5.3847945925e-02 8.5849349513e-03 4.5263010974e-02 6.2432880876e-02
7.1000000000e-01 6.8153474980e-02 8.4145424637e-03 5.9738932516e-02 7.6568017443e-02
7.2000000000e-01 8.2437064575e-02 8.2786969562e-03 7.4158367619e-02 9.0715761531e-02
7.3000000000e-01 9.6448576213e-02 8.1905112734e-03 8.8258064939e-02 1.0463908749e-01
7.4000000000e-01 1.0989010439e-01 8.1669883938e-03 1.0172311599e-01 1.1805709278e-01
7.5000000000e-01 1.2240799527e-01 8.2298184893e-03 1.1417817678e-01 1.3063781376e-01
7.6000000000e-01 1.3358325217e-01 8.4056738057e-03 1.2517757836e-01 1.4198892598e-01
7.7000000000e-01 1.4291992085e-01 8.7256202376e-03 1.3419430062e-01 1.5164554109e-01
7.8000000000e-01 1.4983092277e-01 9.2234909167e-03 1.4060743186e-01 1.5905441369e-01
7.9000000000e-01 1.5362063345e-01 9.9335729081e-03 1.4368706054e-01 1.6355420636e-01
8.0000000000e-01 1.5346326650e-01 1.0888453659e-02 1.4257481284e-01 1.6435172016e-01
8.1000000000e-01 1.4837579114e-01 1.2117898774e-02 1.3625789237e-01 1.6049368992e-01
8.2000000000e-01 1.3718363670e-01 1.3649082558e-02 1.2353455414e-01 1.5083271925e-01
8.3000000000e-01 1.1847674904e-01 1.5507825562e-02 1.0296892348e-01 1.3398457461e-01
8.4000000000e-01 9.0552546458e-02 1.7720211882e-02 7.2832334577e-02 1.0827275834e-01
8.5000000000e-01 5.1340786531e-02 2.0314108315e-02 3.1026678216e-02 7.1654894846e-02
8.6000000000e-01 -1.6970148292e-03 2.3320409672e-02 -2.5017424501e-02 2.1623394843e-02
8.7000000000e-01 -7.1704727522e-02 2.6774063393e-02 -9.8478790915e-02 -4.4930664129e-02
8.8000000000e-01 -1.6262255543e-01 3.0715035527e-02 -1.9333759095e-01 -1.3190751990e-01
8.9000000000e-01 -2.7945935641e-01 3.5189420309e-02 -3.1464877672e-01 -2.4426993611e-01
9.0000000000e-01 -4.2869198620e-01 4.0250930838e-02 -4.6894291704e-01 -3.8844105536e-01

